Nanoptera in a Period-2 Toda Chain

We study asymptotic solutions to a singularly-perturbed, period-2 Toda lattice and use exponential asymptotics to examine `nanoptera', which are nonlocal solitary waves with constant-amplitude, exponentially small wave trains. With this approach, we isolate the exponentially small, constant-amplitude waves, and we elucidate the dynamics of these waves in terms of the Stokes phenomenon. We find a simple asymptotic expression for the waves, and we study configurations in which these waves vanish, producing localized solitary-wave solutions. In the limit of small mass ratio, we derive a simple anti-resonance condition for the manifestation these wave-free solutions.

==> AS1_Lower.txt <==
5.5 -1.89026
1.21144 -1.88926
1.20918 -1.89017
1.20049 -1.89796
1.19746 -1.90035
1.19615 -1.90306
1.19388 -1.90642
1.1932 -1.90771
1.19301 -1.90816
1.19252 -1.90907
1.18885 -1.91502
1.18734 -1.91837
1.18285 -1.92572
1.1801 -1.92959
1.17563 -1.93878
1.17124 -1.94409
1.16327 -1.95665
1.16227 -1.95852
1.16198 -1.95918
1.16101 -1.96069
1.15318 -1.97287
1.14952 -1.97959
1.14397 -1.98714
1.13797 -1.99645
1.1357 -2.
1.13265 -2.00405
1.12524 -2.01547
1.12224 -2.02041
1.1133 -2.03331
1.10836 -2.04082
1.10595 -2.04342
1.10204 -2.04826
1.08625 -2.07111
1.07975 -2.08163
1.06595 -2.09839
1.05471 -2.11318
1.04754 -2.12245
1.04514 -2.12533
1.04082 -2.13028
1.02389 -2.15198
1.01551 -2.16327
1.002 -2.17821
0.979592 -2.20383
0.979464 -2.204
0.979398 -2.20408
0.979094 -2.20441
0.956558 -2.22954
0.94898 -2.23742
0.942207 -2.2449
0.932994 -2.25465
0.918367 -2.26904
0.908758 -2.27931
0.902715 -2.28571
0.88384 -2.30351
0.864038 -2.32193
0.859166 -2.32653
0.85828 -2.32729
0.857143 -2.32824
0.832163 -2.35069
0.813083 -2.36735
0.805311 -2.37361
0.795918 -2.38094
0.777704 -2.39602
0.762397 -2.40816
0.749321 -2.41791
0.734694 -2.42836
0.720136 -2.43927
0.706457 -2.44898
0.690116 -2.46008
0.673469 -2.47079
0.659223 -2.4803
0.644027 -2.4898
0.627411 -2.49991
0.612245 -2.50863
0.609546 -2.5102
0.594624 -2.51886
0.581633 -2.52585
0.57285 -2.53061
0.560796 -2.53713
0.55102 -2.54201
0.525853 -2.55465
0.490301 -2.57109
0.489796 -2.57133
0.489708 -2.57137
0.489569 -2.57143
0.452486 -2.58737
0.428571 -2.59681
0.413857 -2.60244
0.385576 -2.61224
0.373685 -2.61647
0.367347 -2.61853
0.349955 -2.62384
0.331942 -2.62946
0.306122 -2.63676
0.288482 -2.6413
0.248809 -2.65045
0.244898 -2.65138
0.24297 -2.65178
0.235928 -2.65306
0.183673 -2.66282
0.165201 -2.66538
0.145116 -2.66817
0.122449 -2.67094
0.0919946 -2.67357
0.0916399 -2.6736
0.0612245 -2.67561
0.0353718 -2.67664
0.0254893 -2.67688
0 -2.67737
-0.0254893 -2.67688
-0.0353718 -2.67664
-0.0612245 -2.67561
-0.0916399 -2.6736
-0.0919946 -2.67357
-0.122449 -2.67094
-0.145116 -2.66817
-0.165201 -2.66538
-0.183673 -2.66282
-0.19533 -2.66083
-0.235928 -2.65306
-0.24297 -2.65178
-0.244898 -2.65138
-0.248809 -2.65045
-0.288482 -2.6413
-0.306122 -2.63676
-0.331942 -2.62946
-0.349955 -2.62384
-0.367347 -2.61853
-0.373685 -2.61647
-0.385576 -2.61224
-0.413857 -2.60244
-0.428571 -2.59681
-0.452486 -2.58737
-0.489569 -2.57143
-0.489708 -2.57137
-0.489796 -2.57133
-0.490301 -2.57109
-0.525853 -2.55465
-0.55102 -2.54201
-0.560796 -2.53713
-0.572953 -2.53061
-0.594624 -2.51886
-0.612245 -2.50857
-0.627411 -2.49991
-0.644027 -2.4898
-0.659223 -2.4803
-0.673469 -2.47079
-0.690116 -2.46008
-0.706457 -2.44898
-0.720136 -2.43927
-0.734694 -2.42836
-0.749321 -2.41791
-0.762397 -2.40816
-0.777704 -2.39602
-0.795918 -2.38094
-0.805311 -2.37361
-0.813083 -2.36735
-0.832163 -2.35069
-0.857143 -2.32824
-0.85828 -2.32729
-0.859166 -2.32653
-0.864038 -2.32193
-0.88384 -2.30351
-0.887755 -2.29957
-0.90228 -2.28571
-0.908758 -2.27931
-0.918367 -2.26936
-0.922513 -2.26531
-0.932994 -2.25465
-0.942207 -2.2449
-0.94898 -2.23742
-0.956558 -2.22954
-0.979094 -2.20441
-0.979398 -2.20408
-0.979464 -2.204
-0.979592 -2.20383
-1.002 -2.17821
-1.01551 -2.16327
-1.02389 -2.15198
-1.04082 -2.13028
-1.04514 -2.12533
-1.04783 -2.12245
-1.05471 -2.11318
-1.06595 -2.09839
-1.07975 -2.08163
-1.08625 -2.07111
-1.10204 -2.04826
-1.10595 -2.04342
-1.10836 -2.04082
-1.1133 -2.03331
-1.12224 -2.02041
-1.12524 -2.01547
-1.13265 -2.00405
-1.1357 -2.
-1.13797 -1.99645
-1.14397 -1.98714
-1.14952 -1.97959
-1.15318 -1.97287
-1.16101 -1.96069
-1.16192 -1.95918
-1.16227 -1.95852
-1.16327 -1.95665
-1.17124 -1.94409
-1.17563 -1.93878
-1.1801 -1.92959
-1.18092 -1.92857
-1.18285 -1.92572
-1.18734 -1.91837
-1.18885 -1.91502
-1.19252 -1.90907
-1.19301 -1.90816
-1.1932 -1.90771
-1.19388 -1.90642
-1.19615 -1.90306
-1.19746 -1.90035
-1.20049 -1.89796
-1.20918 -1.89017
-5.5 -1.89026

==> AS1_Upper.txt <==
5.5 1.89026
1.20918 1.89017
1.20049 1.89796
1.19746 1.90035
1.19615 1.90306
1.19388 1.90642
1.1932 1.90771
1.19301 1.90816
1.19252 1.90907
1.18885 1.91502
1.18734 1.91837
1.18285 1.92572
1.1801 1.92959
1.17563 1.93878
1.17124 1.94409
1.16327 1.95665
1.16227 1.95852
1.16198 1.95918
1.16101 1.96069
1.15318 1.97287
1.14952 1.97959
1.14397 1.98714
1.13797 1.99645
1.1357 2.
1.13265 2.00405
1.12524 2.01547
1.12224 2.02041
1.1133 2.03331
1.10836 2.04082
1.10595 2.04342
1.10204 2.04826
1.08625 2.07111
1.07975 2.08163
1.06595 2.09839
1.05471 2.11318
1.04754 2.12245
1.04514 2.12533
1.04082 2.13028
1.02389 2.15198
1.01551 2.16327
1.002 2.17821
0.979592 2.20383
0.979464 2.204
0.979398 2.20408
0.979094 2.20441
0.956558 2.22954
0.94898 2.23742
0.942207 2.2449
0.932994 2.25465
0.918367 2.26904
0.908758 2.27931
0.902715 2.28571
0.88384 2.30351
0.864038 2.32193
0.859166 2.32653
0.85828 2.32729
0.857143 2.32824
0.832163 2.35069
0.813083 2.36735
0.805311 2.37361
0.795918 2.38094
0.777704 2.39602
0.762397 2.40816
0.749321 2.41791
0.734694 2.42836
0.720136 2.43927
0.706457 2.44898
0.690116 2.46008
0.673469 2.47079
0.659223 2.4803
0.644027 2.4898
0.627411 2.49991
0.612245 2.50863
0.609546 2.5102
0.594624 2.51886
0.581633 2.52585
0.57285 2.53061
0.560796 2.53713
0.55102 2.54201
0.525853 2.55465
0.490301 2.57109
0.489796 2.57133
0.489708 2.57137
0.489569 2.57143
0.452486 2.58737
0.428571 2.59681
0.413857 2.60244
0.385576 2.61224
0.373685 2.61647
0.367347 2.61853
0.349955 2.62384
0.331942 2.62946
0.306122 2.63676
0.288482 2.6413
0.248809 2.65045
0.244898 2.65138
0.24297 2.65178
0.235928 2.65306
0.183673 2.66282
0.165201 2.66538
0.145116 2.66817
0.122449 2.67094
0.0919946 2.67357
0.0916399 2.6736
0.0612245 2.67561
0.0353718 2.67664
0.0254893 2.67688
0 2.67737
-0.0254893 2.67688
-0.0353718 2.67664
-0.0612245 2.67561
-0.0916399 2.6736
-0.0919946 2.67357
-0.122449 2.67094
-0.145116 2.66817
-0.165201 2.66538
-0.183673 2.66282
-0.19533 2.66083
-0.235928 2.65306
-0.24297 2.65178
-0.244898 2.65138
-0.248809 2.65045
-0.288482 2.6413
-0.306122 2.63676
-0.331942 2.62946
-0.349955 2.62384
-0.367347 2.61853
-0.373685 2.61647
-0.385576 2.61224
-0.413857 2.60244
-0.428571 2.59681
-0.452486 2.58737
-0.489569 2.57143
-0.489708 2.57137
-0.489796 2.57133
-0.490301 2.57109
-0.525853 2.55465
-0.55102 2.54201
-0.560796 2.53713
-0.572953 2.53061
-0.594624 2.51886
-0.612245 2.50857
-0.627411 2.49991
-0.644027 2.4898
-0.659223 2.4803
-0.673469 2.47079
-0.690116 2.46008
-0.706457 2.44898
-0.720136 2.43927
-0.734694 2.42836
-0.749321 2.41791
-0.762397 2.40816
-0.777704 2.39602
-0.795918 2.38094
-0.805311 2.37361
-0.813083 2.36735
-0.832163 2.35069
-0.857143 2.32824
-0.85828 2.32729
-0.859166 2.32653
-0.864038 2.32193
-0.88384 2.30351
-0.887755 2.29957
-0.90228 2.28571
-0.908758 2.27931
-0.918367 2.26936
-0.922513 2.26531
-0.932994 2.25465
-0.942207 2.2449
-0.94898 2.23742
-0.956558 2.22954
-0.979094 2.20441
-0.979398 2.20408
-0.979464 2.204
-0.979592 2.20383
-1.002 2.17821
-1.01551 2.16327
-1.02389 2.15198
-1.04082 2.13028
-1.04514 2.12533
-1.04783 2.12245
-1.05471 2.11318
-1.06595 2.09839
-1.07975 2.08163
-1.08625 2.07111
-1.10204 2.04826
-1.10595 2.04342
-1.10836 2.04082
-1.1133 2.03331
-1.12224 2.02041
-1.12524 2.01547
-1.13265 2.00405
-1.1357 2.
-1.13797 1.99645
-1.14397 1.98714
-1.14952 1.97959
-1.15318 1.97287
-1.16101 1.96069
-1.16192 1.95918
-1.16227 1.95852
-1.16327 1.95665
-1.17124 1.94409
-1.17563 1.93878
-1.1801 1.92959
-1.18092 1.92857
-1.18285 1.92572
-1.18734 1.91837
-1.18885 1.91502
-1.19252 1.90907
-1.19301 1.90816
-1.1932 1.90771
-1.19388 1.90642
-1.19615 1.90306
-1.19746 1.90035
-1.20049 1.89796
-1.20918 1.89017
-1.21144 1.88926
-5.5 1.89026

==> AS2_Lower.txt <==
-0.244898 -1.12914
-0.260403 -1.13252
-0.27551 -1.13608
-0.302139 -1.14286
-0.305032 -1.14358
-0.306122 -1.14388
-0.308842 -1.14467
-0.347912 -1.15581
-0.367347 -1.16196
-0.389015 -1.16923
-0.428305 -1.18367
-0.428571 -1.18377
-0.428955 -1.18393
-0.466714 -1.19906
-0.489796 -1.20918
-0.503586 -1.2153
-0.522747 -1.22449
-0.5392 -1.23237
-0.55102 -1.23852
-0.573655 -1.25022
-0.60086 -1.26531
-0.607037 -1.26878
-0.612245 -1.27193
-0.63942 -1.28801
-0.668187 -1.30612
-0.670864 -1.30786
-0.673469 -1.30966
-0.701423 -1.3283
-0.727924 -1.34694
-0.731139 -1.34931
-0.734694 -1.35208
-0.760047 -1.37085
-0.781923 -1.38776
-0.788176 -1.39292
-0.795918 -1.39958
-0.815549 -1.41548
-0.831222 -1.42857
-0.842185 -1.43854
-0.857143 -1.45253
-0.868099 -1.46208
-0.876341 -1.46939
-0.893306 -1.4861
-0.915726 -1.50844
-0.917522 -1.5102
-0.917839 -1.51056
-0.918367 -1.51115
-0.941923 -1.53532
-0.957314 -1.55102
-0.965339 -1.56052
-0.979592 -1.57716
-0.988096 -1.58617
-0.993588 -1.59184
-1.0102 -1.61224
-1.01021 -1.61225
-1.02733 -1.63265
-1.03197 -1.63855
-1.04082 -1.65052
-1.0531 -1.66528
-1.0604 -1.67347
-1.07361 -1.69243
-1.07814 -1.69835
-1.0906 -1.71429
-1.09374 -1.71982
-1.10204 -1.73272
-1.11331 -1.74759
-1.11884 -1.7551
-1.13185 -1.77498
-1.13219 -1.77551
-1.13232 -1.77573
-1.13265 -1.7763
-1.14169 -1.78989
-1.14623 -1.79592
-1.15092 -1.80415
-1.15566 -1.81126
-1.15885 -1.81633
-1.16005 -1.81847
-1.16327 -1.8242
-1.16905 -1.83288
-1.1717 -1.83673
-1.17727 -1.84607
-1.17794 -1.84736
-1.17857 -1.84852
-1.18425 -1.85714
-1.18669 -1.86193
-1.19037 -1.86735
-1.19388 -1.87448
-1.19531 -1.8766
-1.19654 -1.87755
-1.19803 -1.88032
-1.19931 -1.88265
-1.19967 -1.88389
-1.20549 -1.88776
-1.19388 -1.89349
-1.19168 -1.88922
-1.18344 -1.891
-1.17857 -1.89294
-1.17551 -1.88979
-1.1677 -1.89071
-1.16327 -1.89289
-1.15994 -1.88997
-1.15222 -1.89059
-1.14796 -1.89288
-1.14451 -1.89006
-1.13681 -1.89053
-1.13265 -1.89031
-1.12913 -1.89011
-1.12145 -1.89049
-1.11735 -1.89287
-1.11377 -1.89014
-1.1061 -1.89046
-1.10204 -1.89286
-1.09843 -1.89016
-1.09076 -1.89044
-1.08673 -1.89286
-1.0831 -1.89018
-1.07543 -1.89042
-1.07143 -1.89031
-1.06777 -1.89019
-1.06011 -1.89041
-1.05612 -1.89286
-1.05245 -1.8902
-1.04479 -1.8904
-1.04082 -1.89286
-1.03713 -1.89021
-1.02947 -1.89039
-1.02551 -1.89286
-1.02181 -1.89022
-1.01415 -1.89039
-1.0102 -1.89031
-1.0065 -1.89023
-0.998839 -1.89038
-0.994898 -1.89286
-0.991182 -1.89023
-0.983525 -1.89038
-0.979592 -1.89286
-0.975869 -1.89024
-0.968213 -1.89037
-0.964286 -1.89286
-0.960557 -1.89024
-0.952901 -1.89037
-0.94898 -1.89031
-0.945245 -1.89024
-0.93759 -1.89037
-0.933673 -1.89286
-0.929934 -1.89025
-0.922279 -1.89036
-0.918367 -1.89286
-0.914624 -1.89025
-0.906969 -1.89036
-0.903061 -1.89286
-0.899314 -1.89025
-0.89166 -1.89036
-0.887755 -1.89031
-0.884005 -1.89026
-0.87635 -1.89036
-0.872449 -1.89286
-0.868696 -1.89026
-0.861041 -1.89035
-0.857143 -1.89286
-0.853387 -1.89026
-0.845733 -1.89035
-0.841837 -1.89286
-0.838078 -1.89026
-0.830424 -1.89035
-0.826531 -1.89031
-0.82277 -1.89026
-0.815116 -1.89035
-0.811224 -1.89286
-0.807462 -1.89026
-0.799808 -1.89035
-0.795918 -1.89286
-0.792154 -1.89026
-0.7845 -1.89035
-0.780612 -1.89286
-0.776846 -1.89027
-0.769192 -1.89035
-0.765306 -1.89031
-0.761538 -1.89027
-0.753884 -1.89034
-0.75 -1.89286
-0.74623 -1.89027
-0.738576 -1.89034
-0.734694 -1.89286
-0.730923 -1.89027
-0.723269 -1.89034
-0.719388 -1.89286
-0.715615 -1.89027
-0.707962 -1.89034
-0.704082 -1.89031
-0.700308 -1.89027
-0.692654 -1.89034
-0.688776 -1.89286
-0.685001 -1.89027
-0.677347 -1.89034
-0.673469 -1.89286
-0.669694 -1.89027
-0.66204 -1.89034
-0.658163 -1.89286
-0.654387 -1.89027
-0.646733 -1.89034
-0.642857 -1.89031
-0.63908 -1.89027
-0.631426 -1.89034
-0.627551 -1.89286
-0.623773 -1.89027
-0.616119 -1.89034
-0.612245 -1.89286
-0.604781 -1.89298
-0.596939 -1.89286
-0.589471 -1.89273
-0.581633 -1.89286
-0.574164 -1.89298
-0.566327 -1.89286
-0.558854 -1.89274
-0.55102 -1.89286
-0.543547 -1.89298
-0.535714 -1.89286
-0.528238 -1.89274
-0.520408 -1.89286
-0.512931 -1.89297
-0.505102 -1.89286
-0.497622 -1.89274
-0.489796 -1.89286
-0.482316 -1.89297
-0.47449 -1.89286
-0.467007 -1.89274
-0.459184 -1.89286
-0.451702 -1.89297
-0.443878 -1.89286
-0.436394 -1.89274
-0.428571 -1.89286
-0.421088 -1.89297
-0.413265 -1.89286
-0.40578 -1.89275
-0.397959 -1.89286
-0.390476 -1.89297
-0.382653 -1.89286
-0.375168 -1.89275
-0.367347 -1.89286
-0.359864 -1.89297
-0.352041 -1.89286
-0.344557 -1.89274
-0.336735 -1.89286
-0.329253 -1.89297
-0.321429 -1.89286
-0.313946 -1.89274
-0.306122 -1.89286
-0.298644 -1.89297
-0.290816 -1.89286
-0.283337 -1.89274
-0.27551 -1.89286
-0.268036 -1.89298
-0.260204 -1.89286
-0.25273 -1.89274
-0.244898 -1.89286
-0.241117 -1.89028
-0.233464 -1.89034
-0.229592 -1.89286
-0.225812 -1.89028
-0.218159 -1.89034
-0.214286 -1.89031
-0.210507 -1.89027
-0.202854 -1.89034
-0.19898 -1.89286
-0.195202 -1.89027
-0.18755 -1.89034
-0.183673 -1.89286
-0.179897 -1.89027
-0.172245 -1.89034
-0.168367 -1.89286
-0.164593 -1.89027
-0.156941 -1.89034
-0.153061 -1.89031
-0.149289 -1.89027
-0.141638 -1.89034
-0.137755 -1.89286
-0.133986 -1.89027
-0.126335 -1.89035
-0.122449 -1.89286
-0.115049 -1.89303
-0.107143 -1.89286
-0.0997537 -1.89268
-0.0918367 -1.89286
-0.0844849 -1.89306
-0.0765306 -1.89286
-0.0692012 -1.89264
-0.0612245 -1.89286
-0.0539725 -1.89312
-0.0459184 -1.89287
-0.0387241 -1.89255
-0.0306122 -1.89288
-0.0236978 -1.89335
-0.0153061 -1.89292
-0.00826462 -1.89245
0 -1.8934
0.00826462 -1.89245
0.0153061 -1.89292
0.0236978 -1.89335
0.0306122 -1.89288
0.0387241 -1.89255
0.0459184 -1.89287
0.0539725 -1.89312
0.0612245 -1.89286
0.0692012 -1.89264
0.0765306 -1.89286
0.0844849 -1.89306
0.0918367 -1.89286
0.0997537 -1.89268
0.107143 -1.89286
0.115049 -1.89303
0.122449 -1.89286
0.126335 -1.89035
0.133986 -1.89027
0.137755 -1.89286
0.141638 -1.89034
0.149289 -1.89027
0.153061 -1.89031
0.156941 -1.89034
0.164593 -1.89027
0.168367 -1.89286
0.172245 -1.89034
0.179897 -1.89027
0.183673 -1.89286
0.18755 -1.89034
0.195202 -1.89027
0.19898 -1.89286
0.202854 -1.89034
0.210507 -1.89027
0.214286 -1.89031
0.218159 -1.89034
0.225812 -1.89028
0.229592 -1.89286
0.233464 -1.89034
0.241117 -1.89028
0.244898 -1.89286
0.25273 -1.89274
0.260204 -1.89286
0.268036 -1.89298
0.27551 -1.89286
0.283337 -1.89274
0.290816 -1.89286
0.298644 -1.89297
0.306122 -1.89286
0.313946 -1.89274
0.321429 -1.89286
0.329253 -1.89297
0.336735 -1.89286
0.344557 -1.89274
0.352041 -1.89286
0.359864 -1.89297
0.367347 -1.89286
0.375168 -1.89275
0.382653 -1.89286
0.390476 -1.89297
0.397959 -1.89286
0.40578 -1.89275
0.413265 -1.89286
0.421088 -1.89297
0.428571 -1.89286
0.436394 -1.89274
0.443878 -1.89286
0.451702 -1.89297
0.459184 -1.89286
0.467007 -1.89274
0.47449 -1.89286
0.482316 -1.89297
0.489796 -1.89286
0.497622 -1.89274
0.505102 -1.89286
0.512931 -1.89297
0.520408 -1.89286
0.528238 -1.89274
0.535714 -1.89286
0.543547 -1.89298
0.55102 -1.89286
0.558854 -1.89274
0.566327 -1.89286
0.574164 -1.89298
0.581633 -1.89286
0.589471 -1.89273
0.596939 -1.89286
0.604781 -1.89298
0.612245 -1.89286
0.616119 -1.89034
0.623773 -1.89027
0.627551 -1.89286
0.631426 -1.89034
0.63908 -1.89027
0.642857 -1.89031
0.646733 -1.89034
0.654387 -1.89027
0.658163 -1.89286
0.66204 -1.89034
0.669694 -1.89027
0.673469 -1.89286
0.677347 -1.89034
0.685001 -1.89027
0.688776 -1.89286
0.692654 -1.89034
0.700308 -1.89027
0.704082 -1.89031
0.707962 -1.89034
0.715615 -1.89027
0.719388 -1.89286
0.723269 -1.89034
0.730923 -1.89027
0.734694 -1.89286
0.738576 -1.89034
0.74623 -1.89027
0.75 -1.89286
0.753884 -1.89034
0.761538 -1.89027
0.765306 -1.89031
0.769192 -1.89035
0.776846 -1.89027
0.780612 -1.89286
0.7845 -1.89035
0.792154 -1.89026
0.795918 -1.89286
0.799808 -1.89035
0.807462 -1.89026
0.811224 -1.89286
0.815116 -1.89035
0.82277 -1.89026
0.826531 -1.89031
0.830424 -1.89035
0.838078 -1.89026
0.841837 -1.89286
0.845733 -1.89035
0.853387 -1.89026
0.857143 -1.89286
0.861041 -1.89035
0.868696 -1.89026
0.872449 -1.89286
0.87635 -1.89036
0.884005 -1.89026
0.887755 -1.89031
0.89166 -1.89036
0.899314 -1.89025
0.903061 -1.89286
0.906969 -1.89036
0.914624 -1.89025
0.918367 -1.89286
0.922279 -1.89036
0.929934 -1.89025
0.933673 -1.89286
0.93759 -1.89037
0.945245 -1.89024
0.94898 -1.89031
0.952901 -1.89037
0.960557 -1.89024
0.964286 -1.89286
0.968213 -1.89037
0.975869 -1.89024
0.979592 -1.89286
0.983525 -1.89038
0.991182 -1.89023
0.994898 -1.89286
0.998839 -1.89038
1.0065 -1.89023
1.0102 -1.89031
1.01415 -1.89039
1.02181 -1.89022
1.02551 -1.89286
1.02947 -1.89039
1.03713 -1.89021
1.04082 -1.89286
1.04479 -1.8904
1.05245 -1.8902
1.05612 -1.89286
1.06011 -1.89041
1.06777 -1.89019
1.07143 -1.89286
1.07543 -1.89042
1.0831 -1.89018
1.08673 -1.89286
1.09076 -1.89044
1.09843 -1.89016
1.10204 -1.89286
1.1061 -1.89046
1.11377 -1.89014
1.11735 -1.89287
1.12145 -1.89049
1.12913 -1.89011
1.13265 -1.89287
1.13681 -1.89053
1.14451 -1.89006
1.14796 -1.89288
1.15222 -1.89059
1.15994 -1.88997
1.16327 -1.89289
1.1677 -1.89071
1.17551 -1.88979
1.17857 -1.89294
1.18344 -1.891
1.18622 -1.89031
1.19168 -1.88922
1.19388 -1.89349
1.20549 -1.88776
1.19967 -1.88389
1.19931 -1.88265
1.19803 -1.88032
1.19654 -1.87755
1.19531 -1.8766
1.19388 -1.87448
1.19037 -1.86735
1.18669 -1.86193
1.1852 -1.85714
1.17794 -1.84736
1.17727 -1.84607
1.1717 -1.83673
1.16905 -1.83288
1.1652 -1.82653
1.16327 -1.82372
1.16005 -1.81847
1.15885 -1.81633
1.15566 -1.81126
1.15092 -1.80415
1.14623 -1.79592
1.14169 -1.78989
1.13265 -1.7763
1.13232 -1.77573
1.13185 -1.77498
1.11884 -1.7551
1.11331 -1.74759
1.10204 -1.73272
1.09374 -1.71982
1.0906 -1.71429
1.07814 -1.69835
1.07361 -1.69243
1.0604 -1.67347
1.0531 -1.66528
1.04082 -1.65052
1.03197 -1.63855
1.02785 -1.63265
1.01021 -1.61225
1.0102 -1.61224
0.993588 -1.59184
0.988096 -1.58617
0.979592 -1.57716
0.965339 -1.56052
0.957314 -1.55102
0.941923 -1.53532
0.918367 -1.51115
0.917839 -1.51056
0.917522 -1.5102
0.915726 -1.50844
0.893306 -1.4861
0.876341 -1.46939
0.868099 -1.46208
0.857143 -1.45253
0.842185 -1.43854
0.831222 -1.42857
0.815549 -1.41548
0.795918 -1.39958
0.788176 -1.39292
0.781923 -1.38776
0.760047 -1.37085
0.734694 -1.35208
0.731139 -1.34931
0.727924 -1.34694
0.701423 -1.3283
0.673469 -1.30966
0.670864 -1.30786
0.668187 -1.30612
0.63942 -1.28801
0.612245 -1.27193
0.607037 -1.26878
0.60086 -1.26531
0.573655 -1.25022
0.55102 -1.23852
0.5392 -1.23237
0.522747 -1.22449
0.503586 -1.2153
0.489796 -1.20918
0.466714 -1.19906
0.428955 -1.18393
0.428571 -1.18377
0.428478 -1.18374
0.428305 -1.18367
0.389015 -1.16923
0.367347 -1.16196
0.347912 -1.15581
0.308842 -1.14467
0.306122 -1.14388
0.305032 -1.14358
0.301983 -1.14286
0.260403 -1.13252
0.244898 -1.12905
0.215648 -1.12336
0.213547 -1.12294
0.210652 -1.12245
0.183673 -1.11779
0.164371 -1.11491
0.136529 -1.11143
0.122449 -1.10965
0.112386 -1.10875
0.0660269 -1.10524
0.0612245 -1.10491
0.0571659 -1.10475
0.00196182 -1.10335
0 -1.10331
-0.00196182 -1.10335
-0.0571659 -1.10475
-0.0612245 -1.10491
-0.0660269 -1.10524
-0.112386 -1.10875
-0.122449 -1.10965
-0.136529 -1.11143
-0.164371 -1.11491
-0.183673 -1.11779
-0.210652 -1.12245
-0.213547 -1.12294
-0.215648 -1.12336
-0.244898 -1.12914

==> AS2_Upper.txt <==
-0.244898 1.12914
-0.260403 1.13252
-0.27551 1.13608
-0.302139 1.14286
-0.305032 1.14358
-0.306122 1.14388
-0.308842 1.14467
-0.347912 1.15581
-0.367347 1.16196
-0.389015 1.16923
-0.428305 1.18367
-0.428571 1.18377
-0.428955 1.18393
-0.466714 1.19906
-0.489796 1.20918
-0.503586 1.2153
-0.522747 1.22449
-0.5392 1.23237
-0.55102 1.23852
-0.573655 1.25022
-0.60086 1.26531
-0.607037 1.26878
-0.612245 1.27193
-0.63942 1.28801
-0.668187 1.30612
-0.670864 1.30786
-0.673469 1.30966
-0.701423 1.3283
-0.727924 1.34694
-0.731139 1.34931
-0.734694 1.35208
-0.760047 1.37085
-0.781923 1.38776
-0.788176 1.39292
-0.795918 1.39958
-0.815549 1.41548
-0.831222 1.42857
-0.842185 1.43854
-0.857143 1.45253
-0.868099 1.46208
-0.876341 1.46939
-0.893306 1.4861
-0.915726 1.50844
-0.917522 1.5102
-0.917839 1.51056
-0.918367 1.51115
-0.941923 1.53532
-0.957314 1.55102
-0.965339 1.56052
-0.979592 1.57716
-0.988096 1.58617
-0.993588 1.59184
-1.0102 1.61224
-1.01021 1.61225
-1.02733 1.63265
-1.03197 1.63855
-1.04082 1.65052
-1.0531 1.66528
-1.0604 1.67347
-1.07361 1.69243
-1.07814 1.69835
-1.0906 1.71429
-1.09374 1.71982
-1.10204 1.73272
-1.11331 1.74759
-1.11884 1.7551
-1.13185 1.77498
-1.13219 1.77551
-1.13232 1.77573
-1.13265 1.7763
-1.14169 1.78989
-1.14623 1.79592
-1.15092 1.80415
-1.15566 1.81126
-1.15885 1.81633
-1.16005 1.81847
-1.16327 1.8242
-1.16905 1.83288
-1.1717 1.83673
-1.17727 1.84607
-1.17794 1.84736
-1.17857 1.84852
-1.18425 1.85714
-1.18669 1.86193
-1.19037 1.86735
-1.19388 1.87448
-1.19531 1.8766
-1.19654 1.87755
-1.19803 1.88032
-1.19931 1.88265
-1.19967 1.88389
-1.20549 1.88776
-1.19388 1.89349
-1.19168 1.88922
-1.18344 1.891
-1.17857 1.89294
-1.17551 1.88979
-1.1677 1.89071
-1.16327 1.89289
-1.15994 1.88997
-1.15222 1.89059
-1.14796 1.89288
-1.14451 1.89006
-1.13681 1.89053
-1.13265 1.89031
-1.12913 1.89011
-1.12145 1.89049
-1.11735 1.89287
-1.11377 1.89014
-1.1061 1.89046
-1.10204 1.89286
-1.09843 1.89016
-1.09076 1.89044
-1.08673 1.89286
-1.0831 1.89018
-1.07543 1.89042
-1.07143 1.89031
-1.06777 1.89019
-1.06011 1.89041
-1.05612 1.89286
-1.05245 1.8902
-1.04479 1.8904
-1.04082 1.89286
-1.03713 1.89021
-1.02947 1.89039
-1.02551 1.89286
-1.02181 1.89022
-1.01415 1.89039
-1.0102 1.89031
-1.0065 1.89023
-0.998839 1.89038
-0.994898 1.89286
-0.991182 1.89023
-0.983525 1.89038
-0.979592 1.89286
-0.975869 1.89024
-0.968213 1.89037
-0.964286 1.89286
-0.960557 1.89024
-0.952901 1.89037
-0.94898 1.89031
-0.945245 1.89024
-0.93759 1.89037
-0.933673 1.89286
-0.929934 1.89025
-0.922279 1.89036
-0.918367 1.89286
-0.914624 1.89025
-0.906969 1.89036
-0.903061 1.89286
-0.899314 1.89025
-0.89166 1.89036
-0.887755 1.89031
-0.884005 1.89026
-0.87635 1.89036
-0.872449 1.89286
-0.868696 1.89026
-0.861041 1.89035
-0.857143 1.89286
-0.853387 1.89026
-0.845733 1.89035
-0.841837 1.89286
-0.838078 1.89026
-0.830424 1.89035
-0.826531 1.89031
-0.82277 1.89026
-0.815116 1.89035
-0.811224 1.89286
-0.807462 1.89026
-0.799808 1.89035
-0.795918 1.89286
-0.792154 1.89026
-0.7845 1.89035
-0.780612 1.89286
-0.776846 1.89027
-0.769192 1.89035
-0.765306 1.89031
-0.761538 1.89027
-0.753884 1.89034
-0.75 1.89286
-0.74623 1.89027
-0.738576 1.89034
-0.734694 1.89286
-0.730923 1.89027
-0.723269 1.89034
-0.719388 1.89286
-0.715615 1.89027
-0.707962 1.89034
-0.704082 1.89031
-0.700308 1.89027
-0.692654 1.89034
-0.688776 1.89286
-0.685001 1.89027
-0.677347 1.89034
-0.673469 1.89286
-0.669694 1.89027
-0.66204 1.89034
-0.658163 1.89286
-0.654387 1.89027
-0.646733 1.89034
-0.642857 1.89031
-0.63908 1.89027
-0.631426 1.89034
-0.627551 1.89286
-0.623773 1.89027
-0.616119 1.89034
-0.612245 1.89286
-0.604781 1.89298
-0.596939 1.89286
-0.589471 1.89273
-0.581633 1.89286
-0.574164 1.89298
-0.566327 1.89286
-0.558854 1.89274
-0.55102 1.89286
-0.543547 1.89298
-0.535714 1.89286
-0.528238 1.89274
-0.520408 1.89286
-0.512931 1.89297
-0.505102 1.89286
-0.497622 1.89274
-0.489796 1.89286
-0.482316 1.89297
-0.47449 1.89286
-0.467007 1.89274
-0.459184 1.89286
-0.451702 1.89297
-0.443878 1.89286
-0.436394 1.89274
-0.428571 1.89286
-0.421088 1.89297
-0.413265 1.89286
-0.40578 1.89275
-0.397959 1.89286
-0.390476 1.89297
-0.382653 1.89286
-0.375168 1.89275
-0.367347 1.89286
-0.359864 1.89297
-0.352041 1.89286
-0.344557 1.89274
-0.336735 1.89286
-0.329253 1.89297
-0.321429 1.89286
-0.313946 1.89274
-0.306122 1.89286
-0.298644 1.89297
-0.290816 1.89286
-0.283337 1.89274
-0.27551 1.89286
-0.268036 1.89298
-0.260204 1.89286
-0.25273 1.89274
-0.244898 1.89286
-0.241117 1.89028
-0.233464 1.89034
-0.229592 1.89286
-0.225812 1.89028
-0.218159 1.89034
-0.214286 1.89031
-0.210507 1.89027
-0.202854 1.89034
-0.19898 1.89286
-0.195202 1.89027
-0.18755 1.89034
-0.183673 1.89286
-0.179897 1.89027
-0.172245 1.89034
-0.168367 1.89286
-0.164593 1.89027
-0.156941 1.89034
-0.153061 1.89031
-0.149289 1.89027
-0.141638 1.89034
-0.137755 1.89286
-0.133986 1.89027
-0.126335 1.89035
-0.122449 1.89286
-0.115049 1.89303
-0.107143 1.89286
-0.0997537 1.89268
-0.0918367 1.89286
-0.0844849 1.89306
-0.0765306 1.89286
-0.0692012 1.89264
-0.0612245 1.89286
-0.0539725 1.89312
-0.0459184 1.89287
-0.0387241 1.89255
-0.0306122 1.89288
-0.0236978 1.89335
-0.0153061 1.89292
-0.00826462 1.89245
0 1.8934
0.00826462 1.89245
0.0153061 1.89292
0.0236978 1.89335
0.0306122 1.89288
0.0387241 1.89255
0.0459184 1.89287
0.0539725 1.89312
0.0612245 1.89286
0.0692012 1.89264
0.0765306 1.89286
0.0844849 1.89306
0.0918367 1.89286
0.0997537 1.89268
0.107143 1.89286
0.115049 1.89303
0.122449 1.89286
0.126335 1.89035
0.133986 1.89027
0.137755 1.89286
0.141638 1.89034
0.149289 1.89027
0.153061 1.89031
0.156941 1.89034
0.164593 1.89027
0.168367 1.89286
0.172245 1.89034
0.179897 1.89027
0.183673 1.89286
0.18755 1.89034
0.195202 1.89027
0.19898 1.89286
0.202854 1.89034
0.210507 1.89027
0.214286 1.89031
0.218159 1.89034
0.225812 1.89028
0.229592 1.89286
0.233464 1.89034
0.241117 1.89028
0.244898 1.89286
0.25273 1.89274
0.260204 1.89286
0.268036 1.89298
0.27551 1.89286
0.283337 1.89274
0.290816 1.89286
0.298644 1.89297
0.306122 1.89286
0.313946 1.89274
0.321429 1.89286
0.329253 1.89297
0.336735 1.89286
0.344557 1.89274
0.352041 1.89286
0.359864 1.89297
0.367347 1.89286
0.375168 1.89275
0.382653 1.89286
0.390476 1.89297
0.397959 1.89286
0.40578 1.89275
0.413265 1.89286
0.421088 1.89297
0.428571 1.89286
0.436394 1.89274
0.443878 1.89286
0.451702 1.89297
0.459184 1.89286
0.467007 1.89274
0.47449 1.89286
0.482316 1.89297
0.489796 1.89286
0.497622 1.89274
0.505102 1.89286
0.512931 1.89297
0.520408 1.89286
0.528238 1.89274
0.535714 1.89286
0.543547 1.89298
0.55102 1.89286
0.558854 1.89274
0.566327 1.89286
0.574164 1.89298
0.581633 1.89286
0.589471 1.89273
0.596939 1.89286
0.604781 1.89298
0.612245 1.89286
0.616119 1.89034
0.623773 1.89027
0.627551 1.89286
0.631426 1.89034
0.63908 1.89027
0.642857 1.89031
0.646733 1.89034
0.654387 1.89027
0.658163 1.89286
0.66204 1.89034
0.669694 1.89027
0.673469 1.89286
0.677347 1.89034
0.685001 1.89027
0.688776 1.89286
0.692654 1.89034
0.700308 1.89027
0.704082 1.89031
0.707962 1.89034
0.715615 1.89027
0.719388 1.89286
0.723269 1.89034
0.730923 1.89027
0.734694 1.89286
0.738576 1.89034
0.74623 1.89027
0.75 1.89286
0.753884 1.89034
0.761538 1.89027
0.765306 1.89031
0.769192 1.89035
0.776846 1.89027
0.780612 1.89286
0.7845 1.89035
0.792154 1.89026
0.795918 1.89286
0.799808 1.89035
0.807462 1.89026
0.811224 1.89286
0.815116 1.89035
0.82277 1.89026
0.826531 1.89031
0.830424 1.89035
0.838078 1.89026
0.841837 1.89286
0.845733 1.89035
0.853387 1.89026
0.857143 1.89286
0.861041 1.89035
0.868696 1.89026
0.872449 1.89286
0.87635 1.89036
0.884005 1.89026
0.887755 1.89031
0.89166 1.89036
0.899314 1.89025
0.903061 1.89286
0.906969 1.89036
0.914624 1.89025
0.918367 1.89286
0.922279 1.89036
0.929934 1.89025
0.933673 1.89286
0.93759 1.89037
0.945245 1.89024
0.94898 1.89031
0.952901 1.89037
0.960557 1.89024
0.964286 1.89286
0.968213 1.89037
0.975869 1.89024
0.979592 1.89286
0.983525 1.89038
0.991182 1.89023
0.994898 1.89286
0.998839 1.89038
1.0065 1.89023
1.0102 1.89031
1.01415 1.89039
1.02181 1.89022
1.02551 1.89286
1.02947 1.89039
1.03713 1.89021
1.04082 1.89286
1.04479 1.8904
1.05245 1.8902
1.05612 1.89286
1.06011 1.89041
1.06777 1.89019
1.07143 1.89286
1.07543 1.89042
1.0831 1.89018
1.08673 1.89286
1.09076 1.89044
1.09843 1.89016
1.10204 1.89286
1.1061 1.89046
1.11377 1.89014
1.11735 1.89287
1.12145 1.89049
1.12913 1.89011
1.13265 1.89287
1.13681 1.89053
1.14451 1.89006
1.14796 1.89288
1.15222 1.89059
1.15994 1.88997
1.16327 1.89289
1.1677 1.89071
1.17551 1.88979
1.17857 1.89294
1.18344 1.891
1.18622 1.89031
1.19168 1.88922
1.19388 1.89349
1.20549 1.88776
1.19967 1.88389
1.19931 1.88265
1.19803 1.88032
1.19654 1.87755
1.19531 1.8766
1.19388 1.87448
1.19037 1.86735
1.18669 1.86193
1.1852 1.85714
1.17794 1.84736
1.17727 1.84607
1.1717 1.83673
1.16905 1.83288
1.1652 1.82653
1.16327 1.82372
1.16005 1.81847
1.15885 1.81633
1.15566 1.81126
1.15092 1.80415
1.14623 1.79592
1.14169 1.78989
1.13265 1.7763
1.13232 1.77573
1.13185 1.77498
1.11884 1.7551
1.11331 1.74759
1.10204 1.73272
1.09374 1.71982
1.0906 1.71429
1.07814 1.69835
1.07361 1.69243
1.0604 1.67347
1.0531 1.66528
1.04082 1.65052
1.03197 1.63855
1.02785 1.63265
1.01021 1.61225
1.0102 1.61224
0.993588 1.59184
0.988096 1.58617
0.979592 1.57716
0.965339 1.56052
0.957314 1.55102
0.941923 1.53532
0.918367 1.51115
0.917839 1.51056
0.917522 1.5102
0.915726 1.50844
0.893306 1.4861
0.876341 1.46939
0.868099 1.46208
0.857143 1.45253
0.842185 1.43854
0.831222 1.42857
0.815549 1.41548
0.795918 1.39958
0.788176 1.39292
0.781923 1.38776
0.760047 1.37085
0.734694 1.35208
0.731139 1.34931
0.727924 1.34694
0.701423 1.3283
0.673469 1.30966
0.670864 1.30786
0.668187 1.30612
0.63942 1.28801
0.612245 1.27193
0.607037 1.26878
0.60086 1.26531
0.573655 1.25022
0.55102 1.23852
0.5392 1.23237
0.522747 1.22449
0.503586 1.2153
0.489796 1.20918
0.466714 1.19906
0.428955 1.18393
0.428571 1.18377
0.428478 1.18374
0.428305 1.18367
0.389015 1.16923
0.367347 1.16196
0.347912 1.15581
0.308842 1.14467
0.306122 1.14388
0.305032 1.14358
0.301983 1.14286
0.260403 1.13252
0.244898 1.12905
0.215648 1.12336
0.213547 1.12294
0.210652 1.12245
0.183673 1.11779
0.164371 1.11491
0.136529 1.11143
0.122449 1.10965
0.112386 1.10875
0.0660269 1.10524
0.0612245 1.10491
0.0571659 1.10475
0.00196182 1.10335
0 1.10331
-0.00196182 1.10335
-0.0571659 1.10475
-0.0612245 1.10491
-0.0660269 1.10524
-0.112386 1.10875
-0.122449 1.10965
-0.136529 1.11143
-0.164371 1.11491
-0.183673 1.11779
-0.210652 1.12245
-0.213547 1.12294
-0.215648 1.12336
-0.244898 1.12914

==> EA_k0p5.txt <==
-0.400000000000000	-3.59391782753392
-0.400840000000000	-3.59857990162629
-0.401680000000000	-3.60325724276040
-0.402520000000000	-3.60795009144961
-0.403360000000000	-3.61265830211030
-0.404200000000000	-3.61738202340420
-0.405040000000000	-3.62212141559149
-0.405880000000000	-3.62687646775013
-0.406720000000000	-3.63164709283455
-0.407560000000000	-3.63643363414637
-0.408400000000000	-3.64123615337677
-0.409240000000000	-3.64605434897918
-0.410080000000000	-3.65088869610279
-0.410920000000000	-3.65573911372383
-0.411760000000000	-3.66060577415240
-0.412600000000000	-3.66548855218916
-0.413440000000000	-3.67038769047538
-0.414280000000000	-3.67530328155913
-0.415120000000000	-3.68023533460359
-0.415960000000000	-3.68518403335625
-0.416800000000000	-3.69014919162869
-0.417640000000000	-3.69513112018155
-0.418480000000000	-3.70012989343253
-0.419320000000000	-3.70514563160989
-0.420160000000000	-3.71017834690846
-0.421000000000000	-3.71522815668314
-0.421840000000000	-3.72029497568466
-0.422680000000000	-3.72537909047755
-0.423520000000000	-3.73048059210982
-0.424360000000000	-3.73559962392120
-0.425200000000000	-3.74073605799355
-0.426040000000000	-3.74589019868905
-0.426880000000000	-3.75106204276922
-0.427720000000000	-3.75625180363479
-0.428560000000000	-3.76145946754300
-0.429400000000000	-3.76668499000643
-0.430240000000000	-3.77192873739479
-0.431080000000000	-3.77719079194572
-0.431920000000000	-3.78247107781321
-0.432760000000000	-3.78776987661542
-0.433600000000000	-3.79308725594522
-0.434440000000000	-3.79842329586593
-0.435280000000000	-3.80377815334390
-0.436120000000000	-3.80915186557067
-0.436960000000000	-3.81454463500926
-0.437800000000000	-3.81995657838206
-0.438640000000000	-3.82538768802534
-0.439480000000000	-3.83083825007157
-0.440320000000000	-3.83630830470151
-0.441160000000000	-3.84179796455191
-0.442000000000000	-3.84730748459700
-0.442840000000000	-3.85283676129861
-0.443680000000000	-3.85838611977282
-0.444520000000000	-3.86395573537210
-0.445360000000000	-3.86954539786377
-0.446200000000000	-3.87515564245457
-0.447040000000000	-3.88078639163742
-0.447880000000000	-3.88643783951339
-0.448720000000000	-3.89211031750521
-0.449560000000000	-3.89780363840607
-0.450400000000000	-3.90351823189872
-0.451240000000000	-3.90925391977803
-0.452080000000000	-3.91501117576746
-0.452920000000000	-3.92079016011826
-0.453760000000000	-3.92659080624999
-0.454600000000000	-3.93241345354253
-0.455440000000000	-3.93825804477335
-0.456280000000000	-3.94412518852765
-0.457120000000000	-3.95001458672199
-0.457960000000000	-3.95592656899446
-0.458800000000000	-3.96186137499682
-0.459640000000000	-3.96781922485235
-0.460480000000000	-3.97380029563472
-0.461320000000000	-3.97980459278254
-0.462160000000000	-3.98583239536819
-0.463000000000000	-3.99188397761456
-0.463840000000000	-3.99795951595946
-0.464680000000000	-4.00405925252224
-0.465520000000000	-4.01018321447237
-0.466360000000000	-4.01633167993234
-0.467200000000000	-4.02250486681249
-0.468040000000000	-4.02870311733009
-0.468880000000000	-4.03492653112840
-0.469720000000000	-4.04117541481968
-0.470560000000000	-4.04744990692885
-0.471400000000000	-4.05375013987542
-0.472240000000000	-4.06007650536257
-0.473080000000000	-4.06642921389644
-0.473920000000000	-4.07280859959733
-0.474760000000000	-4.07921476743959
-0.475600000000000	-4.08564806728012
-0.476440000000000	-4.09210881945500
-0.477280000000000	-4.09859686415147
-0.478120000000000	-4.10511312300626
-0.478960000000000	-4.11165733009387
-0.479800000000000	-4.11823001063616
-0.480640000000000	-4.12483162362861
-0.481480000000000	-4.13146197088254
-0.482320000000000	-4.13812182777244
-0.483160000000000	-4.14481128176299
-0.484000000000000	-4.15153060022512
-0.484840000000000	-4.15828024135613
-0.485680000000000	-4.16506044620141
-0.486520000000000	-4.17187169723587
-0.487360000000000	-4.17871386053974
-0.488200000000000	-4.18558800241226
-0.489040000000000	-4.19249381097639
-0.489880000000000	-4.19943211576734
-0.490720000000000	-4.20640294442816
-0.491560000000000	-4.21340703289125
-0.492400000000000	-4.22044440565208
-0.493240000000000	-4.22751570149795
-0.494080000000000	-4.23462116751209
-0.494920000000000	-4.24176139091688
-0.495760000000000	-4.24893666483618
-0.496600000000000	-4.25614739329562
-0.497440000000000	-4.26339412132563
-0.498280000000000	-4.27067740308181
-0.499120000000000	-4.27799742903492
-0.499960000000000	-4.28535479640871
-0.500800000000000	-4.29274996276553
-0.501640000000000	-4.30018353360682
-0.502480000000000	-4.30765598021534
-0.503320000000000	-4.31516786564475
-0.504160000000000	-4.32271956815049
-0.505000000000000	-4.33031165436835
-0.505840000000000	-4.33794486052516
-0.506680000000000	-4.34561973869546
-0.507520000000000	-4.35333682174441
-0.508360000000000	-4.36109649938418
-0.509200000000000	-4.36889992765592
-0.510040000000000	-4.37674719360070
-0.510880000000000	-4.38463940290722
-0.511720000000000	-4.39257707511686
-0.512560000000000	-4.40056070633677
-0.513400000000000	-4.40859139562098
-0.514240000000000	-4.41666954190725
-0.515080000000000	-4.42479611933048
-0.515920000000000	-4.43297177146706
-0.516760000000000	-4.44119746375721
-0.517600000000000	-4.44947378985458
-0.518440000000000	-4.45780183141081
-0.519280000000000	-4.46618239072039
-0.520120000000000	-4.47461636634468
-0.520960000000000	-4.48310461155246
-0.521800000000000	-4.49164811272841
-0.522640000000000	-4.50024819300131
-0.523480000000000	-4.50890520940117
-0.524320000000000	-4.51762085139305
-0.525160000000000	-4.52639582028252
-0.526000000000000	-4.53523147136109
-0.526840000000000	-4.54412903011631
-0.527680000000000	-4.55308917701280
-0.528520000000000	-4.56211372576825
-0.529360000000000	-4.57120374731944
-0.530200000000000	-4.58036052555349
-0.531040000000000	-4.58958564012919
-0.531880000000000	-4.59888033091094
-0.532720000000000	-4.60824588029649
-0.533560000000000	-4.61768427673186
-0.534400000000000	-4.62719677643285
-0.535240000000000	-4.63678509394860
-0.536080000000000	-4.64645112075881
-0.536920000000000	-4.65619652111967
-0.537760000000000	-4.66602277773516
-0.538600000000000	-4.67593228802194
-0.539440000000000	-4.68592693176997
-0.540280000000000	-4.69600856558804
-0.541120000000000	-4.70617945368313
-0.541960000000000	-4.71644197646103
-0.542800000000000	-4.72679845949483
-0.543640000000000	-4.73725115219033
-0.544480000000000	-4.74780260403798
-0.545320000000000	-4.75845562740811
-0.546160000000000	-4.76921298434488
-0.547000000000000	-4.78007754404772
-0.547840000000000	-4.79105218366406
-0.548680000000000	-4.80214012102194
-0.549520000000000	-4.81334475647475
-0.550360000000000	-4.82466970373612
-0.551200000000000	-4.83611844043372
-0.552040000000000	-4.84769478730456
-0.552880000000000	-4.85940283591158
-0.553720000000000	-4.87124668733495
-0.554560000000000	-4.88323091605562
-0.555400000000000	-4.89536023145391
-0.556240000000000	-4.90763960855686
-0.557080000000000	-4.92007422138041
-0.557920000000000	-4.93266960558999
-0.558760000000000	-4.94543159570181
-0.559600000000000	-4.95836636896778
-0.560440000000000	-4.97148047272861
-0.561280000000000	-4.98478079085338
-0.562120000000000	-4.99827474868011
-0.562960000000000	-5.01197022923931
-0.563800000000000	-5.02587557853763
-0.564640000000000	-5.03999973113363
-0.565480000000000	-5.05435214747835
-0.566320000000000	-5.06894297598456
-0.567160000000000	-5.08378322842751
-0.568000000000000	-5.09888461765701
-0.568840000000000	-5.11425973323147
-0.569680000000000	-5.12992213118666
-0.570520000000000	-5.14588641292104
-0.571360000000000	-5.16216833497854
-0.572200000000000	-5.17878495542471
-0.573040000000000	-5.19575494800947
-0.573880000000000	-5.21309857421290
-0.574720000000000	-5.23083778965368
-0.575560000000000	-5.24899680150940
-0.576400000000000	-5.26760181970416
-0.577240000000000	-5.28668208331622
-0.578080000000000	-5.30626977143363
-0.578920000000000	-5.32640041025272
-0.579760000000000	-5.34711447317081
-0.580600000000000	-5.36845350422777
-0.581440000000000	-5.39046842508644
-0.582280000000000	-5.41321414409213
-0.583120000000000	-5.43675373165439
-0.583960000000000	-5.46115792706783
-0.584800000000000	-5.48650801467495
-0.585640000000000	-5.51289803839462
-0.586480000000000	-5.54043569294528
-0.587320000000000	-5.56924709685348
-0.588160000000000	-5.59948122762612
-0.589000000000000	-5.63131379937392
-0.589840000000000	-5.66495638595338
-0.590680000000000	-5.70066538582425
-0.591520000000000	-5.73875693152081
-0.592360000000000	-5.77962498408350
-0.593200000000000	-5.82377138559175
-0.594040000000000	-5.87184868122937
-0.594880000000000	-5.92472491420520
-0.595720000000000	-5.98359520076492
-0.596560000000000	-6.05016437245883
-0.597400000000000	-6.12699023772152
-0.598240000000000	-6.21816577084940
-0.599080000000000	-6.33086520904178
-0.599920000000000	-6.47950534456266
-0.600760000000000	-6.70075263633278
-0.601600000000000	-7.15626278267199
-0.602440000000000	-7.24577355481815
-0.603280000000000	-6.74364889243066
-0.604120000000000	-6.52099675049978
-0.604960000000000	-6.37738308215086
-0.605800000000000	-6.27185354550333
-0.606640000000000	-6.18882293002655
-0.607480000000000	-6.12069051071081
-0.608320000000000	-6.06310087369442
-0.609160000000000	-6.01341487639144
-0.610000000000000	-5.96986304086697
-0.610840000000000	-5.93121112939671
-0.611680000000000	-5.89656352215220
-0.612520000000000	-5.86525109339670
-0.613360000000000	-5.83675973658540
-0.614200000000000	-5.81068564695832
-0.615040000000000	-5.78670649968967
-0.615880000000000	-5.76456094704811
-0.616720000000000	-5.74403362143022
-0.617560000000000	-5.72494527320203
-0.618400000000000	-5.70714483800523
-0.619240000000000	-5.69050471451826
-0.620080000000000	-5.67491469653079
-0.620920000000000	-5.66028003384738
-0.621760000000000	-5.64651910580470
-0.622600000000000	-5.63355863337321
-0.623440000000000	-5.62133629366922
-0.624280000000000	-5.60979540616539
-0.625120000000000	-5.59888673322026
-0.625960000000000	-5.58856530473182
-0.626800000000000	-5.57879165991763
-0.627640000000000	-5.56952995701840
-0.628480000000000	-5.56074753983609
-0.629320000000000	-5.55241571392718
-0.630160000000000	-5.54450688286527
-0.631000000000000	-5.53699761546668
-0.631840000000000	-5.52986540375887
-0.632680000000000	-5.52308968292616
-0.633520000000000	-5.51665224651180
-0.634360000000000	-5.51053545140563
-0.635200000000000	-5.50472352217349
-0.636040000000000	-5.49920210314290
-0.636880000000000	-5.49395700039536
-0.637720000000000	-5.48897599040067
-0.638560000000000	-5.48424732978444
-0.639400000000000	-5.47976000146752
-0.640240000000000	-5.47550344727752
-0.641080000000000	-5.47146882098616
-0.641920000000000	-5.46764671551412
-0.642760000000000	-5.46402856955422
-0.643600000000000	-5.46060723796123
-0.644440000000000	-5.45737465973648
-0.645280000000000	-5.45432412138767
-0.646120000000000	-5.45144914728149
-0.646960000000000	-5.44874346446548
-0.647800000000000	-5.44620161260926
-0.648640000000000	-5.44381741994125
-0.649480000000000	-5.44158597721527
-0.650320000000000	-5.43950267928300
-0.651160000000000	-5.43756261229668
-0.652000000000000	-5.43576108685355
-0.652840000000000	-5.43409409615609
-0.653680000000000	-5.43255784457746
-0.654520000000000	-5.43114824051813
-0.655360000000000	-5.42986184309714
-0.656200000000000	-5.42869495635372
-0.657040000000000	-5.42764455742513
-0.657880000000000	-5.42670719077335
-0.658720000000000	-5.42588017488718
-0.659560000000000	-5.42516062832494
-0.660400000000000	-5.42454581742915
-0.661240000000000	-5.42403268441483
-0.662080000000000	-5.42361909180544
-0.662920000000000	-5.42330257779465
-0.663760000000000	-5.42308096384185
-0.664600000000000	-5.42295203054799
-0.665440000000000	-5.42291364892933
-0.666280000000000	-5.42296376188233
-0.667120000000000	-5.42310011862298
-0.667960000000000	-5.42332099397532
-0.668800000000000	-5.42362473757984
-0.669640000000000	-5.42400961827590
-0.670480000000000	-5.42447396072274
-0.671320000000000	-5.42501615269718
-0.672160000000000	-5.42563464041762
-0.673000000000000	-5.42632792108862
-0.673840000000000	-5.42709456797914
-0.674680000000000	-5.42793319362129
-0.675520000000000	-5.42884246018410
-0.676360000000000	-5.42982100538872
-0.677200000000000	-5.43086763402447
-0.678040000000000	-5.43198102497652
-0.678880000000000	-5.43316032805095
-0.679720000000000	-5.43440426530442
-0.680560000000000	-5.43571178242657
-0.681400000000000	-5.43708176826383
-0.682240000000000	-5.43851325054915
-0.683080000000000	-5.44000525796559
-0.683920000000000	-5.44155684826267
-0.684760000000000	-5.44316709081954
-0.685600000000000	-5.44483507043342
-0.686440000000000	-5.44655998225695
-0.687280000000000	-5.44834100446096
-0.688120000000000	-5.45017734223799
-0.688960000000000	-5.45206822681807
-0.689800000000000	-5.45401286011889
-0.690640000000000	-5.45601039821211
-0.691480000000000	-5.45806020977124
-0.692320000000000	-5.46016162598096
-0.693160000000000	-5.46231273900776
-0.694000000000000	-5.46451541504985
-0.694840000000000	-5.46676774096189
-0.695680000000000	-5.46906915782525
-0.696520000000000	-5.47141913202907
-0.697360000000000	-5.47381710434771
-0.698200000000000	-5.47626234958831
-0.699040000000000	-5.47875406933244
-0.699880000000000	-5.48129202858959
-0.700720000000000	-5.48387588112323
-0.701560000000000	-5.48650509197734
-0.702400000000000	-5.48917909481951
-0.703240000000000	-5.49189716444362
-0.704080000000000	-5.49465880161429
-0.704920000000000	-5.49746409977896
-0.705760000000000	-5.50031245155698
-0.706600000000000	-5.50320337465536
-0.707440000000000	-5.50613620881368
-0.708280000000000	-5.50911079252236
-0.709120000000000	-5.51212672849051
-0.709960000000000	-5.51518381218078
-0.710800000000000	-5.51828134195628
-0.711640000000000	-5.52141888844319
-0.712480000000000	-5.52459652633798
-0.713320000000000	-5.52781384720539
-0.714160000000000	-5.53107006112646
-0.715000000000000	-5.53436532389322
-0.715840000000000	-5.53769944536256
-0.716680000000000	-5.54107136650853
-0.717520000000000	-5.54448156988876
-0.718360000000000	-5.54792969338423
-0.719200000000000	-5.55141467619134
-0.720040000000000	-5.55493805932979
-0.720880000000000	-5.55849741764758
-0.721720000000000	-5.56209340597402
-0.722560000000000	-5.56572594864981
-0.723400000000000	-5.56939453473608
-0.724240000000000	-5.57309877569013
-0.725080000000000	-5.57683913416330
-0.725920000000000	-5.58061459726223
-0.726760000000000	-5.58442540200447
-0.727600000000000	-5.58827147473751
-0.728440000000000	-5.59215204973910
-0.729280000000000	-5.59606739733680
-0.730120000000000	-5.60001724297170
-0.730960000000000	-5.60400130572789
-0.731800000000000	-5.60801945141795
-0.732640000000000	-5.61207144122182
-0.733480000000000	-5.61615716877878
-0.734320000000000	-5.62027668090067
-0.735160000000000	-5.62442917908689
-0.736000000000000	-5.62861524764384
-0.736840000000000	-5.63283416117561
-0.737680000000000	-5.63708631722006
-0.738520000000000	-5.64137096402650
-0.739360000000000	-5.64568838765149
-0.740200000000000	-5.65003843716917
-0.741040000000000	-5.65442067326917
-0.741880000000000	-5.65883536888947
-0.742720000000000	-5.66328217052992
-0.743560000000000	-5.66776103628758
-0.744400000000000	-5.67227161064785
-0.745240000000000	-5.67681435924505
-0.746080000000000	-5.68138842257324
-0.746920000000000	-5.68599434036825
-0.747760000000000	-5.69063159901567
-0.748600000000000	-5.69530056141089
-0.749440000000000	-5.70000052613485
-0.750280000000000	-5.70473188812205
-0.751120000000000	-5.70949430277133
-0.751960000000000	-5.71428782921904
-0.752800000000000	-5.71911243069703
-0.753640000000000	-5.72396797214272
-0.754480000000000	-5.72885426141850
-0.755320000000000	-5.73377125090263
-0.756160000000000	-5.73871912091691
-0.757000000000000	-5.74369757096758
-0.757840000000000	-5.74870665807817
-0.758680000000000	-5.75374644018057
-0.759520000000000	-5.75881644259132
-0.760360000000000	-5.76391715056524
-0.761200000000000	-5.76904821525571
-0.762040000000000	-5.77420953998720
-0.762880000000000	-5.77940125988947
-0.763720000000000	-5.78462329384483
-0.764560000000000	-5.78987557996565
-0.765400000000000	-5.79515809258835
-0.766240000000000	-5.80047084314087
-0.767080000000000	-5.80581379719810
-0.767920000000000	-5.81118694318888
-0.768760000000000	-5.81659021748047
-0.769600000000000	-5.82202364097866
-0.770440000000000	-5.82748717658686
-0.771280000000000	-5.83298084867590
-0.772120000000000	-5.83850456863289
-0.772960000000000	-5.84405844236482
-0.773800000000000	-5.84964241846604
-0.774640000000000	-5.85525652243821
-0.775480000000000	-5.86090083035575
-0.776320000000000	-5.86657530758353
-0.777160000000000	-5.87227973292291
-0.778000000000000	-5.87801413877415
-0.778840000000000	-5.88377897286949
-0.779680000000000	-5.88957404405178
-0.780520000000000	-5.89539913628269
-0.781360000000000	-5.90125443721377
-0.782200000000000	-5.90714007996163
-0.783040000000000	-5.91305620549066
-0.783880000000000	-5.91900245538405
-0.784720000000000	-5.92497904983294
-0.785560000000000	-5.93098590865092
-0.786400000000000	-5.93702338276620
-0.787240000000000	-5.94309125525242
-0.788080000000000	-5.94918970850133
-0.788920000000000	-5.95531877950427
-0.789760000000000	-5.96147834716900
-0.790600000000000	-5.96766867784473
-0.791440000000000	-5.97388975252694
-0.792280000000000	-5.98014163346302
-0.793120000000000	-5.98642438268839
-0.793960000000000	-5.99273814094574
-0.794800000000000	-5.99908273481198
-0.795640000000000	-6.00545851398602
-0.796480000000000	-6.01186544852365
-0.797320000000000	-6.01830362249170
-0.798160000000000	-6.02477307014246
-0.799000000000000	-6.03127393084995
-0.799840000000000	-6.03780642379841
-0.800680000000000	-6.04437021517489
-0.801520000000000	-6.05096603382708
-0.802360000000000	-6.05759323855883
-0.803200000000000	-6.06425257425925
-0.804040000000000	-6.07094382056305
-0.804880000000000	-6.07766722444126
-0.805720000000000	-6.08442265158661
-0.806560000000000	-6.09121058745791
-0.807400000000000	-6.09803080876673
-0.808240000000000	-6.10488367083221
-0.809080000000000	-6.11176928857028
-0.809920000000000	-6.11868757011028
-0.810760000000000	-6.12563886844406
-0.811600000000000	-6.13262326502914
-0.812440000000000	-6.13964089769960
-0.813280000000000	-6.14669181724092
-0.814120000000000	-6.15377632022633
-0.814960000000000	-6.16089452439244
-0.815800000000000	-6.16804642164852
-0.816640000000000	-6.17523241192882
-0.817480000000000	-6.18245249256954
-0.818320000000000	-6.18970714911834
-0.819160000000000	-6.19699587150436
-0.820000000000000	-6.20431959203318
-0.820840000000000	-6.21167797750855
-0.821680000000000	-6.21907162684042
-0.822520000000000	-6.22650028623808
-0.823360000000000	-6.23396459811814
-0.824200000000000	-6.24146453171330
-0.825040000000000	-6.24899999658033
-0.825880000000000	-6.25657177418628
-0.826720000000000	-6.26417971102866
-0.827560000000000	-6.27182418490917
-0.828400000000000	-6.27950529593893
-0.829240000000000	-6.28722360631399
-0.830080000000000	-6.29497895512694
-0.830920000000000	-6.30277172024216
-0.831760000000000	-6.31060244894916
-0.832600000000000	-6.31847072637684
-0.833440000000000	-6.32637739822444
-0.834280000000000	-6.33432261447602
-0.835120000000000	-6.34230641759117
-0.835960000000000	-6.35032952585562
-0.836800000000000	-6.35839191813888
-0.837640000000000	-6.36649383604215
-0.838480000000000	-6.37463576727785
-0.839320000000000	-6.38281799205776
-0.840160000000000	-6.39104066854162
-0.841000000000000	-6.39930439500579
-0.841840000000000	-6.40760952783451
-0.842680000000000	-6.41595594171056
-0.843520000000000	-6.42434428510442
-0.844360000000000	-6.43277508509615
-0.845200000000000	-6.44124880415602
-0.846040000000000	-6.44976527794494
-0.846880000000000	-6.45832514956715
-0.847720000000000	-6.46692892581112
-0.848560000000000	-6.47557723254685
-0.849400000000000	-6.48427008259202
-0.850240000000000	-6.49300801289754
-0.851080000000000	-6.50179135432164
-0.851920000000000	-6.51062100395853
-0.852760000000000	-6.51949713627020
-0.853600000000000	-6.52842011587767
-0.854440000000000	-6.53739071910991
-0.855280000000000	-6.54640906861373
-0.856120000000000	-6.55547598127389
-0.856960000000000	-6.56459194918619
-0.857800000000000	-6.57375751614140
-0.858640000000000	-6.58297343266268
-0.859480000000000	-6.59223975658372
-0.860320000000000	-6.60155741566805
-0.861160000000000	-6.61092722126908
-0.862000000000000	-6.62034925025062
-0.862840000000000	-6.62982457156860
-0.863680000000000	-6.63935372491198
-0.864520000000000	-6.64893749827245
-0.865360000000000	-6.65857671999902
-0.866200000000000	-6.66827149432213
-0.867040000000000	-6.67802311909799
-0.867880000000000	-6.68783234205160
-0.868720000000000	-6.69769974222186
-0.869560000000000	-6.70762632681108
-0.870400000000000	-6.71761262571955
-0.871240000000000	-6.72765983749550
-0.872080000000000	-6.73776872733380
-0.872920000000000	-6.74794011790409
-0.873760000000000	-6.75817516801767
-0.874600000000000	-6.76847451737247
-0.875440000000000	-6.77883948357055
-0.876280000000000	-6.78927105379816
-0.877120000000000	-6.79977021800670
-0.877960000000000	-6.81033844055892
-0.878800000000000	-6.82097595919463
-0.879640000000000	-6.83168491046189
-0.880480000000000	-6.84246610094391
-0.881320000000000	-6.85332083177846
-0.882160000000000	-6.86425050129799
-0.883000000000000	-6.87525647723763
-0.883840000000000	-6.88633983196271
-0.884680000000000	-6.89750254830808
-0.885520000000000	-6.90874579587678
-0.886360000000000	-6.92007103114525
-0.887200000000000	-6.93148026955034
-0.888040000000000	-6.94297489433117
-0.888880000000000	-6.95455679894364
-0.889720000000000	-6.96622770703750
-0.890560000000000	-6.97798969476121
-0.891400000000000	-6.98984478593857
-0.892240000000000	-7.00179437336382
-0.893080000000000	-7.01384101210679
-0.893920000000000	-7.02598763808355
-0.894760000000000	-7.03823526023598
-0.895600000000000	-7.05058721800397
-0.896440000000000	-7.06304559252646
-0.897280000000000	-7.07561320025493
-0.898120000000000	-7.08829286792971
-0.898960000000000	-7.10108721321129
-0.899800000000000	-7.11399929332693
-0.900640000000000	-7.12703199290653
-0.901480000000000	-7.14018939197324
-0.902320000000000	-7.15347414786477
-0.903160000000000	-7.16689039781268
-0.904000000000000	-7.18044114221087
-0.904840000000000	-7.19413114828047
-0.905680000000000	-7.20796436421878
-0.906520000000000	-7.22194505711331
-0.907360000000000	-7.23607844160142
-0.908200000000000	-7.25036824099297
-0.909040000000000	-7.26482090143772
-0.909880000000000	-7.27944079198639
-0.910720000000000	-7.29423428029233
-0.911560000000000	-7.30920726448421
-0.912400000000000	-7.32436602606742
-0.913240000000000	-7.33971818062164
-0.914080000000000	-7.35527004366540
-0.914920000000000	-7.37102984977441
-0.915760000000000	-7.38700619369703
-0.916600000000000	-7.40320668138371
-0.917440000000000	-7.41964169768917
-0.918280000000000	-7.43632116503617
-0.919120000000000	-7.45325503255884
-0.919960000000000	-7.47045544070752
-0.920800000000000	-7.48793499467287
-0.921640000000000	-7.50570618642129
-0.922480000000000	-7.52378382309554
-0.923320000000000	-7.54218366494767
-0.924160000000000	-7.56092225695957
-0.925000000000000	-7.58001718132244
-0.925840000000000	-7.59948898847037
-0.926680000000000	-7.61935921008510
-0.927520000000000	-7.63965115819944
-0.928360000000000	-7.66039020543970
-0.929200000000000	-7.68160535521498
-0.930040000000000	-7.70332785120017
-0.930880000000000	-7.72559224901908
-0.931720000000000	-7.74843638915955
-0.932560000000000	-7.77190330767731
-0.933400000000000	-7.79604102747215
-0.934240000000000	-7.82090311300167
-0.935080000000000	-7.84655019417834
-0.935920000000000	-7.87305104743581
-0.936760000000000	-7.90048365897735
-0.937600000000000	-7.92893859896869
-0.938440000000000	-7.95851989150246
-0.939280000000000	-7.98934861396423
-0.940120000000000	-8.02156684146336
-0.940960000000000	-8.05534280217628
-0.941800000000000	-8.09087771904275
-0.942640000000000	-8.12841501797925
-0.943480000000000	-8.16825271664868
-0.944320000000000	-8.21076210325669
-0.945160000000000	-8.25641343321716
-0.946000000000000	-8.30581364880536
-0.946840000000000	-8.35976583564007
-0.947680000000000	-8.41936406141800
-0.948520000000000	-8.48615351826459
-0.949360000000000	-8.56241856844321
-0.950200000000000	-8.65174527231197
-0.951040000000000	-8.76024971014500
-0.951880000000000	-8.89970883941330
-0.952720000000000	-9.09782866503282
-0.953560000000000	-9.45334611880089
-0.954400000000000	-10.1009719899779
-0.955240000000000	-9.30454652127977
-0.956080000000000	-9.04652780798627
-0.956920000000000	-8.89046198356494
-0.957760000000000	-8.77944790552454
-0.958600000000000	-8.69396854560604
-0.959440000000000	-8.62496294870901
-0.960280000000000	-8.56747599549072
-0.961120000000000	-8.51849965078590
-0.961960000000000	-8.47607327276729
-0.962800000000000	-8.43884341367351
-0.963640000000000	-8.40583866428166
-0.964480000000000	-8.37632431802734
-0.965320000000000	-8.34977932686685
-0.966160000000000	-8.32575933418613
-0.967000000000000	-8.30392265800861
-0.967840000000000	-8.28399320603012
-0.968680000000000	-8.26574479985406
-0.969520000000000	-8.24898905872028
-0.970360000000000	-8.23356816741119
-0.971200000000000	-8.21934868736423
-0.972040000000000	-8.20621674133113
-0.972880000000000	-8.19407428178749
-0.973720000000000	-8.18283514753670
-0.974560000000000	-8.17242459635021
-0.975400000000000	-8.16277677760171
-0.976240000000000	-8.15383564076830
-0.977080000000000	-8.14554912424696
-0.977920000000000	-8.13787158365856
-0.978760000000000	-8.13076097533119
-0.979600000000000	-8.12418140307951
-0.980440000000000	-8.11810010089650
-0.981280000000000	-8.11248619476300
-0.982120000000000	-8.10731218531000
-0.982960000000000	-8.10255399666135
-0.983800000000000	-8.09818891214651
-0.984640000000000	-8.09419628370898
-0.985480000000000	-8.09055537011999
-0.986320000000000	-8.08725063424107
-0.987160000000000	-8.08426565834492
-0.988000000000000	-8.08158401196004
-0.988840000000000	-8.07919344241238
-0.989680000000000	-8.07708065236742
-0.990520000000000	-8.07523292956849
-0.991360000000000	-8.07364011447419
-0.992200000000000	-8.07229524031996
-0.993040000000000	-8.07118103418040
-0.993880000000000	-8.07029275657744
-0.994720000000000	-8.06962122259338
-0.995560000000000	-8.06915848568278
-0.996400000000000	-8.06889794152896
-0.997240000000000	-8.06883171125089
-0.998080000000000	-8.06895361506420
-0.998920000000000	-8.06925735791316
-0.999760000000000	-8.06973693766587
-1.00060000000000	-8.07038715803906
-1.00144000000000	-8.07120246519245
-1.00228000000000	-8.07217772470654
-1.00312000000000	-8.07330874377418
-1.00396000000000	-8.07459076763966
-1.00480000000000	-8.07601978605006
-1.00564000000000	-8.07759170842141
-1.00648000000000	-8.07930250315571
-1.00732000000000	-8.08114902554928
-1.00816000000000	-8.08312708212844
-1.00900000000000	-8.08523411052639
-1.00984000000000	-8.08746652797560
-1.01068000000000	-8.08982205423245
-1.01152000000000	-8.09229687220087
-1.01236000000000	-8.09488921242626
-1.01320000000000	-8.09759545023069
-1.01404000000000	-8.10041404312691
-1.01488000000000	-8.10334214443068
-1.01572000000000	-8.10637795719402
-1.01656000000000	-8.10951857201385
-1.01740000000000	-8.11276263429109
-1.01824000000000	-8.11610744531044
-1.01908000000000	-8.11955174965664
-1.01992000000000	-8.12309362764027
-1.02076000000000	-8.12673084017985
-1.02160000000000	-8.13046221876367
-1.02244000000000	-8.13428600716271
-1.02328000000000	-8.13820038948093
-1.02412000000000	-8.14220453220824
-1.02496000000000	-8.14629620711647
-1.02580000000000	-8.15047442192592
-1.02664000000000	-8.15473826863865
-1.02748000000000	-8.15908558675747
-1.02832000000000	-8.16351570150024
-1.02916000000000	-8.16802768610585
-1.03000000000000	-8.17261984530952
-1.03084000000000	-8.17729128315353
-1.03168000000000	-8.18204117450099
-1.03252000000000	-8.18686832305732
-1.03336000000000	-8.19177187358720
-1.03420000000000	-8.19675068115697
-1.03504000000000	-8.20180422324676
-1.03588000000000	-8.20693134255919
-1.03672000000000	-8.21213102758010
-1.03756000000000	-8.21740303738058
-1.03840000000000	-8.22274618636956
-1.03924000000000	-8.22815852554918
-1.04008000000000	-8.23364206177824
-1.04092000000000	-8.23919488700296
-1.04176000000000	-8.24481563302527
-1.04260000000000	-8.25050418258375
-1.04344000000000	-8.25626007238982
-1.04428000000000	-8.26208251624566
-1.04512000000000	-8.26797129448335
-1.04596000000000	-8.27392591810312
-1.04680000000000	-8.27994502628450
-1.04764000000000	-8.28602798631220
-1.04848000000000	-8.29217539320503
-1.04932000000000	-8.29838652060050
-1.05016000000000	-8.30466087672495
-1.05100000000000	-8.31099768471971
-1.05184000000000	-8.31739655666126
-1.05268000000000	-8.32385744577310
-1.05352000000000	-8.33037997043105
-1.05436000000000	-8.33696385640213
-1.05520000000000	-8.34360779905884
-1.05604000000000	-8.35031246463001
-1.05688000000000	-8.35707768412191
-1.05772000000000	-8.36390268925796
-1.05856000000000	-8.37078672662924
-1.05940000000000	-8.37773065764480
-1.06024000000000	-8.38473394207499
-1.06108000000000	-8.39179500326670
-1.06192000000000	-8.39891529284168
-1.06276000000000	-8.40609423295819
-1.06360000000000	-8.41333100425875
-1.06444000000000	-8.42062552064243
-1.06528000000000	-8.42797868181989
-1.06612000000000	-8.43538888858958
-1.06696000000000	-8.44285694502941
-1.06780000000000	-8.45038234494429
-1.06864000000000	-8.45796470885307
-1.06948000000000	-8.46560484275683
-1.07032000000000	-8.47330141469195
-1.07116000000000	-8.48105498616789
-1.07200000000000	-8.48886546635480
-1.07284000000000	-8.49673288244101
-1.07368000000000	-8.50465715198603
-1.07452000000000	-8.51263822242961
-1.07536000000000	-8.52067567781962
-1.07620000000000	-8.52877005979993
-1.07704000000000	-8.53692082009324
-1.07788000000000	-8.54512845777847
-1.07872000000000	-8.55339272816850
-1.07956000000000	-8.56171369423650
-1.08040000000000	-8.57009131233372
-1.08124000000000	-8.57852575189277
-1.08208000000000	-8.58701702019013
-1.08292000000000	-8.59556522616713
-1.08376000000000	-8.60417032641587
-1.08460000000000	-8.61283238974859
-1.08544000000000	-8.62155171181915
-1.08628000000000	-8.63032834901676
-1.08712000000000	-8.63916214583107
-1.08796000000000	-8.64805369048746
-1.08880000000000	-8.65700265248555
-1.08964000000000	-8.66600953288824
-1.09048000000000	-8.67507441186096
-1.09132000000000	-8.68419732357457
-1.09216000000000	-8.69337867630369
-1.09300000000000	-8.70261852060431
-1.09384000000000	-8.71191712902891
-1.09468000000000	-8.72127472171894
-1.09552000000000	-8.73069157354312
-1.09636000000000	-8.74016771844310
-1.09720000000000	-8.74970371323891
-1.09804000000000	-8.75929981775330
-1.09888000000000	-8.76895592266095
-1.09972000000000	-8.77867277396158
-1.10056000000000	-8.78845052627231
-1.10140000000000	-8.79828968266250
-1.10224000000000	-8.80819016100359
-1.10308000000000	-8.81815270562179
-1.10392000000000	-8.82817753973750
-1.10476000000000	-8.83826524534910
-1.10560000000000	-8.84841594753611
-1.10644000000000	-8.85863003865214
-1.10728000000000	-8.86890829153414
-1.10812000000000	-8.87925095799062
-1.10896000000000	-8.88965850192562
-1.10980000000000	-8.90013162997995
-1.11064000000000	-8.91067028407509
-1.11148000000000	-8.92127558987957
-1.11232000000000	-8.93194802893362
-1.11316000000000	-8.94268791543459
-1.11400000000000	-8.95349557840626
-1.11484000000000	-8.96437248341404
-1.11568000000000	-8.97531843173397
-1.11652000000000	-8.98633492654234
-1.11736000000000	-8.99742155948993
-1.11820000000000	-9.00857962253713
-1.11904000000000	-9.01981024289657
-1.11988000000000	-9.03111332114585
-1.12072000000000	-9.04249065675032
-1.12156000000000	-9.05394182313388
-1.12240000000000	-9.06546846777092
-1.12324000000000	-9.07707170227939
-1.12408000000000	-9.08875165181922
-1.12492000000000	-9.10050955051811
-1.12576000000000	-9.11234669874943
-1.12660000000000	-9.12426363492045
-1.12744000000000	-9.13626137532813
-1.12828000000000	-9.14834163680826
-1.12912000000000	-9.16050471621904
-1.12996000000000	-9.17275263014517
-1.13080000000000	-9.18508539529312
-1.13164000000000	-9.19750543155325
-1.13248000000000	-9.21001367996601
-1.13332000000000	-9.22261064182907
-1.13416000000000	-9.23529867803602
-1.13500000000000	-9.24807924738586
-1.13584000000000	-9.26095318647436
-1.13668000000000	-9.27392251579426
-1.13752000000000	-9.28698864478015
-1.13836000000000	-9.30015345694833
-1.13920000000000	-9.31341896761400
-1.14004000000000	-9.32678603249157
-1.14088000000000	-9.34025709153157
-1.14172000000000	-9.35383410279436
-1.14256000000000	-9.36751938258990
-1.14340000000000	-9.38131497579788
-1.14424000000000	-9.39522300744231
-1.14508000000000	-9.40924547004665
-1.14592000000000	-9.42338505717948
-1.14676000000000	-9.43764464517726
-1.14760000000000	-9.45202643456110
-1.14844000000000	-9.46653321755981
-1.14928000000000	-9.48116821506797
-1.15012000000000	-9.49593432831259
-1.15096000000000	-9.51083487137150
-1.15180000000000	-9.52587291908962
-1.15264000000000	-9.54105202190289
-1.15348000000000	-9.55637576603837
-1.15432000000000	-9.57184846060417
-1.15516000000000	-9.58747375328151
-1.15600000000000	-9.60325582902201
-1.15684000000000	-9.61919963575578
-1.15768000000000	-9.63531001764285
-1.15852000000000	-9.65159091899391
-1.15936000000000	-9.66804851329668
-1.16020000000000	-9.68468822564147
-1.16104000000000	-9.70151634037908
-1.16188000000000	-9.71853858988901
-1.16272000000000	-9.73576166660005
-1.16356000000000	-9.75319297335400
-1.16440000000000	-9.77083929212908
-1.16524000000000	-9.78870970093805
-1.16608000000000	-9.80681129290078
-1.16692000000000	-9.82515465016192
-1.16776000000000	-9.84374796138204
-1.16860000000000	-9.86260310836196
-1.16944000000000	-9.88172991663863
-1.17028000000000	-9.90114134369801
-1.17112000000000	-9.92085031176369
-1.17196000000000	-9.94086912797948
-1.17280000000000	-9.96121407375685
-1.17364000000000	-9.98190039582082
-1.17448000000000	-10.0029474342825
-1.17532000000000	-10.0243707805741
-1.17616000000000	-10.0461942996671
-1.17700000000000	-10.0684396287214
-1.17784000000000	-10.0911304888761
-1.17868000000000	-10.1142958018543
-1.17952000000000	-10.1379634066234
-1.18036000000000	-10.1621677684592
-1.18120000000000	-10.1869452679368
-1.18204000000000	-10.2123351358054
-1.18288000000000	-10.2383846513741
-1.18372000000000	-10.2651433143331
-1.18456000000000	-10.2926680915676
-1.18540000000000	-10.3210249761553
-1.18624000000000	-10.3502871176079
-1.18708000000000	-10.3805379499012
-1.18792000000000	-10.4118758103738
-1.18876000000000	-10.4444128888289
-1.18960000000000	-10.4782805808787
-1.19044000000000	-10.5136332855295
-1.19128000000000	-10.5506572007647
-1.19212000000000	-10.5895742861967
-1.19296000000000	-10.6306532359093
-1.19380000000000	-10.6742300287668
-1.19464000000000	-10.7207237209769
-1.19548000000000	-10.7706706973714
-1.19632000000000	-10.8247714270788
-1.19716000000000	-10.8839666685764
-1.19800000000000	-10.9495641745231
-1.19884000000000	-11.0234486959364
-1.19968000000000	-11.1084940365779
-1.20052000000000	-11.2093916065845
-1.20136000000000	-11.3346189743830
-1.20220000000000	-11.5020591467580
-1.20304000000000	-11.7616931080741
-1.20388000000000	-12.4234579914047
-1.20472000000000	-12.0380134935897
-1.20556000000000	-11.6674293948628
-1.20640000000000	-11.4778089575455
-1.20724000000000	-11.3516292353590
-1.20808000000000	-11.2581816475374
-1.20892000000000	-11.1847691977876
-1.20976000000000	-11.1249019216914
-1.21060000000000	-11.0748117533200
-1.21144000000000	-11.0321145980255
-1.21228000000000	-10.9952082273428
-1.21312000000000	-10.9629618100685
-1.21396000000000	-10.9345478019564
-1.21480000000000	-10.9093429823491
-1.21564000000000	-10.8868662004700
-1.21648000000000	-10.8667365791981
-1.21732000000000	-10.8486502414311
-1.21816000000000	-10.8323593531096
-1.21900000000000	-10.8176577032904
-1.21984000000000	-10.8043757514640
-1.22068000000000	-10.7923681379561
-1.22152000000000	-10.7815125378162
-1.22236000000000	-10.7717032732760
-1.22320000000000	-10.7628492153514
-1.22404000000000	-10.7548711624821
-1.22488000000000	-10.7476991413141
-1.22572000000000	-10.7412725567240
-1.22656000000000	-10.7355363933605
-1.22740000000000	-10.7304433880561
-1.22824000000000	-10.7259490558978
-1.22908000000000	-10.7220164245689
-1.22992000000000	-10.7186095813932
-1.23076000000000	-10.7156932164669
-1.23160000000000	-10.7132474710822
-1.23244000000000	-10.7112420769413
-1.23328000000000	-10.7096533135610
-1.23412000000000	-10.7084599260802
-1.23496000000000	-10.7076424278630
-1.23580000000000	-10.7071815388738
-1.23664000000000	-10.7070618073611
-1.23748000000000	-10.7072663192914
-1.23832000000000	-10.7077811575841
-1.23916000000000	-10.7085941729686
-1.24000000000000	-10.7096923212635
-1.24084000000000	-10.7110648202619
-1.24168000000000	-10.7126994382532
-1.24252000000000	-10.7145874539056
-1.24336000000000	-10.7167199609582
-1.24420000000000	-10.7190882450299
-1.24504000000000	-10.7216840201519
-1.24588000000000	-10.7244983155811
-1.24672000000000	-10.7275257785280
-1.24756000000000	-10.7307595851529
-1.24840000000000	-10.7341929796495
-1.24924000000000	-10.7378192733606
-1.25008000000000	-10.7416343237102
-1.25092000000000	-10.7456324971336
-1.25176000000000	-10.7498073492552
-1.25260000000000	-10.7541557403751
-1.25344000000000	-10.7586735365898
-1.25428000000000	-10.7633553916452
-1.25512000000000	-10.7681972615052
-1.25596000000000	-10.7731965528855
-1.25680000000000	-10.7783488012677
-1.25764000000000	-10.7836502648549
-1.25848000000000	-10.7891006960820
-1.25932000000000	-10.7946924446667
-1.26016000000000	-10.8004247734553
-1.26100000000000	-10.8062947014963
-1.26184000000000	-10.8122999202518
-1.26268000000000	-10.8184377933430
-1.26352000000000	-10.8247059286705
-1.26436000000000	-10.8311020698309
-1.26520000000000	-10.8376237770037
-1.26604000000000	-10.8442691643331
-1.26688000000000	-10.8510364501924
-1.26772000000000	-10.8579237111234
-1.26856000000000	-10.8649290746577
-1.26940000000000	-10.8720509300859
-1.27024000000000	-10.8792876684366
-1.27108000000000	-10.8866376734582
-1.27192000000000	-10.8940995188090
-1.27276000000000	-10.9016718260198
-1.27360000000000	-10.9093532382350
-1.27444000000000	-10.9171425265426
-1.27528000000000	-10.9250384893251
-1.27612000000000	-10.9330398987128
-1.27696000000000	-10.9411458694553
-1.27780000000000	-10.9493550472557
-1.27864000000000	-10.9576669440811
-1.27948000000000	-10.9660800540041
-1.28032000000000	-10.9745940537997
-1.28116000000000	-10.9832075588579
-1.28200000000000	-10.9919202203512
-1.28284000000000	-11.0007310341098
-1.28368000000000	-11.0096394926723
-1.28452000000000	-11.0186449988630
-1.28536000000000	-11.0277464759973
-1.28620000000000	-11.0369433939985
-1.28704000000000	-11.0462357426642
-1.28788000000000	-11.0556231609466
-1.28872000000000	-11.0651043436872
-1.28956000000000	-11.0746797755719
-1.29040000000000	-11.0843491018333
-1.29124000000000	-11.0941105464745
-1.29208000000000	-11.1039649610807
-1.29292000000000	-11.1139119403005
-1.29376000000000	-11.1239502102094
-1.29460000000000	-11.1340813707828
-1.29544000000000	-11.1443046788824
-1.29628000000000	-11.1546184388477
-1.29712000000000	-11.1650237594083
-1.29796000000000	-11.1755207183490
-1.29880000000000	-11.1861090751708
-1.29964000000000	-11.1967886480718
-1.30048000000000	-11.2075592191707
-1.30132000000000	-11.2184208137846
-1.30216000000000	-11.2293741253987
-1.30300000000000	-11.2404185680472
-1.30384000000000	-11.2515546714308
-1.30468000000000	-11.2627819141198
-1.30552000000000	-11.2741012090806
-1.30636000000000	-11.2855124027332
-1.30720000000000	-11.2970158003706
-1.30804000000000	-11.3086116920769
-1.30888000000000	-11.3203001198417
-1.30972000000000	-11.3320818529019
-1.31056000000000	-11.3439570335961
-1.31140000000000	-11.3559256566111
-1.31224000000000	-11.3679885492256
-1.31308000000000	-11.3801466757015
-1.31392000000000	-11.3923990365793
-1.31476000000000	-11.4047474553845
-1.31560000000000	-11.4171922326062
-1.31644000000000	-11.4297340359933
-1.31728000000000	-11.4423728256425
-1.31812000000000	-11.4551099853373
-1.31896000000000	-11.4679459883457
-1.31980000000000	-11.4808817544050
-1.32064000000000	-11.4939177763161
-1.32148000000000	-11.5070545753220
-1.32232000000000	-11.5202938213673
-1.32316000000000	-11.5336358542579
-1.32400000000000	-11.5470821463797
-1.32484000000000	-11.5606332633638
-1.32568000000000	-11.5742907401377
-1.32652000000000	-11.5880549025152
-1.32736000000000	-11.6019278193044
-1.32820000000000	-11.6159101074474
-1.32904000000000	-11.6300034383878
-1.32988000000000	-11.6442087665421
-1.33072000000000	-11.6585278191762
-1.33156000000000	-11.6729621035632
-1.33240000000000	-11.6875128744485
-1.33324000000000	-11.7021823450095
-1.33408000000000	-11.7169714658719
-1.33492000000000	-11.7318823348507
-1.33576000000000	-11.7469169451332
-1.33660000000000	-11.7620767243642
-1.33744000000000	-11.7773646730701
-1.33828000000000	-11.7927826599377
-1.33912000000000	-11.8083317313780
-1.33996000000000	-11.8240160620473
-1.34080000000000	-11.8398364885927
-1.34164000000000	-11.8557962655373
-1.34248000000000	-11.8718986574903
-1.34332000000000	-11.8881457503229
-1.34416000000000	-11.9045405202534
-1.34500000000000	-11.9210870347634
-1.34584000000000	-11.9377875119813
-1.34668000000000	-11.9546452606830
-1.34752000000000	-11.9716646841741
-1.34836000000000	-11.9888497373872
-1.34920000000000	-12.0062036818738
-1.35004000000000	-12.0237312579212
-1.35088000000000	-12.0414366488979
-1.35172000000000	-12.0593253858342
-1.35256000000000	-12.0774018396624
-1.35340000000000	-12.0956713431644
-1.35424000000000	-12.1141393635495
-1.35508000000000	-12.1328117798087
-1.35592000000000	-12.1516957796055
-1.35676000000000	-12.1707974101504
-1.35760000000000	-12.1901235587230
-1.35844000000000	-12.2096813688217
-1.35928000000000	-12.2294796439718
-1.36012000000000	-12.2495272715270
-1.36096000000000	-12.2698334229384
-1.36180000000000	-12.2904074708326
-1.36264000000000	-12.3112594868049
-1.36348000000000	-12.3324012256032
-1.36432000000000	-12.3538453852686
-1.36516000000000	-12.3756035438116
-1.36600000000000	-12.3976915273442
-1.36684000000000	-12.4201228715896
-1.36768000000000	-12.4429161696916
-1.36852000000000	-12.4660864419793
-1.36936000000000	-12.4896557443978
-1.37020000000000	-12.5136433865068
-1.37104000000000	-12.5380744532876
-1.37188000000000	-12.5629709559890
-1.37272000000000	-12.5883642348785
-1.37356000000000	-12.6142819957213
-1.37440000000000	-12.6407606513216
-1.37524000000000	-12.6678350937806
-1.37608000000000	-12.6955493068079
-1.37692000000000	-12.7239486343476
-1.37776000000000	-12.7530856351765
-1.37860000000000	-12.7830207438119
-1.37944000000000	-12.8138178830049
-1.38028000000000	-12.8455566391409
-1.38112000000000	-12.8783223669322
-1.38196000000000	-12.9122165273041
-1.38280000000000	-12.9473571137532
-1.38364000000000	-12.9838795388725
-1.38448000000000	-13.0219479919861
-1.38532000000000	-13.0617556275240
-1.38616000000000	-13.1035343063426
-1.38700000000000	-13.1475725559001
-1.38784000000000	-13.1942223056851
-1.38868000000000	-13.2439292032581
-1.38952000000000	-13.2972687795445
-1.39036000000000	-13.3549974988936
-1.39120000000000	-13.4181337329850
-1.39204000000000	-13.4881116724529
-1.39288000000000	-13.5670257550581
-1.39372000000000	-13.6581156496882
-1.39456000000000	-13.7667989142438
-1.39540000000000	-13.9031976207264
-1.39624000000000	-14.0899000203409
-1.39708000000000	-14.3980392841101
-1.39792000000000	-16.0222791289735
-1.39876000000000	-14.4446133014322
-1.39960000000000	-14.1507451971907
-1.40044000000000	-13.9854944303301
-1.40128000000000	-13.8723424237443
-1.40212000000000	-13.7876220412228
-1.40296000000000	-13.7208560919567
-1.40380000000000	-13.6664727115900
-1.40464000000000	-13.6211558498045
-1.40548000000000	-13.5827654511736
-1.40632000000000	-13.5498468673121
-1.40716000000000	-13.5213626907489
-1.40800000000000	-13.4965459919678
-1.40884000000000	-13.4748138885635
-1.40968000000000	-13.4557169784139
-1.41052000000000	-13.4388980701884
-1.41136000000000	-13.4240651938552
-1.41220000000000	-13.4109868065508
-1.41304000000000	-13.3994667646790
-1.41388000000000	-13.3893390135534
-1.41472000000000	-13.3804765682773
-1.41556000000000	-13.3727435831613
-1.41640000000000	-13.3660478384232
-1.41724000000000	-13.3603016302741
-1.41808000000000	-13.3554269525912
-1.41892000000000	-13.3513587987379
-1.41976000000000	-13.3480372837772
-1.42060000000000	-13.3454078265470
-1.42144000000000	-13.3434264181667
-1.42228000000000	-13.3420507674600
-1.42312000000000	-13.3412427299149
-1.42396000000000	-13.3409689485348
-1.42480000000000	-13.3411992726648
-1.42564000000000	-13.3419049184276
-1.42648000000000	-13.3430612645542
-1.42732000000000	-13.3446460663835
-1.42816000000000	-13.3466376323150
-1.42900000000000	-13.3490171295628
-1.42984000000000	-13.3517665084099
-1.43068000000000	-13.3548697175345
-1.43152000000000	-13.3583121724285
-1.43236000000000	-13.3620790603195
-1.43320000000000	-13.3661584672665
-1.43404000000000	-13.3705345614107
-1.43488000000000	-13.3752033262240
-1.43572000000000	-13.3801512585917
-1.43656000000000	-13.3853688076508
-1.43740000000000	-13.3908472416980
-1.43824000000000	-13.3965778603463
-1.43908000000000	-13.4025517354119
-1.43992000000000	-13.4087627724328
-1.44076000000000	-13.4152040065231
-1.44160000000000	-13.4218697647963
-1.44244000000000	-13.4287535959433
-1.44328000000000	-13.4358500818962
-1.44412000000000	-13.4431517799147
-1.44496000000000	-13.4506555563486
-1.44580000000000	-13.4583574741444
-1.44664000000000	-13.4662528632407
-1.44748000000000	-13.4743365462501
-1.44832000000000	-13.4826039280731
-1.44916000000000	-13.4910530750561
-1.45000000000000	-13.4996807821459
-1.45084000000000	-13.5084825302063
-1.45168000000000	-13.5174540884650
-1.45252000000000	-13.5265952657790
-1.45336000000000	-13.5359028309727
-1.45420000000000	-13.5453717029035
-1.45504000000000	-13.5550014778004
-1.45588000000000	-13.5647912803518
-1.45672000000000	-13.5747355883327
-1.45756000000000	-13.5848336934496
-1.45840000000000	-13.5950853292525
-1.45924000000000	-13.6054871414140
-1.46008000000000	-13.6160366835147
-1.46092000000000	-13.6267348399632
-1.46176000000000	-13.6375786307986
-1.46260000000000	-13.6485661006025
-1.46344000000000	-13.6596969683511
-1.46428000000000	-13.6709694346668
-1.46512000000000	-13.6823829030943
-1.46596000000000	-13.6939365694068
-1.46680000000000	-13.7056284623338
-1.46764000000000	-13.7174590835490
-1.46848000000000	-13.7294264022140
-1.46932000000000	-13.7415307784204
-1.47016000000000	-13.7537711473961
-1.47100000000000	-13.7661469532963
-1.47184000000000	-13.7786578924949
-1.47268000000000	-13.7913034338477
-1.47352000000000	-13.8040840012312
-1.47436000000000	-13.8169973862831
-1.47520000000000	-13.8300453463610
-1.47604000000000	-13.8432270919667
-1.47688000000000	-13.8565428112789
-1.47772000000000	-13.8699918618423
-1.47856000000000	-13.8835752463739
-1.47940000000000	-13.8972922896352
-1.48024000000000	-13.9111436351392
-1.48108000000000	-13.9251296362639
-1.48192000000000	-13.9392504707618
-1.48276000000000	-13.9535067542113
-1.48360000000000	-13.9678987386398
-1.48444000000000	-13.9824271512025
-1.48528000000000	-13.9970925701731
-1.48612000000000	-14.0118957485155
-1.48696000000000	-14.0268375190398
-1.48780000000000	-14.0419186745548
-1.48864000000000	-14.0571401052813
-1.48948000000000	-14.0725028941163
-1.49032000000000	-14.0880082701685
-1.49116000000000	-14.1036571899981
-1.49200000000000	-14.1194511386285
-1.49284000000000	-14.1353913693117
-1.49368000000000	-14.1514794238228
-1.49452000000000	-14.1677164272135
-1.49536000000000	-14.1841049936916
-1.49620000000000	-14.2006458101783
-1.49704000000000	-14.2173418465794
-1.49788000000000	-14.2341937966585
-1.49872000000000	-14.2512047376535
-1.49956000000000	-14.2683767757299
-1.50040000000000	-14.2857123216214
-1.50124000000000	-14.3032131738159
-1.50208000000000	-14.3208827216062
-1.50292000000000	-14.3387237087642
-1.50376000000000	-14.3567384843165
-1.50460000000000	-14.3749310581147
-1.50544000000000	-14.3933042455080
-1.50628000000000	-14.4118618698751
-1.50712000000000	-14.4306074195594
-1.50796000000000	-14.4495445389599
-1.50880000000000	-14.4686782586837
-1.50964000000000	-14.4880121665054
-1.51048000000000	-14.5075513406722
-1.51132000000000	-14.5273008067924
-1.51216000000000	-14.5472653750586
-1.51300000000000	-14.5674514832978
-1.51384000000000	-14.5878644711744
-1.51468000000000	-14.6085104769714
-1.51552000000000	-14.6293966086045
-1.51636000000000	-14.6505303451515
-1.51720000000000	-14.6719184635379
-1.51804000000000	-14.6935698623370
-1.51888000000000	-14.7154935077724
-1.51972000000000	-14.7376975768347
-1.52056000000000	-14.7601932273784
-1.52140000000000	-14.7829909214650
-1.52224000000000	-14.8061024116981
-1.52308000000000	-14.8295401729877
-1.52392000000000	-14.8533161112368
-1.52476000000000	-14.8774468554724
-1.52560000000000	-14.9019475176762
-1.52644000000000	-14.9268339433696
-1.52728000000000	-14.9521261136676
-1.52812000000000	-14.9778419611278
-1.52896000000000	-15.0040068016259
-1.52980000000000	-15.0306419481303
-1.53064000000000	-15.0577758562578
-1.53148000000000	-15.0854347337298
-1.53232000000000	-15.1136535761681
-1.53316000000000	-15.1424647587339
-1.53400000000000	-15.1719111618679
-1.53484000000000	-15.2020335908456
-1.53568000000000	-15.2328845483988
-1.53652000000000	-15.2645157162219
-1.53736000000000	-15.2969929798059
-1.53820000000000	-15.3303840183142
-1.53904000000000	-15.3647740687087
-1.53988000000000	-15.4002519782459
-1.54072000000000	-15.4369305301490
-1.54156000000000	-15.4749323913430
-1.54240000000000	-15.5144080024994
-1.54324000000000	-15.5555336496170
-1.54408000000000	-15.5985180446070
-1.54492000000000	-15.6436219122078
-1.54576000000000	-15.6911557145538
-1.54660000000000	-15.7415174439825
-1.54744000000000	-15.7952083039071
-1.54828000000000	-15.8528764236395
-1.54912000000000	-15.9153944377442
-1.54996000000000	-15.9839529844536
-1.55080000000000	-16.0602547917832
-1.55164000000000	-16.1468570346391
-1.55248000000000	-16.2478440927478
-1.55332000000000	-16.3703756630190
-1.55416000000000	-16.5288369314688
-1.55500000000000	-16.7597659455122
-1.55584000000000	-17.2237734624055
-1.55668000000000	-17.3291259668856
-1.55752000000000	-16.8349206515727
-1.55836000000000	-16.6220857114603
-1.55920000000000	-16.4885803287203
-1.56004000000000	-16.3932525137435
-1.56088000000000	-16.3205576751467
-1.56172000000000	-16.2628061329174
-1.56256000000000	-16.2156907681148
-1.56340000000000	-16.1765391788369
-1.56424000000000	-16.1435777323517
-1.56508000000000	-16.1155747736453
-1.56592000000000	-16.0916303556782
-1.56676000000000	-16.0710769207356
-1.56760000000000	-16.0534011146140
-1.56844000000000	-16.0381990505996
-1.56928000000000	-16.0251489970755
-1.57012000000000	-16.0139875903013
-1.57096000000000	-16.0044978858364
-1.57180000000000	-15.9965055486265
-1.57264000000000	-15.9898586061223
-1.57348000000000	-15.9844293824416
-1.57432000000000	-15.9801057485984
-1.57516000000000	-15.9767950268978
-1.57600000000000	-15.9744153302197
-1.57684000000000	-15.9728963667663
-1.57768000000000	-15.9721706987572
-1.57852000000000	-15.9721858182586
-1.57936000000000	-15.9728924552485
-1.58020000000000	-15.9742469346210
-1.58104000000000	-15.9762054219298
-1.58188000000000	-15.9787374478959
-1.58272000000000	-15.9818106211915
-1.58356000000000	-15.9853919349378
-1.58440000000000	-15.9894582330203
-1.58524000000000	-15.9939874486021
-1.58608000000000	-15.9989531466292
-1.58692000000000	-16.0043382951363
-1.58776000000000	-16.0101285313455
-1.58860000000000	-16.0162985456991
-1.58944000000000	-16.0228374183081
-1.59028000000000	-16.0297308885250
-1.59112000000000	-16.0369654525911
-1.59196000000000	-16.0445290745090
-1.59280000000000	-16.0524111323399
-1.59364000000000	-16.0606005097468
-1.59448000000000	-16.0690876828425
-1.59532000000000	-16.0778642619939
-1.59616000000000	-16.0869213193838
-1.59700000000000	-16.0962516383511
-1.59784000000000	-16.1058473102628
-1.59868000000000	-16.1157000285823
-1.59952000000000	-16.1258077865882
-1.60036000000000	-16.1361615850651
-1.60120000000000	-16.1467576988693
-1.60204000000000	-16.1575906188793
-1.60288000000000	-16.1686551856274
-1.60372000000000	-16.1799465346772
-1.60456000000000	-16.1914597388668
-1.60540000000000	-16.2031925432436
-1.60624000000000	-16.2151415507603
-1.60708000000000	-16.2273037187656
-1.60792000000000	-16.2396750996280
-1.60876000000000	-16.2522515882295
-1.60960000000000	-16.2650313037342
-1.61044000000000	-16.2780132225465
-1.61128000000000	-16.2911951253399
-1.61212000000000	-16.3045737427252
-1.61296000000000	-16.3181458235236
-1.61380000000000	-16.3319120093189
-1.61464000000000	-16.3458710641587
-1.61548000000000	-16.3600202709283
-1.61632000000000	-16.3743570135233
-1.61716000000000	-16.3888828317532
-1.61800000000000	-16.4035964637217
-1.61884000000000	-16.4184957056537
-1.61968000000000	-16.4335800518608
-1.62052000000000	-16.4488506493206
-1.62136000000000	-16.4643054559648
-1.62220000000000	-16.4799444674520
-1.62304000000000	-16.4957683334808
-1.62388000000000	-16.5117762901196
-1.62472000000000	-16.5279686725653
-1.62556000000000	-16.5443459042078
-1.62640000000000	-16.5609082622174
-1.62724000000000	-16.5776562317642
-1.62808000000000	-16.5945905881147
-1.62892000000000	-16.6117122467391
-1.62976000000000	-16.6290217666459
-1.63060000000000	-16.6465204192299
-1.63144000000000	-16.6642095706692
-1.63228000000000	-16.6820907826728
-1.63312000000000	-16.7001645444501
-1.63396000000000	-16.7184337419630
-1.63480000000000	-16.7368995865796
-1.63564000000000	-16.7555644757835
-1.63648000000000	-16.7744302099609
-1.63732000000000	-16.7934994280168
-1.63816000000000	-16.8127744421814
-1.63900000000000	-16.8322580807838
-1.63984000000000	-16.8519538029319
-1.64068000000000	-16.8718640389417
-1.64152000000000	-16.8919926879459
-1.64236000000000	-16.9123430845862
-1.64320000000000	-16.9329191158316
-1.64404000000000	-16.9537248347084
-1.64488000000000	-16.9747657057185
-1.64572000000000	-16.9960461815256
-1.64656000000000	-17.0175701182910
-1.64740000000000	-17.0393447652873
-1.64824000000000	-17.0613749726906
-1.64908000000000	-17.0836669178498
-1.64992000000000	-17.1062277794506
-1.65076000000000	-17.1290645177598
-1.65160000000000	-17.1521848372004
-1.65244000000000	-17.1755967287422
-1.65328000000000	-17.1993100779312
-1.65412000000000	-17.2233336405131
-1.65496000000000	-17.2476766283759
-1.65580000000000	-17.2723522530676
-1.65664000000000	-17.2973710104510
-1.65748000000000	-17.3227455733768
-1.65832000000000	-17.3484915252548
-1.65916000000000	-17.3746209378073
-1.66000000000000	-17.4011521304323
-1.66084000000000	-17.4281034381387
-1.66168000000000	-17.4554925078204
-1.66252000000000	-17.4833403297171
-1.66336000000000	-17.5116712166101
-1.66420000000000	-17.5405105853486
-1.66504000000000	-17.5698849505991
-1.66588000000000	-17.5998245536487
-1.66672000000000	-17.6303657824461
-1.66756000000000	-17.6615441942585
-1.66840000000000	-17.6934030278281
-1.66924000000000	-17.7259866262950
-1.67008000000000	-17.7593511821973
-1.67092000000000	-17.7935543691756
-1.67176000000000	-17.8286650325369
-1.67260000000000	-17.8647570987937
-1.67344000000000	-17.9019214617629
-1.67428000000000	-17.9402582011826
-1.67512000000000	-17.9798893204630
-1.67596000000000	-18.0209496955983
-1.67680000000000	-18.0636081897552
-1.67764000000000	-18.1080539380486
-1.67848000000000	-18.1545309712183
-1.67932000000000	-18.2033234503272
-1.68016000000000	-18.2547978544808
-1.68100000000000	-18.3094042591032
-1.68184000000000	-18.3677301325332
-1.68268000000000	-18.4305488539001
-1.68352000000000	-18.4989030453470
-1.68436000000000	-18.5742698405246
-1.68520000000000	-18.6588043199440
-1.68604000000000	-18.7558674601217
-1.68688000000000	-18.8711191652633
-1.68772000000000	-19.0152308072824
-1.68856000000000	-19.2124779115688
-1.68940000000000	-19.5424948273948
-1.69108000000000	-19.5330986735504
-1.69192000000000	-19.2605593956984
-1.69276000000000	-19.1059190341904
-1.69360000000000	-19.0006979857620
-1.69444000000000	-18.9228558187793
-1.69528000000000	-18.8624621729641
-1.69612000000000	-18.8141746220997
-1.69696000000000	-18.7747938607172
-1.69780000000000	-18.7422694355942
-1.69864000000000	-18.7151426342749
-1.69948000000000	-18.6924203283374
-1.70032000000000	-18.6733551239054
-1.70116000000000	-18.6573765893688
-1.70200000000000	-18.6440416658229
-1.70284000000000	-18.6329990291934
-1.70368000000000	-18.6239641408034
-1.70452000000000	-18.6166964581042
-1.70536000000000	-18.6110237358152
-1.70620000000000	-18.6067750196742
-1.70704000000000	-18.6038135139772
-1.70788000000000	-18.6020218224847
-1.70872000000000	-18.6013003850207
-1.70956000000000	-18.6015635243010
-1.71040000000000	-18.6027365172654
-1.71124000000000	-18.6047533712128
-1.71208000000000	-18.6075552563134
-1.71292000000000	-18.6110890180957
-1.71376000000000	-18.6153088796016
-1.71460000000000	-18.6201755441643
-1.71544000000000	-18.6256521031973
-1.71628000000000	-18.6317069949793
-1.71712000000000	-18.6383064368145
-1.71796000000000	-18.6454246556531
-1.71880000000000	-18.6530395661229
-1.71964000000000	-18.6611293475884
-1.72048000000000	-18.6696692625217
-1.72132000000000	-18.6786425022656
-1.72216000000000	-18.6880345867947
-1.72300000000000	-18.6978300253507
-1.72384000000000	-18.7080096922003
-1.72468000000000	-18.7185640230203
-1.72552000000000	-18.7294825283686
-1.72636000000000	-18.7407516233704
-1.72720000000000	-18.7523595324372
-1.72804000000000	-18.7643012318734
-1.72888000000000	-18.7765657244912
-1.72972000000000	-18.7891424795903
-1.73056000000000	-18.8020284394899
-1.73140000000000	-18.8152149256788
-1.73224000000000	-18.8286953986948
-1.73308000000000	-18.8424633012743
-1.73392000000000	-18.8565143586730
-1.73476000000000	-18.8708432379811
-1.73560000000000	-18.8854458135654
-1.73644000000000	-18.9003170711294
-1.73728000000000	-18.9154540443792
-1.73812000000000	-18.9308535729032
-1.73896000000000	-18.9465114163654
-1.73980000000000	-18.9624253545428
-1.74064000000000	-18.9785927390581
-1.74148000000000	-18.9950120524074
-1.74232000000000	-19.0116814739413
-1.74316000000000	-19.0285985815100
-1.74400000000000	-19.0457624458826
-1.74484000000000	-19.0631698698100
-1.74568000000000	-19.0808220563753
-1.74652000000000	-19.0987182723523
-1.74736000000000	-19.1168580178161
-1.74820000000000	-19.1352401873848
-1.74904000000000	-19.1538654918485
-1.74988000000000	-19.1727337867040
-1.75072000000000	-19.1918458215191
-1.75156000000000	-19.2112023556242
-1.75240000000000	-19.2308041872614
-1.75324000000000	-19.2506526205258
-1.75408000000000	-19.2707490540854
-1.75492000000000	-19.2910954489653
-1.75576000000000	-19.3116932782016
-1.75660000000000	-19.3325450530722
-1.75744000000000	-19.3536532869686
-1.75828000000000	-19.3750205080919
-1.75912000000000	-19.3966500938423
-1.75996000000000	-19.4185453079181
-1.76080000000000	-19.4407099097517
-1.76164000000000	-19.4631485579846
-1.76248000000000	-19.4858639212255
-1.76332000000000	-19.5088625959480
-1.76416000000000	-19.5321488072427
-1.76500000000000	-19.5557298127874
-1.76584000000000	-19.5796083775540
-1.76668000000000	-19.6037945340380
-1.76752000000000	-19.6282934222258
-1.76836000000000	-19.6531139573957
-1.76920000000000	-19.6782639446260
-1.77004000000000	-19.7037525118092
-1.77088000000000	-19.7295891616833
-1.77172000000000	-19.7557845675165
-1.77256000000000	-19.7823502154999
-1.77340000000000	-19.8092976954821
-1.77424000000000	-19.8366424829720
-1.77508000000000	-19.8643978523162
-1.77592000000000	-19.8925787987973
-1.77676000000000	-19.9212046899310
-1.77760000000000	-19.9502922941637
-1.77844000000000	-19.9798639854327

==> EA_k0p75.txt <==
-0.400000000000000	-2.06384889893043
-0.400840000000000	-2.06704014663772
-0.401680000000000	-2.07024542369840
-0.402520000000000	-2.07346465133022
-0.403360000000000	-2.07669780087289
-0.404200000000000	-2.07994516111728
-0.405040000000000	-2.08320664078646
-0.405880000000000	-2.08648229174039
-0.406720000000000	-2.08977233434932
-0.407560000000000	-2.09307663411290
-0.408400000000000	-2.09639546894733
-0.409240000000000	-2.09972874214837
-0.410080000000000	-2.10307660993419
-0.410920000000000	-2.10643917743401
-0.411760000000000	-2.10981634140329
-0.412600000000000	-2.11320836056681
-0.413440000000000	-2.11661531631368
-0.414280000000000	-2.12003731329057
-0.415120000000000	-2.12347416015104
-0.415960000000000	-2.12692615246153
-0.416800000000000	-2.13039350485581
-0.417640000000000	-2.13387595455043
-0.418480000000000	-2.13737380600368
-0.419320000000000	-2.14088711087609
-0.420160000000000	-2.14441592474568
-0.421000000000000	-2.14796039998905
-0.421840000000000	-2.15152068788481
-0.422680000000000	-2.15509661680508
-0.423520000000000	-2.15868222499314
-0.424360000000000	-2.16220470717764
-0.425200000000000	-2.16581427768292
-0.426040000000000	-2.16950268490910
-0.426880000000000	-2.17321660966144
-0.427720000000000	-2.17688929484203
-0.428560000000000	-2.18057845994196
-0.429400000000000	-2.18428427100717
-0.430240000000000	-2.18800670144077
-0.431080000000000	-2.19174583367229
-0.431920000000000	-2.19550189483331
-0.432760000000000	-2.19927487728260
-0.433600000000000	-2.20306507739839
-0.434440000000000	-2.20687232861447
-0.435280000000000	-2.21069693246211
-0.436120000000000	-2.21453907731335
-0.436960000000000	-2.21839858545488
-0.437800000000000	-2.22227578631560
-0.438640000000000	-2.22617080248604
-0.439480000000000	-2.23008377881263
-0.440320000000000	-2.23401461618648
-0.441160000000000	-2.23796363670154
-0.442000000000000	-2.24193112019385
-0.442840000000000	-2.24591671637893
-0.443680000000000	-2.24992092236307
-0.444520000000000	-2.25394395486066
-0.445360000000000	-2.25798551484604
-0.446200000000000	-2.26204612844296
-0.447040000000000	-2.26612584824866
-0.447880000000000	-2.27022465633088
-0.448720000000000	-2.27434287551068
-0.449560000000000	-2.27848064855566
-0.450400000000000	-2.28263812112841
-0.451240000000000	-2.28681544184173
-0.452080000000000	-2.29101259829523
-0.452920000000000	-2.29522981314908
-0.453760000000000	-2.29946725875500
-0.454600000000000	-2.30372517780052
-0.455440000000000	-2.30800373453499
-0.456280000000000	-2.31230309652225
-0.457120000000000	-2.31662343470733
-0.457960000000000	-2.32096481424534
-0.458800000000000	-2.32532742852970
-0.459640000000000	-2.32971138557143
-0.460480000000000	-2.33411710786081
-0.461320000000000	-2.33854467956332
-0.462160000000000	-2.34299425878090
-0.463000000000000	-2.34746589874197
-0.463840000000000	-2.35196000244520
-0.464680000000000	-2.35647677454986
-0.465520000000000	-2.36101642387691
-0.466360000000000	-2.36557884612430
-0.467200000000000	-2.37016455980296
-0.468040000000000	-2.37477379220013
-0.468880000000000	-2.37940669766180
-0.469720000000000	-2.38406328729485
-0.470560000000000	-2.38874407775202
-0.471400000000000	-2.39344930959833
-0.472240000000000	-2.39817892337173
-0.473080000000000	-2.40293337394254
-0.473920000000000	-2.40771295504141
-0.474760000000000	-2.41251772409933
-0.475600000000000	-2.41734795397860
-0.476440000000000	-2.42220414289115
-0.477280000000000	-2.42707564155894
-0.478120000000000	-2.43198403764226
-0.478960000000000	-2.43691907823515
-0.479800000000000	-2.44189196246950
-0.480640000000000	-2.44688122881602
-0.481480000000000	-2.45189799382848
-0.482320000000000	-2.45694223234531
-0.483160000000000	-2.46201477460858
-0.484000000000000	-2.46711555007298
-0.484840000000000	-2.47224514529161
-0.485680000000000	-2.47740387242349
-0.486520000000000	-2.48259166429415
-0.487360000000000	-2.48780932117656
-0.488200000000000	-2.49305678384063
-0.489040000000000	-2.49833495520998
-0.489880000000000	-2.50364364029176
-0.490720000000000	-2.50898347469545
-0.491560000000000	-2.51435471110480
-0.492400000000000	-2.51975800923084
-0.493240000000000	-2.52519349833528
-0.494080000000000	-2.53066154225275
-0.494920000000000	-2.53616270597063
-0.495760000000000	-2.54169755229584
-0.496600000000000	-2.54726605753072
-0.497440000000000	-2.55286907816264
-0.498280000000000	-2.55850691088918
-0.499120000000000	-2.56418007280870
-0.499960000000000	-2.56988878736782
-0.500800000000000	-2.57563414957245
-0.501640000000000	-2.58141581686030
-0.502480000000000	-2.58723496012888
-0.503320000000000	-2.59309197145224
-0.504160000000000	-2.59898701748713
-0.505000000000000	-2.60492122203983
-0.505840000000000	-2.61089465588442
-0.506680000000000	-2.61690817489083
-0.507520000000000	-2.62296238319071
-0.508360000000000	-2.62905755071044
-0.509200000000000	-2.63519491754592
-0.510040000000000	-2.64137440927192
-0.510880000000000	-2.64759721381608
-0.511720000000000	-2.65386395404698
-0.512560000000000	-2.66017492505626
-0.513400000000000	-2.66653146586036
-0.514240000000000	-2.67293375251169
-0.515080000000000	-2.67938288829560
-0.515920000000000	-2.68587938156042
-0.516760000000000	-2.69242453135977
-0.517600000000000	-2.69901835573771
-0.518440000000000	-2.70566253942996
-0.519280000000000	-2.71235746861833
-0.520120000000000	-2.71910421310547
-0.520960000000000	-2.72590351292048
-0.521800000000000	-2.73275667154849
-0.522640000000000	-2.73966458070444
-0.523480000000000	-2.74662783609107
-0.524320000000000	-2.75364810471959
-0.525160000000000	-2.76072599592153
-0.526000000000000	-2.76786311178599
-0.526840000000000	-2.77506007708500
-0.527680000000000	-2.78231835889269
-0.528520000000000	-2.78963941156638
-0.529360000000000	-2.79702407910602
-0.530200000000000	-2.80447410758399
-0.531040000000000	-2.81199054006374
-0.531880000000000	-2.81957407879649
-0.532720000000000	-2.82722790844803
-0.533560000000000	-2.83495274296835
-0.534400000000000	-2.84275016135208
-0.535240000000000	-2.85062172486763
-0.536080000000000	-2.85856914704194
-0.536920000000000	-2.86659419010754
-0.537760000000000	-2.87469876706319
-0.538600000000000	-2.88288478561566
-0.539440000000000	-2.89115422983203
-0.540280000000000	-2.89950916424448
-0.541120000000000	-2.90795173823603
-0.541960000000000	-2.91648415932553
-0.542800000000000	-2.92510867172979
-0.543640000000000	-2.93382774136655
-0.544480000000000	-2.94264399620409
-0.545320000000000	-2.95156008727196
-0.546160000000000	-2.96057878414888
-0.547000000000000	-2.96970298211859
-0.547840000000000	-2.97893570987572
-0.548680000000000	-2.98828013783293
-0.549520000000000	-2.99773958708684
-0.550360000000000	-3.00731753910629
-0.551200000000000	-3.01701764621392
-0.552040000000000	-3.02684354301784
-0.552880000000000	-3.03647936728616
-0.553720000000000	-3.04629772368003
-0.554560000000000	-3.05635681495505
-0.555400000000000	-3.06666157898237
-0.556240000000000	-3.07719527666001
-0.557080000000000	-3.08798183336509
-0.557920000000000	-3.09903054187370
-0.558760000000000	-3.11034757170077
-0.559600000000000	-3.12168624311103
-0.560440000000000	-3.13303342843017
-0.561280000000000	-3.14456475029378
-0.562120000000000	-3.15628802588218
-0.562960000000000	-3.16821110413527
-0.563800000000000	-3.18034234513384
-0.564640000000000	-3.19269064508806
-0.565480000000000	-3.20526548533368
-0.566320000000000	-3.21807713075276
-0.567160000000000	-3.23113639897192
-0.568000000000000	-3.24445504756408
-0.568840000000000	-3.25804568534332
-0.569680000000000	-3.27192186594152
-0.570520000000000	-3.28609821107266
-0.571360000000000	-3.30059052582055
-0.572200000000000	-3.31541585390729
-0.573040000000000	-3.33059279152615
-0.573880000000000	-3.34614152048990
-0.574720000000000	-3.36208417298924
-0.575560000000000	-3.37844488425889
-0.576400000000000	-3.39525010383045
-0.577240000000000	-3.41245462438766
-0.578080000000000	-3.43023639865260
-0.578920000000000	-3.44855903501233
-0.579760000000000	-3.46746205221341
-0.580600000000000	-3.48706824450958
-0.581440000000000	-3.50727998823114
-0.582280000000000	-3.52821356251685
-0.583120000000000	-3.54993927920323
-0.583960000000000	-3.57252793646950
-0.584800000000000	-3.59606099287484
-0.585640000000000	-3.62063193490786
-0.586480000000000	-3.64634898227694
-0.587320000000000	-3.67333835680378
-0.588160000000000	-3.70174825323084
-0.589000000000000	-3.73175511191958
-0.589840000000000	-3.76357037907181
-0.590680000000000	-3.79745067428116
-0.591520000000000	-3.83371158416690
-0.592360000000000	-3.87274740228352
-0.593200000000000	-3.91506016571546
-0.594040000000000	-3.96130210940431
-0.594880000000000	-4.01234231990479
-0.595720000000000	-4.06937512936895
-0.596560000000000	-4.13410607785377
-0.597400000000000	-4.20909333682717
-0.598240000000000	-4.29843126396723
-0.599080000000000	-4.40929554049320
-0.599920000000000	-4.55610932389437
-0.600760000000000	-4.77555799445386
-0.601600000000000	-5.22946061094224
-0.602440000000000	-5.31659256742113
-0.603280000000000	-4.81270973302287
-0.604120000000000	-4.58821691706799
-0.604960000000000	-4.44275050180320
-0.605800000000000	-4.33536305508298
-0.606640000000000	-4.25046976249147
-0.607480000000000	-4.18044855139718
-0.608320000000000	-4.12099616095177
-0.609160000000000	-4.06944492439947
-0.610000000000000	-4.02402476460343
-0.610840000000000	-3.98350203180720
-0.611680000000000	-3.94698187782055
-0.612520000000000	-3.91379445731371
-0.613360000000000	-3.88342607984731
-0.614200000000000	-3.85547276177035
-0.615040000000000	-3.82961307823877
-0.615880000000000	-3.80558419581523
-0.616720000000000	-3.78317218217508
-0.617560000000000	-3.76219676351908
-0.618400000000000	-3.74250800429255
-0.619240000000000	-3.72397697640571
-0.620080000000000	-3.70649457775299
-0.620920000000000	-3.68996560949370
-0.621760000000000	-3.67430804315889
-0.622600000000000	-3.65944968376004
-0.623440000000000	-3.64532719373405
-0.624280000000000	-3.63188454572603
-0.625120000000000	-3.61907205369410
-0.625960000000000	-3.60684519403255
-0.626800000000000	-3.59516406227560
-0.627640000000000	-3.58399316259806
-0.628480000000000	-3.57329945897264
-0.629320000000000	-3.56305443556662
-0.630160000000000	-3.55323096330659
-0.631000000000000	-3.54380475213958
-0.631840000000000	-3.53475415986823
-0.632680000000000	-3.52605777744210
-0.633520000000000	-3.51769789235291
-0.634360000000000	-3.50965692433927
-0.635200000000000	-3.50191900839974
-0.636040000000000	-3.49446946515259
-0.636880000000000	-3.48729468880015
-0.637720000000000	-3.48038171201154
-0.638560000000000	-3.47371978030931
-0.639400000000000	-3.46729649263610
-0.640240000000000	-3.46110287809154
-0.641080000000000	-3.45512902004615
-0.641920000000000	-3.44936548569299
-0.642760000000000	-3.44380470743857
-0.643600000000000	-3.43843825160303
-0.644440000000000	-3.43325891611320
-0.645280000000000	-3.42825970665130
-0.646120000000000	-3.42343421099527
-0.646960000000000	-3.41877635398868
-0.647800000000000	-3.41427968957289
-0.648640000000000	-3.40993935140746
-0.649480000000000	-3.40574929888772
-0.650320000000000	-3.40170353722780
-0.651160000000000	-3.39780136238031
-0.652000000000000	-3.39403634962380
-0.652840000000000	-3.39040398821538
-0.653680000000000	-3.38689989940753
-0.654520000000000	-3.38352088520784
-0.655360000000000	-3.38026321340171
-0.656200000000000	-3.37712308441585
-0.657040000000000	-3.37409742959111
-0.657880000000000	-3.37118299532053
-0.658720000000000	-3.36837706141572
-0.659560000000000	-3.36567867523072
-0.660400000000000	-3.36308072975113
-0.661240000000000	-3.36058296337750
-0.662080000000000	-3.35818261488225
-0.662920000000000	-3.35587748659977
-0.663760000000000	-3.35366529167331
-0.664600000000000	-3.35154366846977
-0.665440000000000	-3.34951069476896
-0.666280000000000	-3.34756431430394
-0.667120000000000	-3.34570232230629
-0.667960000000000	-3.34392300669727
-0.668800000000000	-3.34222464590969
-0.669640000000000	-3.34060547020070
-0.670480000000000	-3.33906367876335
-0.671320000000000	-3.33759781335722
-0.672160000000000	-3.33620631883479
-0.673000000000000	-3.33488767530467
-0.673840000000000	-3.33364043683603
-0.674680000000000	-3.33246310711166
-0.675520000000000	-3.33135448639782
-0.676360000000000	-3.33031328103232
-0.677200000000000	-3.32933824283513
-0.678040000000000	-3.32842816713336
-0.678880000000000	-3.32758189089538
-0.679720000000000	-3.32679829096679
-0.680560000000000	-3.32607628240178
-0.681400000000000	-3.32541481688372
-0.682240000000000	-3.32481288122940
-0.683080000000000	-3.32426949597166
-0.683920000000000	-3.32378371401556
-0.684760000000000	-3.32335461936365
-0.685600000000000	-3.32298137763753
-0.686440000000000	-3.32266298935254
-0.687280000000000	-3.32239873153189
-0.688120000000000	-3.32218780684534
-0.688960000000000	-3.32202944398575
-0.689800000000000	-3.32192288265455
-0.690640000000000	-3.32186732504302
-0.691480000000000	-3.32186201953349
-0.692320000000000	-3.32190618462338
-0.693160000000000	-3.32199935407648
-0.694000000000000	-3.32214087650875
-0.694840000000000	-3.32233013950509
-0.695680000000000	-3.32256653829763
-0.696520000000000	-3.32284937666190
-0.697360000000000	-3.32317793406117
-0.698200000000000	-3.32355168540633
-0.699040000000000	-3.32397038756511
-0.699880000000000	-3.32443340385645
-0.700720000000000	-3.32493998976827
-0.701560000000000	-3.32548980635906
-0.702400000000000	-3.32608255538663
-0.703240000000000	-3.32671753446169
-0.704080000000000	-3.32739411126576
-0.704920000000000	-3.32811223291892
-0.705760000000000	-3.32887123134994
-0.706600000000000	-3.32967062027880
-0.707440000000000	-3.33051018251276
-0.708280000000000	-3.33138969008097
-0.709120000000000	-3.33230806357029
-0.709960000000000	-3.33326551134530
-0.710800000000000	-3.33426176659742
-0.711640000000000	-3.33529585382598
-0.712480000000000	-3.33636793571587
-0.713320000000000	-3.33747764092801
-0.714160000000000	-3.33862422233465
-0.715000000000000	-3.33980791167449
-0.715840000000000	-3.34102830333915
-0.716680000000000	-3.34228465224536
-0.717520000000000	-3.34357696335879
-0.718360000000000	-3.34490498272747
-0.719200000000000	-3.34626847057991
-0.720040000000000	-3.34766695128211
-0.720880000000000	-3.34910032670728
-0.721720000000000	-3.35056829901409
-0.722560000000000	-3.35207070860063
-0.723400000000000	-3.35360693826015
-0.724240000000000	-3.35517732688591
-0.725080000000000	-3.35678114590082
-0.725920000000000	-3.35841836600879
-0.726760000000000	-3.36008883583234
-0.727600000000000	-3.36179247779068
-0.728440000000000	-3.36352837125114
-0.729280000000000	-3.36529726741061
-0.730120000000000	-3.36709844754865
-0.730960000000000	-3.36893150060995
-0.731800000000000	-3.37079695407099
-0.732640000000000	-3.37269397322897
-0.733480000000000	-3.37462262822957
-0.734320000000000	-3.37658313487596
-0.735160000000000	-3.37857434224066
-0.736000000000000	-3.38059709769401
-0.736840000000000	-3.38265076161558
-0.737680000000000	-3.38473517902690
-0.738520000000000	-3.38685054836938
-0.739360000000000	-3.38899612779679
-0.740200000000000	-3.39117181818600
-0.741040000000000	-3.39337833899143
-0.741880000000000	-3.39561493188606
-0.742720000000000	-3.39788150412838
-0.743560000000000	-3.40017825618257
-0.744400000000000	-3.40250479177471
-0.745240000000000	-3.40486069313529
-0.746080000000000	-3.40724642227074
-0.746920000000000	-3.40966175185167
-0.747760000000000	-3.41210649613323
-0.748600000000000	-3.41458008299696
-0.749440000000000	-3.41708371408251
-0.750280000000000	-3.41961580659149
-0.751120000000000	-3.42217702253987
-0.751960000000000	-3.42476716784299
-0.752800000000000	-3.42738613509477
-0.753640000000000	-3.43003392381685
-0.754480000000000	-3.43271044442865
-0.755320000000000	-3.43541563821478
-0.756160000000000	-3.43814946414145
-0.757000000000000	-3.44091157825273
-0.757840000000000	-3.44370228444911
-0.758680000000000	-3.44652148122804
-0.759520000000000	-3.44936889157985
-0.760360000000000	-3.45224464816991
-0.761200000000000	-3.45514879782364
-0.762040000000000	-3.45808092600175
-0.762880000000000	-3.46104156291093
-0.763720000000000	-3.46403002939172
-0.764560000000000	-3.46704691761682
-0.765400000000000	-3.47009154746392
-0.766240000000000	-3.47316432567356
-0.767080000000000	-3.47626516573524
-0.767920000000000	-3.47939410329861
-0.768760000000000	-3.48255082264985
-0.769600000000000	-3.48573565547513
-0.770440000000000	-3.48894855865273
-0.771280000000000	-3.49218900875789
-0.772120000000000	-3.49545778223932
-0.772960000000000	-3.49875420423555
-0.773800000000000	-3.50207868073479
-0.774640000000000	-3.50543107338312
-0.775480000000000	-3.50881140359461
-0.776320000000000	-3.51221970555851
-0.777160000000000	-3.51565577154352
-0.778000000000000	-3.51912002128665
-0.778840000000000	-3.52261208655393
-0.779680000000000	-3.52613212834616
-0.780520000000000	-3.52968026012122
-0.781360000000000	-3.53325652271859
-0.782200000000000	-3.53686058616306
-0.783040000000000	-3.54049276228270
-0.783880000000000	-3.54415315619895
-0.784720000000000	-3.54784179180491
-0.785560000000000	-3.55155836604827
-0.786400000000000	-3.55530321584938
-0.787240000000000	-3.55907640043987
-0.788080000000000	-3.56287799093745
-0.788920000000000	-3.56670793645622
-0.789760000000000	-3.57056602831443
-0.790600000000000	-3.57445259353071
-0.791440000000000	-3.57836779588294
-0.792280000000000	-3.58231163951290
-0.793120000000000	-3.58628398551054
-0.793960000000000	-3.59028520820690
-0.794800000000000	-3.59431501106803
-0.795640000000000	-3.59837365462590
-0.796480000000000	-3.60246126845589
-0.797320000000000	-3.60657788477727
-0.798160000000000	-3.61072355876184
-0.799000000000000	-3.61489842806064
-0.799840000000000	-3.61910255033706
-0.800680000000000	-3.62333600246698
-0.801520000000000	-3.62759875780440
-0.802360000000000	-3.63189110357911
-0.803200000000000	-3.63621301213532
-0.804040000000000	-3.64056481819087
-0.804880000000000	-3.64494634493050
-0.805720000000000	-3.64935778788123
-0.806560000000000	-3.65379943403370
-0.807400000000000	-3.65827086720290
-0.808240000000000	-3.66277285743251
-0.809080000000000	-3.66730537536684
-0.809920000000000	-3.67186807217991
-0.810760000000000	-3.67646157636182
-0.811600000000000	-3.68108603629809
-0.812440000000000	-3.68574125200039
-0.813280000000000	-3.69042771103429
-0.814120000000000	-3.69514524433860
-0.814960000000000	-3.69989455961734
-0.815800000000000	-3.70467479900516
-0.816640000000000	-3.70948694543311
-0.817480000000000	-3.71433095364594
-0.818320000000000	-3.71920706049092
-0.819160000000000	-3.72411534129044
-0.820000000000000	-3.72905607016817
-0.820840000000000	-3.73402923581361
-0.821680000000000	-3.73903523833597
-0.822520000000000	-3.74407409389839
-0.823360000000000	-3.74914167030492
-0.824200000000000	-3.75424672762168
-0.825040000000000	-3.75938554468670
-0.825880000000000	-3.76456283932668
-0.826720000000000	-3.76976945504909
-0.827560000000000	-3.77501018748189
-0.828400000000000	-3.78028511285282
-0.829240000000000	-3.78559482282400
-0.830080000000000	-3.79093932718628
-0.830920000000000	-3.79631917897395
-0.831760000000000	-3.80173421651507
-0.832600000000000	-3.80718484527081
-0.833440000000000	-3.81267159986694
-0.834280000000000	-3.81819434122532
-0.835120000000000	-3.82375347053263
-0.835960000000000	-3.82934928898158
-0.836800000000000	-3.83498197334026
-0.837640000000000	-3.84065208972397
-0.838480000000000	-3.84635986169722
-0.839320000000000	-3.85210553526783
-0.840160000000000	-3.85788953896607
-0.841000000000000	-3.86371202321998
-0.841840000000000	-3.86957319491948
-0.842680000000000	-3.87547352038486
-0.843520000000000	-3.88141370142365
-0.844360000000000	-3.88739411709080
-0.845200000000000	-3.89341440380688
-0.846040000000000	-3.89947562283584
-0.846880000000000	-3.90557766334929
-0.847720000000000	-3.91172137658376
-0.848560000000000	-3.91790682944592
-0.849400000000000	-3.92413464712082
-0.850240000000000	-3.93040534299231
-0.851080000000000	-3.93671906233911
-0.851920000000000	-3.94307656233263
-0.852760000000000	-3.94947793592180
-0.853600000000000	-3.95592394437419
-0.854440000000000	-3.96241514128381
-0.855280000000000	-3.96895188923364
-0.856120000000000	-3.97553489801232
-0.856960000000000	-3.98216436014329
-0.857800000000000	-3.98883394930278
-0.858640000000000	-3.99533139833984
-0.859480000000000	-4.00206850819776
-0.860320000000000	-4.00902624126904
-0.861160000000000	-4.01603029281309
-0.862000000000000	-4.02295155285722
-0.862840000000000	-4.02992355041164
-0.863680000000000	-4.03694687832992
-0.864520000000000	-4.04402263463408
-0.865360000000000	-4.05115087226889
-0.866200000000000	-4.05833255458192
-0.867040000000000	-4.06556869179809
-0.867880000000000	-4.07285980654092
-0.868720000000000	-4.08020685243271
-0.869560000000000	-4.08761038215751
-0.870400000000000	-4.09507148955511
-0.871240000000000	-4.10259097061151
-0.872080000000000	-4.11016956085501
-0.872920000000000	-4.11780842047595
-0.873760000000000	-4.12550822409237
-0.874600000000000	-4.13327021467379
-0.875440000000000	-4.14109518953412
-0.876280000000000	-4.14898432999241
-0.877120000000000	-4.15693868802907
-0.877960000000000	-4.16495911959217
-0.878800000000000	-4.17304714259187
-0.879640000000000	-4.18120367594712
-0.880480000000000	-4.18943030462125
-0.881320000000000	-4.19772753958407
-0.882160000000000	-4.20609742342028
-0.883000000000000	-4.21454104401632
-0.883840000000000	-4.22305971876239
-0.884680000000000	-4.23165509639483
-0.885520000000000	-4.24032868698452
-0.886360000000000	-4.24908205747402
-0.887200000000000	-4.25791669823167
-0.888040000000000	-4.26683455592814
-0.888880000000000	-4.27583660402285
-0.889720000000000	-4.28492549194396
-0.890560000000000	-4.29410281674148
-0.891400000000000	-4.30337047358941
-0.892240000000000	-4.31270565602415
-0.893080000000000	-4.32216030732426
-0.893920000000000	-4.33171132535774
-0.894760000000000	-4.34138799777889
-0.895600000000000	-4.35114027527379
-0.896440000000000	-4.36099675011131
-0.897280000000000	-4.37095983463365
-0.898120000000000	-4.38103196129343
-0.898960000000000	-4.39121646341268
-0.899800000000000	-4.40151650541255
-0.900640000000000	-4.41193493867208
-0.901480000000000	-4.42247461518570
-0.902320000000000	-4.43313945068395
-0.903160000000000	-4.44393348581292
-0.904000000000000	-4.45485956702948
-0.904840000000000	-4.46592221351726
-0.905680000000000	-4.47712533633128
-0.906520000000000	-4.48847381808888
-0.907360000000000	-4.49997167768541
-0.908200000000000	-4.51162414917191
-0.909040000000000	-4.52343677233335
-0.909880000000000	-4.53541373386773
-0.910720000000000	-4.54756201293184
-0.911560000000000	-4.55988739292028
-0.912400000000000	-4.57239601970208
-0.913240000000000	-4.58509517676041
-0.914080000000000	-4.59799169550239
-0.914920000000000	-4.61109347285533
-0.915760000000000	-4.62440890737069
-0.916600000000000	-4.63794620802249
-0.917440000000000	-4.65171540334684
-0.918280000000000	-4.66572638070300
-0.919120000000000	-4.67998937859631
-0.919960000000000	-4.69451695529917
-0.920800000000000	-4.70931996436301
-0.921640000000000	-4.72441271854597
-0.922480000000000	-4.73980932268849
-0.923320000000000	-4.75552531867674
-0.924160000000000	-4.77157731303808
-0.925000000000000	-4.78798345259333
-0.925840000000000	-4.80476399237957
-0.926680000000000	-4.82193961542420
-0.927520000000000	-4.83953485830478
-0.928360000000000	-4.85757458662314
-0.929200000000000	-4.87608842466015
-0.930040000000000	-4.89510381010734
-0.930880000000000	-4.91466049854774
-0.931720000000000	-4.93479484661935
-0.932560000000000	-4.95554957787920
-0.933400000000000	-4.97697268706308
-0.934240000000000	-4.99911686692190
-0.935080000000000	-5.02204343895714
-0.935920000000000	-5.04582125725779
-0.936760000000000	-5.07052875993491
-0.937600000000000	-5.09543931577827
-0.938440000000000	-5.12138526525530
-0.939280000000000	-5.14881092013391
-0.940120000000000	-5.17785638041645
-0.940960000000000	-5.20867073943983
-0.941800000000000	-5.24142344755193
-0.942640000000000	-5.27639900270479
-0.943480000000000	-5.31389032996402
-0.944320000000000	-5.35426117001138
-0.945160000000000	-5.39797090642229
-0.946000000000000	-5.44561102137617
-0.946840000000000	-5.49690693172401
-0.947680000000000	-5.55374714150349
-0.948520000000000	-5.61777662694249
-0.949360000000000	-5.69128024814675
-0.950200000000000	-5.77784520969995
-0.951040000000000	-5.88358852183913
-0.951880000000000	-6.02029066542123
-0.952720000000000	-6.21566841734141
-0.953560000000000	-6.54348517382792
-0.954400000000000	-7.21186305872955
-0.955240000000000	-6.41374062279803
-0.956080000000000	-6.15303350229416
-0.956920000000000	-5.99421119022378
-0.957760000000000	-5.88041676400700
-0.958600000000000	-5.79215410884758
-0.959440000000000	-5.72035751336698
-0.960280000000000	-5.66007558594732
-0.961120000000000	-5.60830051961451
-0.961960000000000	-5.56307113002387
-0.962800000000000	-5.52303442762778
-0.963640000000000	-5.48722117537230
-0.964480000000000	-5.45489458270606
-0.965320000000000	-5.42553446857960
-0.966160000000000	-5.39869615975156
-0.967000000000000	-5.37403843995627
-0.967840000000000	-5.35128464619467
-0.968680000000000	-5.33020928019367
-0.969520000000000	-5.31062367769572
-0.970360000000000	-5.29237029031209
-0.971200000000000	-5.27531575306064
-0.972040000000000	-5.25934566564683
-0.972880000000000	-5.24436182266460
-0.973720000000000	-5.23027928375568
-0.974560000000000	-5.21702783703101
-0.975400000000000	-5.20453089601190
-0.976240000000000	-5.19273725556892
-0.977080000000000	-5.18159585927372
-0.977920000000000	-5.17105925129656
-0.978760000000000	-5.16108826237701
-0.979600000000000	-5.15164553972986
-0.980440000000000	-5.14269709630914
-0.981280000000000	-5.13421421259076
-0.982120000000000	-5.12616870688151
-0.982960000000000	-5.11853553752544
-0.983800000000000	-5.11129319592302
-0.984640000000000	-5.10441964926216
-0.985480000000000	-5.09789600951963
-0.986320000000000	-5.09170596185153
-0.987160000000000	-5.08583149861708
-0.988000000000000	-5.08025865705382
-0.988840000000000	-5.07497436940148
-0.989680000000000	-5.06996389584170
-0.990520000000000	-5.06521643818961
-0.991360000000000	-5.06072117137180
-0.992200000000000	-5.05646742910394
-0.993040000000000	-5.05244491347766
-0.993880000000000	-5.04864507777050
-0.994720000000000	-5.04506022704271
-0.995560000000000	-5.04168121258579
-0.996400000000000	-5.03850062450553
-0.997240000000000	-5.03551217550901
-0.998080000000000	-5.03270903322626
-0.998920000000000	-5.03008502195869
-0.999760000000000	-5.02763365858887
-1.00060000000000	-5.02534998027791
-1.00144000000000	-5.02322871686238
-1.00228000000000	-5.02126538148762
-1.00312000000000	-5.01945394469465
-1.00396000000000	-5.01779113552511
-1.00480000000000	-5.01627182602411
-1.00564000000000	-5.01489316385693
-1.00648000000000	-5.01365036508103
-1.00732000000000	-5.01254065142343
-1.00816000000000	-5.01155937565180
-1.00900000000000	-5.01070412196894
-1.00984000000000	-5.00997154442863
-1.01068000000000	-5.00935890285821
-1.01152000000000	-5.00886324003961
-1.01236000000000	-5.00848180900942
-1.01320000000000	-5.00821200248712
-1.01404000000000	-5.00805089242992
-1.01488000000000	-5.00799694006745
-1.01572000000000	-5.00804701438543
-1.01656000000000	-5.00819972651145
-1.01740000000000	-5.00845260969530
-1.01824000000000	-5.00880377967957
-1.01908000000000	-5.00925158212597
-1.01992000000000	-5.00979350441230
-1.02076000000000	-5.01042851045462
-1.02160000000000	-5.01115423773479
-1.02244000000000	-5.01196986394349
-1.02328000000000	-5.01287301649832
-1.02412000000000	-5.01386236797804
-1.02496000000000	-5.01493725220660
-1.02580000000000	-5.01609553571668
-1.02664000000000	-5.01733602926741
-1.02748000000000	-5.01865756257697
-1.02832000000000	-5.02005797293202
-1.02916000000000	-5.02153758652876
-1.03000000000000	-5.02309530702502
-1.03084000000000	-5.02472946113890
-1.03168000000000	-5.02643868058686
-1.03252000000000	-5.02822232976922
-1.03336000000000	-5.03007943128913
-1.03420000000000	-5.03200933872054
-1.03504000000000	-5.03401003402249
-1.03588000000000	-5.03608165608454
-1.03672000000000	-5.03822345524157
-1.03756000000000	-5.04043530542916
-1.03840000000000	-5.04271443602899
-1.03924000000000	-5.04506051060755
-1.04008000000000	-5.04747388936626
-1.04092000000000	-5.04995308823704
-1.04176000000000	-5.05249822907104
-1.04260000000000	-5.05510795133412
-1.04344000000000	-5.05778173572311
-1.04428000000000	-5.06051947359582
-1.04512000000000	-5.06331975156755
-1.04596000000000	-5.06618300775603
-1.04680000000000	-5.06910803481140
-1.04764000000000	-5.07209480758921
-1.04848000000000	-5.07514212100439
-1.04932000000000	-5.07825036570275
-1.05016000000000	-5.08141865994317
-1.05100000000000	-5.08464650768367
-1.05184000000000	-5.08793328508024
-1.05268000000000	-5.09127935236175
-1.05352000000000	-5.09468368083083
-1.05436000000000	-5.09814623474356
-1.05520000000000	-5.10166651067364
-1.05604000000000	-5.10524459165775
-1.05688000000000	-5.10887906793206
-1.05772000000000	-5.11257095104537
-1.05856000000000	-5.11631925186364
-1.05940000000000	-5.12012364422067
-1.06024000000000	-5.12398426497317
-1.06108000000000	-5.12790056142075
-1.06192000000000	-5.13187255457713
-1.06276000000000	-5.13589980795539
-1.06360000000000	-5.13998225213650
-1.06444000000000	-5.14411956018013
-1.06528000000000	-5.14831189610928
-1.06612000000000	-5.15255887999639
-1.06696000000000	-5.15685985512396
-1.06780000000000	-5.16121539968804
-1.06864000000000	-5.16562522867136
-1.06948000000000	-5.17008916784983
-1.07032000000000	-5.17460704246994
-1.07116000000000	-5.17917864406893
-1.07200000000000	-5.18380440110099
-1.07284000000000	-5.18848369160509
-1.07368000000000	-5.19321657215341
-1.07452000000000	-5.19800316923054
-1.07536000000000	-5.20284346113400
-1.07620000000000	-5.20773720090043
-1.07704000000000	-5.21268458200461
-1.07788000000000	-5.21768550262512
-1.07872000000000	-5.22273997657870
-1.07956000000000	-5.22784803778101
-1.08040000000000	-5.23300993576285
-1.08124000000000	-5.23822511444931
-1.08208000000000	-5.24349407200029
-1.08292000000000	-5.24881702507304
-1.08376000000000	-5.25419364603292
-1.08460000000000	-5.25962413139883
-1.08544000000000	-5.26510871864629
-1.08628000000000	-5.27064746375009
-1.08712000000000	-5.27624045061072
-1.08796000000000	-5.28188769117187
-1.08880000000000	-5.28758947288649
-1.08964000000000	-5.29334624944839
-1.09048000000000	-5.29915745472179
-1.09132000000000	-5.30502358550105
-1.09216000000000	-5.31094515575395
-1.09300000000000	-5.31692200470045
-1.09384000000000	-5.32295459277195
-1.09468000000000	-5.32904270997149
-1.09552000000000	-5.33518698366349
-1.09636000000000	-5.34138770647705
-1.09720000000000	-5.34764484662822
-1.09804000000000	-5.35395888233150
-1.09888000000000	-5.36032993987435
-1.09972000000000	-5.36675845086865
-1.10056000000000	-5.37324477053017
-1.10140000000000	-5.37978929134920
-1.10224000000000	-5.38639172198440
-1.10308000000000	-5.39305322208345
-1.10392000000000	-5.39977383821160
-1.10476000000000	-5.40655413142324
-1.10560000000000	-5.41339424417555
-1.10644000000000	-5.42029448567655
-1.10728000000000	-5.42725544528244
-1.10812000000000	-5.43427782946673
-1.10896000000000	-5.44136198148531
-1.10980000000000	-5.44850806916878
-1.11064000000000	-5.45571703736799
-1.11148000000000	-5.46298919283166
-1.11232000000000	-5.47032517907261
-1.11316000000000	-5.47772540488609
-1.11400000000000	-5.48519060803799
-1.11484000000000	-5.49272121476298
-1.11568000000000	-5.50031788396905
-1.11652000000000	-5.50798152612932
-1.11736000000000	-5.51571275078814
-1.11820000000000	-5.52351198022569
-1.11904000000000	-5.53138004920081
-1.11988000000000	-5.53931759139417
-1.12072000000000	-5.54732585306456
-1.12156000000000	-5.55540526429149
-1.12240000000000	-5.56354480250468
-1.12324000000000	-5.57176874441292
-1.12408000000000	-5.58006659726470
-1.12492000000000	-5.58845191825689
-1.12576000000000	-5.59690050739931
-1.12660000000000	-5.60542567446734
-1.12744000000000	-5.61402876989417
-1.12828000000000	-5.62271057591485
-1.12912000000000	-5.63147219287415
-1.12996000000000	-5.64031484358497
-1.13080000000000	-5.64923998702858
-1.13164000000000	-5.65824839109432
-1.13248000000000	-5.66734165879760
-1.13332000000000	-5.67652130588168
-1.13416000000000	-5.68578838392957
-1.13500000000000	-5.69514390997146
-1.13584000000000	-5.70459016946404
-1.13668000000000	-5.71412786326329
-1.13752000000000	-5.72375930378545
-1.13836000000000	-5.73348627266152
-1.13920000000000	-5.74330995874611
-1.14004000000000	-5.75323276081975
-1.14088000000000	-5.76325621147644
-1.14172000000000	-5.77338247847022
-1.14256000000000	-5.78361323654356
-1.14340000000000	-5.79395026932611
-1.14424000000000	-5.80439669877150
-1.14508000000000	-5.81495486454171
-1.14592000000000	-5.82562669160875
-1.14676000000000	-5.83595887272438
-1.14760000000000	-5.84677287776098
-1.14844000000000	-5.85803548866082
-1.14928000000000	-5.86950528814731
-1.15012000000000	-5.88078677542061
-1.15096000000000	-5.89219878500572
-1.15180000000000	-5.90374522608254
-1.15264000000000	-5.91542940602497
-1.15348000000000	-5.92725517816095
-1.15432000000000	-5.93922595521818
-1.15516000000000	-5.95134651533656
-1.15600000000000	-5.96362011845829
-1.15684000000000	-5.97605216343837
-1.15768000000000	-5.98864693066731
-1.15852000000000	-6.00140961740499
-1.15936000000000	-6.01434528993296
-1.16020000000000	-6.02745987990422
-1.16104000000000	-6.04075896435527
-1.16188000000000	-6.05424888172428
-1.16272000000000	-6.06793648895328
-1.16356000000000	-6.08182852748060
-1.16440000000000	-6.09593266989947
-1.16524000000000	-6.11025693014569
-1.16608000000000	-6.12480953119304
-1.16692000000000	-6.13960022108677
-1.16776000000000	-6.15463748844219
-1.16860000000000	-6.16993314548940
-1.16944000000000	-6.18549695754871
-1.17028000000000	-6.20134181067744
-1.17112000000000	-6.21745083108256
-1.17196000000000	-6.23387300490140
-1.17280000000000	-6.25063900266566
-1.17364000000000	-6.26774360608704
-1.17448000000000	-6.28526268960233
-1.17532000000000	-6.30309942890252
-1.17616000000000	-6.32133248092307
-1.17700000000000	-6.33998321322004
-1.17784000000000	-6.35907705659865
-1.17868000000000	-6.37864091835170
-1.17952000000000	-6.39870441910700
-1.18036000000000	-6.41930078094809
-1.18120000000000	-6.44046610966121
-1.18204000000000	-6.46224185581936
-1.18288000000000	-6.48467364539473
-1.18372000000000	-6.50780940191915
-1.18456000000000	-6.53170902261067
-1.18540000000000	-6.55643702647004
-1.18624000000000	-6.58206667616906
-1.18708000000000	-6.60868226934315
-1.18792000000000	-6.63638067470637
-1.18876000000000	-6.66527462988960
-1.18960000000000	-6.69549628244333
-1.19044000000000	-6.72720048206497
-1.19128000000000	-6.76057113299663
-1.19212000000000	-6.79583061554429
-1.19296000000000	-6.83325100157418
-1.19380000000000	-6.87316456001932
-1.19464000000000	-6.91599166896983
-1.19548000000000	-6.96226864278837
-1.19632000000000	-7.01269621009476
-1.19716000000000	-7.06821634810994
-1.19800000000000	-7.13013590703033
-1.19884000000000	-7.20033947567290
-1.19968000000000	-7.28170098415649
-1.20052000000000	-7.37891624145351
-1.20136000000000	-7.49482461015200
-1.20220000000000	-7.64969638779401
-1.20304000000000	-7.88793015919714
-1.20388000000000	-8.43712233333247
-1.20472000000000	-8.18858933057642
-1.20556000000000	-7.81453319859898
-1.20640000000000	-7.62124459859333
-1.20724000000000	-7.49136722755068
-1.20808000000000	-7.39420592094946
-1.20892000000000	-7.31707358294365
-1.20976000000000	-7.25347928773721
-1.21060000000000	-7.19965818282349
-1.21144000000000	-7.15322494705722
-1.21228000000000	-7.11257905501325
-1.21312000000000	-7.07658668177185
-1.21396000000000	-7.04442376549885
-1.21480000000000	-7.01546532743284
-1.21564000000000	-6.98923169920386
-1.21648000000000	-6.96534184920983
-1.21732000000000	-6.94349162083182
-1.21816000000000	-6.92343363836431
-1.21900000000000	-6.90496047609200
-1.21984000000000	-6.88790356841888
-1.22068000000000	-6.87211603398289
-1.22152000000000	-6.85747770234119
-1.22236000000000	-6.84388216331628
-1.22320000000000	-6.83123751842538
-1.22404000000000	-6.81946603783802
-1.22488000000000	-6.80849615295170
-1.22572000000000	-6.79826801452948
-1.22656000000000	-6.78872775340934
-1.22740000000000	-6.77982499952961
-1.22824000000000	-6.77151898841456
-1.22908000000000	-6.76377024372232
-1.22992000000000	-6.75654306107030
-1.23076000000000	-6.74980772584787
-1.23160000000000	-6.74353518381090
-1.23244000000000	-6.73769835690550
-1.23328000000000	-6.73227511053566
-1.23412000000000	-6.72724372615739
-1.23496000000000	-6.72258278454083
-1.23580000000000	-6.71827598550561
-1.23664000000000	-6.71430627518918
-1.23748000000000	-6.71065729829967
-1.23832000000000	-6.70731513992267
-1.23916000000000	-6.70426765768993
-1.24000000000000	-6.70150141572418
-1.24084000000000	-6.69900439569437
-1.24168000000000	-6.69676714943428
-1.24252000000000	-6.69478000321291
-1.24336000000000	-6.69303322306210
-1.24420000000000	-6.69151372351061
-1.24504000000000	-6.69022249268814
-1.24588000000000	-6.68914696827585
-1.24672000000000	-6.68827917220157
-1.24756000000000	-6.68761416647564
-1.24840000000000	-6.68714637331346
-1.24924000000000	-6.68686646897146
-1.25008000000000	-6.68677099748277
-1.25092000000000	-6.68685556707452
-1.25176000000000	-6.68711459822202
-1.25260000000000	-6.68754128357246
-1.25344000000000	-6.68813561129219
-1.25428000000000	-6.68888864787639
-1.25512000000000	-6.68979845084835
-1.25596000000000	-6.69086123221187
-1.25680000000000	-6.69207317891276
-1.25764000000000	-6.69343086156102
-1.25848000000000	-6.69493164666892
-1.25932000000000	-6.69657150411655
-1.26016000000000	-6.69834825820082
-1.26100000000000	-6.70025938503238
-1.26184000000000	-6.70230153063521
-1.26268000000000	-6.70447235968465
-1.26352000000000	-6.70676962070613
-1.26436000000000	-6.70919090715520
-1.26520000000000	-6.71173440447828
-1.26604000000000	-6.71439759829480
-1.26688000000000	-6.71717885498651
-1.26772000000000	-6.72007618795139
-1.26856000000000	-6.72308754742436
-1.26940000000000	-6.72621174403322
-1.27024000000000	-6.72944676131305
-1.27108000000000	-6.73279139823166
-1.27192000000000	-6.73624390792784
-1.27276000000000	-6.73980306174948
-1.27360000000000	-6.74346742472606
-1.27444000000000	-6.74723575037019
-1.27528000000000	-6.75110682129371
-1.27612000000000	-6.75507955978535
-1.27696000000000	-6.75915278030259
-1.27780000000000	-6.76332548035406
-1.27864000000000	-6.76759666055495
-1.27948000000000	-6.77196538520630
-1.28032000000000	-6.77643088076301
-1.28116000000000	-6.78099229920943
-1.28200000000000	-6.78564884634090
-1.28284000000000	-6.79039972903594
-1.28368000000000	-6.79524404655715
-1.28452000000000	-6.80018157287601
-1.28536000000000	-6.80521141314204
-1.28620000000000	-6.81033303295393
-1.28704000000000	-6.81554572337241
-1.28788000000000	-6.82084919444125
-1.28872000000000	-6.82624305515598
-1.28956000000000	-6.83172660746869
-1.29040000000000	-6.83729917915619
-1.29124000000000	-6.84296204227250
-1.29208000000000	-6.84871224404274
-1.29292000000000	-6.85455164244404
-1.29376000000000	-6.86047961461450
-1.29460000000000	-6.86649500173296
-1.29544000000000	-6.87259779955620
-1.29628000000000	-6.87878886245071
-1.29712000000000	-6.88506747107652
-1.29796000000000	-6.89143289812320
-1.29880000000000	-6.89788540252011
-1.29964000000000	-6.90442570873628
-1.30048000000000	-6.91105328193345
-1.30132000000000	-6.91776741499862
-1.30216000000000	-6.92456922048269
-1.30300000000000	-6.93145865990763
-1.30384000000000	-6.93843464305280
-1.30468000000000	-6.94549875024892
-1.30552000000000	-6.95265059381849
-1.30636000000000	-6.95989008511023
-1.30720000000000	-6.96721789981571
-1.30804000000000	-6.97463412844076
-1.30888000000000	-6.98213908889201
-1.30972000000000	-6.98973293919523
-1.31056000000000	-6.99741622426889
-1.31140000000000	-7.00518922558902
-1.31224000000000	-7.01305244792778
-1.31308000000000	-7.02100625399486
-1.31392000000000	-7.02898796332503
-1.31476000000000	-7.03716844180258
-1.31560000000000	-7.04541607470819
-1.31644000000000	-7.05373755471329
-1.31728000000000	-7.06215232088244
-1.31812000000000	-7.07066085139528
-1.31896000000000	-7.07926445307356
-1.31980000000000	-7.08796329479600
-1.32064000000000	-7.09675892124215
-1.32148000000000	-7.10565096871804
-1.32232000000000	-7.11464137754138
-1.32316000000000	-7.12373058404807
-1.32400000000000	-7.13291964796036
-1.32484000000000	-7.14220970560154
-1.32568000000000	-7.15160165420200
-1.32652000000000	-7.16109647413370
-1.32736000000000	-7.17069575107764
-1.32820000000000	-7.18040019284163
-1.32904000000000	-7.19021162875684
-1.32988000000000	-7.20013103642796
-1.33072000000000	-7.21016022324367
-1.33156000000000	-7.22030006487429
-1.33240000000000	-7.23055241724425
-1.33324000000000	-7.24091900060215
-1.33408000000000	-7.25140125556292
-1.33492000000000	-7.26200172474547
-1.33576000000000	-7.27272070762710
-1.33660000000000	-7.28356165908822
-1.33744000000000	-7.29452594766496
-1.33828000000000	-7.30561576067554
-1.33912000000000	-7.31683348691772
-1.33996000000000	-7.32818146601794
-1.34080000000000	-7.33966167885157
-1.34164000000000	-7.35127743808849
-1.34248000000000	-7.36303116359856
-1.34332000000000	-7.37492504222904
-1.34416000000000	-7.38694043970075
-1.34500000000000	-7.39912332132422
-1.34584000000000	-7.41145724859962
-1.34668000000000	-7.42394485527774
-1.34752000000000	-7.43661604942387
-1.34836000000000	-7.44942271189506
-1.34920000000000	-7.46239434599045
-1.35004000000000	-7.47553540562575
-1.35088000000000	-7.48885043957411
-1.35172000000000	-7.50234387083073
-1.35256000000000	-7.51602056893930
-1.35340000000000	-7.52988631008893
-1.35424000000000	-7.54394670530697
-1.35508000000000	-7.55820741786755
-1.35592000000000	-7.57267484479848
-1.35676000000000	-7.58735573195399
-1.35760000000000	-7.60225701126826
-1.35844000000000	-7.61738578053363
-1.35928000000000	-7.63275073237738
-1.36012000000000	-7.64836038669410
-1.36096000000000	-7.66422407700739
-1.36180000000000	-7.68035097741327
-1.36264000000000	-7.69597468632220
-1.36348000000000	-7.71241750255779
-1.36432000000000	-7.72966821496105
-1.36516000000000	-7.74772044950539
-1.36600000000000	-7.76533952983887
-1.36684000000000	-7.78329908248907
-1.36768000000000	-7.80161519981697
-1.36852000000000	-7.82030530104578
-1.36936000000000	-7.83938911967323
-1.37020000000000	-7.85888791113130
-1.37104000000000	-7.87882381113019
-1.37188000000000	-7.89922241881692
-1.37272000000000	-7.92011431084159
-1.37356000000000	-7.94152571596028
-1.37440000000000	-7.96349311435806
-1.37524000000000	-7.98605198913138
-1.37608000000000	-8.00924691304780
-1.37692000000000	-8.03312132934423
-1.37776000000000	-8.05773066398748
-1.37860000000000	-8.08313170156972
-1.37944000000000	-8.10939268398884
-1.38028000000000	-8.13658968514472
-1.38112000000000	-8.16480947573568
-1.38196000000000	-8.19415412779390
-1.38280000000000	-8.22461928427451
-1.38364000000000	-8.25657654002696
-1.38448000000000	-8.29007276585286
-1.38532000000000	-8.32534197620877
-1.38616000000000	-8.36265529703555
-1.38700000000000	-8.40211655224631
-1.38784000000000	-8.44418514357028
-1.38868000000000	-8.48930827862125
-1.38952000000000	-8.53806028719673
-1.39036000000000	-8.59119421533428
-1.39120000000000	-8.64973516143599
-1.39204000000000	-8.71511428240812
-1.39288000000000	-8.78942536188554
-1.39372000000000	-8.87591023241547
-1.39456000000000	-8.97998873785705
-1.39540000000000	-9.11178540251471
-1.39624000000000	-9.29389885148533
-1.39708000000000	-9.59752261470611
-1.39792000000000	-10.6257732967488
-1.39876000000000	-9.63453593533994
-1.39960000000000	-9.33605060441078
-1.40044000000000	-9.16615921866742
-1.40128000000000	-9.04835729600614
-1.40212000000000	-8.95898204719824
-1.40296000000000	-8.88755592110157
-1.40380000000000	-8.82850681272666
-1.40464000000000	-8.77851918778711
-1.40548000000000	-8.73545372908585
-1.40632000000000	-8.69785660678613
-1.40716000000000	-8.66468678219483
-1.40800000000000	-8.63518128574866
-1.40884000000000	-8.60875679268090
-1.40968000000000	-8.58496106544950
-1.41052000000000	-8.56343891591527
-1.41136000000000	-8.54389953557331
-1.41220000000000	-8.52610867149787
-1.41304000000000	-8.50987166923657
-1.41388000000000	-8.49502344975324
-1.41472000000000	-8.48142719868744
-1.41556000000000	-8.46896416364167
-1.41640000000000	-8.45753404193404
-1.41724000000000	-8.44704046448133
-1.41808000000000	-8.43742393097516
-1.41892000000000	-8.42860714633849
-1.41976000000000	-8.42053157325463
-1.42060000000000	-8.41314650035968
-1.42144000000000	-8.40640433036201
-1.42228000000000	-8.40026063855212
-1.42312000000000	-8.39468149344594
-1.42396000000000	-8.38963241713411
-1.42480000000000	-8.38508222647736
-1.42564000000000	-8.38100210710800
-1.42648000000000	-8.37737273599977
-1.42732000000000	-8.37416330741051
-1.42816000000000	-8.37135550201063
-1.42900000000000	-8.36893051172856
-1.42984000000000	-8.36687189319991
-1.43068000000000	-8.36516173802753
-1.43152000000000	-8.36378555359765
-1.43236000000000	-8.36273054898474
-1.43320000000000	-8.36198270982569
-1.43404000000000	-8.36152975054472
-1.43488000000000	-8.36136210546740
-1.43572000000000	-8.36146855925639
-1.43656000000000	-8.36183961766844
-1.43740000000000	-8.36246678784460
-1.43824000000000	-8.36334112758477
-1.43908000000000	-8.36445532554111
-1.43992000000000	-8.36580174904205
-1.44076000000000	-8.36737417393934
-1.44160000000000	-8.36916523385710
-1.44244000000000	-8.37116991007977
-1.44328000000000	-8.37338129008715
-1.44412000000000	-8.37579568842742
-1.44496000000000	-8.37840695065360
-1.44580000000000	-8.38121122757554
-1.44664000000000	-8.38420272942506
-1.44748000000000	-8.38737858083966
-1.44832000000000	-8.39073481679275
-1.44916000000000	-8.39426706287285
-1.45000000000000	-8.39797229739204
-1.45084000000000	-8.40184757965838
-1.45168000000000	-8.40588888561290
-1.45252000000000	-8.41009343154455
-1.45336000000000	-8.41445927140329
-1.45420000000000	-8.41898312196527
-1.45504000000000	-8.42366201651608
-1.45588000000000	-8.42849600915635
-1.45672000000000	-8.43348001592906
-1.45756000000000	-8.43861413768697
-1.45840000000000	-8.44389701931347
-1.45924000000000	-8.44932319589528
-1.46008000000000	-8.45489441565491
-1.46092000000000	-8.46060821380788
-1.46176000000000	-8.46646346234706
-1.46260000000000	-8.47245671719053
-1.46344000000000	-8.47858862243528
-1.46428000000000	-8.48485847546628
-1.46512000000000	-8.49126424188008
-1.46596000000000	-8.49780470626308
-1.46680000000000	-8.50447906705300
-1.46764000000000	-8.51128675925915
-1.46848000000000	-8.51822696316641
-1.46932000000000	-8.52529885262043
-1.47016000000000	-8.53250205236482
-1.47100000000000	-8.53983587487541
-1.47184000000000	-8.54729980083545
-1.47268000000000	-8.55489340700520
-1.47352000000000	-8.56261650467546
-1.47436000000000	-8.57046900858480
-1.47520000000000	-8.57845030445593
-1.47604000000000	-8.58656123678559
-1.47688000000000	-8.59479982104514
-1.47772000000000	-8.60316776474591
-1.47856000000000	-8.61166467585936
-1.47940000000000	-8.62029099924947
-1.48024000000000	-8.62904611535628
-1.48108000000000	-8.63793111357704
-1.48192000000000	-8.64694617535383
-1.48276000000000	-8.65609140006794
-1.48360000000000	-8.66536772503424
-1.48444000000000	-8.67477543577233
-1.48528000000000	-8.68431536390869
-1.48612000000000	-8.69398758769778
-1.48696000000000	-8.70379367494622
-1.48780000000000	-8.71373439306558
-1.48864000000000	-8.72380432827893
-1.48948000000000	-8.73401656012540
-1.49032000000000	-8.74436649827169
-1.49116000000000	-8.75486079048739
-1.49200000000000	-8.76548911113295
-1.49284000000000	-8.77625888574640
-1.49368000000000	-8.78717114148280
-1.49452000000000	-8.79822777114847
-1.49536000000000	-8.80943101251754
-1.49620000000000	-8.82051478994196
-1.49704000000000	-8.83228154059792
-1.49788000000000	-8.84393299487048
-1.49872000000000	-8.85573851833114
-1.49956000000000	-8.86769984689598
-1.50040000000000	-8.87981931238562
-1.50124000000000	-8.89209968065270
-1.50208000000000	-8.90454366128861
-1.50292000000000	-8.91715360410543
-1.50376000000000	-8.92993275421928
-1.50460000000000	-8.94288442360888
-1.50544000000000	-8.95601168678906
-1.50628000000000	-8.96931824709080
-1.50712000000000	-8.98280728119250
-1.50796000000000	-8.99648336239627
-1.50880000000000	-9.01035103679643
-1.50964000000000	-9.02441315250320
-1.51048000000000	-9.03867563556656
-1.51132000000000	-9.05314332313230
-1.51216000000000	-9.06782157443942
-1.51300000000000	-9.08271559286620
-1.51384000000000	-9.09783123184273
-1.51468000000000	-9.11317529716370
-1.51552000000000	-9.12875462707587
-1.51636000000000	-9.14457529358041
-1.51720000000000	-9.16064615692241
-1.51804000000000	-9.17697493240288
-1.51888000000000	-9.19357090529268
-1.51972000000000	-9.21044172410917
-1.52056000000000	-9.22759936933674
-1.52140000000000	-9.24501270405625
-1.52224000000000	-9.26277363696381
-1.52308000000000	-9.28085439978008
-1.52392000000000	-9.29931769830539
-1.52476000000000	-9.31808429651933
-1.52560000000000	-9.33721542245278
-1.52644000000000	-9.35672796692799
-1.52728000000000	-9.37664049280146
-1.52812000000000	-9.39697308849013
-1.52896000000000	-9.41774814846714
-1.52980000000000	-9.43898773705578
-1.53064000000000	-9.46072022612013
-1.53148000000000	-9.48297375237154
-1.53232000000000	-9.50578128659157
-1.53316000000000	-9.52917728471257
-1.53400000000000	-9.55320156939349
-1.53484000000000	-9.57736748914211
-1.53568000000000	-9.60163849880755
-1.53652000000000	-9.62759527819055
-1.53736000000000	-9.65520265054249
-1.53820000000000	-9.68448993878751
-1.53904000000000	-9.71342689270585
-1.53988000000000	-9.74344913457187
-1.54072000000000	-9.77466358385582
-1.54156000000000	-9.80719703102084
-1.54240000000000	-9.84119918768809
-1.54324000000000	-9.87684530577893
-1.54408000000000	-9.91434655598538
-1.54492000000000	-9.95396069095310
-1.54576000000000	-9.99600196935838
-1.54660000000000	-10.0408642263551
-1.54744000000000	-10.0890490182148
-1.54828000000000	-10.1412085621131
-1.54912000000000	-10.1982111221215
-1.54996000000000	-10.2612510484531
-1.55080000000000	-10.3320397813853
-1.55164000000000	-10.4131147327386
-1.55248000000000	-10.5080824266464
-1.55332000000000	-10.6249480052639
-1.55416000000000	-10.7776410174191
-1.55500000000000	-11.0025456731144
-1.55584000000000	-11.4598021354447
-1.55668000000000	-11.5614889662328
-1.55752000000000	-11.0620879742127
-1.55836000000000	-10.8437436960723
-1.55920000000000	-10.7046886559147
-1.56004000000000	-10.6038285556556
-1.56088000000000	-10.5255128056929
-1.56172000000000	-10.4621736218980
-1.56256000000000	-10.4094596359282
-1.56340000000000	-10.3647021084539
-1.56424000000000	-10.3261308546414
-1.56508000000000	-10.2925113155909
-1.56592000000000	-10.2629440488136
-1.56676000000000	-10.2367631247757
-1.56760000000000	-10.2134543756383
-1.56844000000000	-10.1926134685029
-1.56928000000000	-10.1739159090861
-1.57012000000000	-10.1571031818594
-1.57096000000000	-10.1419681321070
-1.57180000000000	-10.1283132346384
-1.57264000000000	-10.1159985384682
-1.57348000000000	-10.1048940649034
-1.57432000000000	-10.0948918419558
-1.57516000000000	-10.0858981960061
-1.57600000000000	-10.0778280294670
-1.57684000000000	-10.0706114260191
-1.57768000000000	-10.0641870775642
-1.57852000000000	-10.0584952602293
-1.57936000000000	-10.0534892179660
-1.58020000000000	-10.0491255982579
-1.58104000000000	-10.0453623987184
-1.58188000000000	-10.0421649828271
-1.58272000000000	-10.0395030197196
-1.58356000000000	-10.0373458318460
-1.58440000000000	-10.0356665659495
-1.58524000000000	-10.0344443472115
-1.58608000000000	-10.0336541815170
-1.58692000000000	-10.0332772732602
-1.58776000000000	-10.0332969705429
-1.58860000000000	-10.0336936599956
-1.58944000000000	-10.0344539065451
-1.59028000000000	-10.0355630562121
-1.59112000000000	-10.0370073304056
-1.59196000000000	-10.0387761635896
-1.59280000000000	-10.0408565545192
-1.59364000000000	-10.0432362346745
-1.59448000000000	-10.0459127434606
-1.59532000000000	-10.0488710775365
-1.59616000000000	-10.0521040466740
-1.59700000000000	-10.0556055118137
-1.59784000000000	-10.0593676579198
-1.59868000000000	-10.0633806844838
-1.59952000000000	-10.0676422621112
-1.60036000000000	-10.0721458338972
-1.60120000000000	-10.0768847100797
-1.60204000000000	-10.0818527653812
-1.60288000000000	-10.0870491841559
-1.60372000000000	-10.0924655967903
-1.60456000000000	-10.0980995968246
-1.60540000000000	-10.1039471764718
-1.60624000000000	-10.1100046067789
-1.60708000000000	-10.1162685889307
-1.60792000000000	-10.1227360804712
-1.60876000000000	-10.1294045687758
-1.60960000000000	-10.1362705889953
-1.61044000000000	-10.1433324173103
-1.61128000000000	-10.1505876350563
-1.61212000000000	-10.1580340052935
-1.61296000000000	-10.1656696381996
-1.61380000000000	-10.1734933835397
-1.61464000000000	-10.1815022605118
-1.61548000000000	-10.1896966035585
-1.61632000000000	-10.1980739369350
-1.61716000000000	-10.2066334398508
-1.61800000000000	-10.2153745530697
-1.61884000000000	-10.2242964972823
-1.61968000000000	-10.2333977772843
-1.62052000000000	-10.2426784312039
-1.62136000000000	-10.2521383138078
-1.62220000000000	-10.2617767155473
-1.62304000000000	-10.2715936432944
-1.62388000000000	-10.2815891333431
-1.62472000000000	-10.2917633909743
-1.62556000000000	-10.3021163957036
-1.62640000000000	-10.3126487900810
-1.62724000000000	-10.3233609881706
-1.62808000000000	-10.3342537448233
-1.62892000000000	-10.3453278923030
-1.62976000000000	-10.3565841717409
-1.63060000000000	-10.3680236930812
-1.63144000000000	-10.3796482576187
-1.63228000000000	-10.3914578784710
-1.63312000000000	-10.4034552247372
-1.63396000000000	-10.4156424563502
-1.63480000000000	-10.4280191207062
-1.63564000000000	-10.4405895131138
-1.63648000000000	-10.4533550002421
-1.63732000000000	-10.4663180698415
-1.63816000000000	-10.4794809640518
-1.63900000000000	-10.4928464407155
-1.63984000000000	-10.5064176491647
-1.64068000000000	-10.5201814155978
-1.64152000000000	-10.5341737253900
-1.64236000000000	-10.5483823503349
-1.64320000000000	-10.5628284036643
-1.64404000000000	-10.5774810698933
-1.64488000000000	-10.5923620098444
-1.64572000000000	-10.6074048892881
-1.64656000000000	-10.6222978172252
-1.64740000000000	-10.6384121426904
-1.64824000000000	-10.6542728904214
-1.64908000000000	-10.6703759190396
-1.64992000000000	-10.6867411142232
-1.65076000000000	-10.7033762620392
-1.65160000000000	-10.7202886069862
-1.65244000000000	-10.7374886196789
-1.65328000000000	-10.7549825063400
-1.65412000000000	-10.7727801391291
-1.65496000000000	-10.7908927070834
-1.65580000000000	-10.8093302438436
-1.65664000000000	-10.8281055744126
-1.65748000000000	-10.8472312137162
-1.65832000000000	-10.8667202480111
-1.65916000000000	-10.8865888706047
-1.66000000000000	-10.9068532042725
-1.66084000000000	-10.9275297440863
-1.66168000000000	-10.9486389446448
-1.66252000000000	-10.9702018258855
-1.66336000000000	-10.9922408350059
-1.66420000000000	-11.0147821855224
-1.66504000000000	-11.0378517364443
-1.66588000000000	-11.0614820529459
-1.66672000000000	-11.0857077777072
-1.66756000000000	-11.1104916165187
-1.66840000000000	-11.1360166921819
-1.66924000000000	-11.1622627274098
-1.67008000000000	-11.1892820815914
-1.67092000000000	-11.2172223286844
-1.67176000000000	-11.2459785721764
-1.67260000000000	-11.2757123573485
-1.67344000000000	-11.3065117947088
-1.67428000000000	-11.3384789265252
-1.67512000000000	-11.3717314970582
-1.67596000000000	-11.4064086016204
-1.67680000000000	-11.4426744252355
-1.67764000000000	-11.4807261285049
-1.67848000000000	-11.5205185900164
-1.67932000000000	-11.5603898773334
-1.68016000000000	-11.6042695507787
-1.68100000000000	-11.6523473875087
-1.68184000000000	-11.7053709538933
-1.68268000000000	-11.7641869469850
-1.68352000000000	-11.8266367549019
-1.68436000000000	-11.8955590695646
-1.68520000000000	-11.9736462751163
-1.68604000000000	-12.0642592309725
-1.68688000000000	-12.1730551660888
-1.68772000000000	-12.3107145771766
-1.68856000000000	-12.5015168545865
-1.68940000000000	-12.8251500470936
-1.69024000000000	-13.9184607176629
-1.69108000000000	-12.8023644356201
-1.69192000000000	-12.5234248693221
-1.69276000000000	-12.3623075365979
-1.69360000000000	-12.2505895360083
-1.69444000000000	-12.1662669240385
-1.69528000000000	-12.0993463171548
-1.69612000000000	-12.0445289817357
-1.69696000000000	-11.9986074148413
-1.69780000000000	-11.9595206762680
-1.69864000000000	-11.9258404246031
-1.69948000000000	-11.8965624625493
-1.70032000000000	-11.8709324485783
-1.70116000000000	-11.8483830300263
-1.70200000000000	-11.8284717491996
-1.70284000000000	-11.8108455879782
-1.70368000000000	-11.7952210783747
-1.70452000000000	-11.7813657312557
-1.70536000000000	-11.7690903874813
-1.70620000000000	-11.7582305562867
-1.70704000000000	-11.7486506631134
-1.70788000000000	-11.7402369558538
-1.70872000000000	-11.7328874256118
-1.70956000000000	-11.7265147391383
-1.71040000000000	-11.7210468095273
-1.71124000000000	-11.7164134289937
-1.71208000000000	-11.7125589686320
-1.71292000000000	-11.7094260245636
-1.71376000000000	-11.7069787537132
-1.71460000000000	-11.7051737519451
-1.71544000000000	-11.7039695850061
-1.71628000000000	-11.7033344030494
-1.71712000000000	-11.7032421168064
-1.71796000000000	-11.7036629930677
-1.71880000000000	-11.7045698104882
-1.71964000000000	-11.7059438384244
-1.72048000000000	-11.7077656265612
-1.72132000000000	-11.7100161685953
-1.72216000000000	-11.7126751754654
-1.72300000000000	-11.7157301227850
-1.72384000000000	-11.7191643483407
-1.72468000000000	-11.7229674758521
-1.72552000000000	-11.7271260549242
-1.72636000000000	-11.7316294499250
-1.72720000000000	-11.7364666433682
-1.72804000000000	-11.7416290128909
-1.72888000000000	-11.7471072676196
-1.72972000000000	-11.7528941357826
-1.73056000000000	-11.7589813775800
-1.73140000000000	-11.7653622743389
-1.73224000000000	-11.7720304616061
-1.73308000000000	-11.7789809625308
-1.73392000000000	-11.7862072644707
-1.73476000000000	-11.7937052170985
-1.73560000000000	-11.8014696913666
-1.73644000000000	-11.8094971473611
-1.73728000000000	-11.8177830832208
-1.73812000000000	-11.8263248098514
-1.73896000000000	-11.8351186586397
-1.73980000000000	-11.8441620279897
-1.74064000000000	-11.8534513800352
-1.74148000000000	-11.8629875598839
-1.74232000000000	-11.8727657444636
-1.74316000000000	-11.8827844916144
-1.74400000000000	-11.8930434078650
-1.74484000000000	-11.9035412594172
-1.74568000000000	-11.9142763245207
-1.74652000000000	-11.9252478644549
-1.74736000000000	-11.9364566217064
-1.74820000000000	-11.9479012071513
-1.74904000000000	-11.9595823882695
-1.74988000000000	-11.9714995581258
-1.75072000000000	-11.9836536374374
-1.75156000000000	-11.9960456117489
-1.75240000000000	-12.0086762973044
-1.75324000000000	-12.0215467438993
-1.75408000000000	-12.0346585767186
-1.75492000000000	-12.0480142099599
-1.75576000000000	-12.0616129244713
-1.75660000000000	-12.0754595569017
-1.75744000000000	-12.0895559940230
-1.75828000000000	-12.1039046940375
-1.75912000000000	-12.1185088618840
-1.75996000000000	-12.1333720056983
-1.76080000000000	-12.1484981826350
-1.76164000000000	-12.1638900474040
-1.76248000000000	-12.1795530102082
-1.76332000000000	-12.1954922160381
-1.76416000000000	-12.2117123408506
-1.76500000000000	-12.2282192132832
-1.76584000000000	-12.2450190368877
-1.76668000000000	-12.2621182216042
-1.76752000000000	-12.2795237804633
-1.76836000000000	-12.2972441920018
-1.76920000000000	-12.3152855413102
-1.77004000000000	-12.3336291581051
-1.77088000000000	-12.3523418501793
-1.77172000000000	-12.3714070263543
-1.77256000000000	-12.3908731679660
-1.77340000000000	-12.4106805555674
-1.77424000000000	-12.4300861989127
-1.77508000000000	-12.4506698349570
-1.77592000000000	-12.4724949697353
-1.77676000000000	-12.4939495241064
-1.77760000000000	-12.5158602220530
-1.77844000000000	-12.5382481010588
-1.77928000000000	-12.5611355665891
-1.78012000000000	-12.5845473668905
-1.78096000000000	-12.6085095917357
-1.78180000000000	-12.6330521986900
-1.78264000000000	-12.6582095857578
-1.78348000000000	-12.6840198453844
-1.78432000000000	-12.7105232974447
-1.78516000000000	-12.7377678553229
-1.78600000000000	-12.7658029275173
-1.78684000000000	-12.7946889168860
-1.78768000000000	-12.8244918095492
-1.78852000000000	-12.8552880789719
-1.78936000000000	-12.8871660489386
-1.79020000000000	-12.9202233357697
-1.79104000000000	-12.9545800542883
-1.79188000000000	-12.9903710166355
-1.79272000000000	-13.0277609448890
-1.79356000000000	-13.0667998949639
-1.79440000000000	-13.1079922091175
-1.79524000000000	-13.1514935162440
-1.79608000000000	-13.1978368801757
-1.79692000000000	-13.2471209600159
-1.79776000000000	-13.3000931455933
-1.79860000000000	-13.3575050994798
-1.79944000000000	-13.4203791199416
-1.80028000000000	-13.4901471021756
-1.80112000000000	-13.5689029484139
-1.80196000000000	-13.6548491356803
-1.80280000000000	-13.7579185869052
-1.80364000000000	-13.8890723266842
-1.80448000000000	-14.0684203644351
-1.80532000000000	-14.3569764580277
-1.80616000000000	-15.2950471698479
-1.80700000000000	-14.4466966368111
-1.80784000000000	-14.1531223114462
-1.80868000000000	-13.9881873171109
-1.80952000000000	-13.8753980140551
-1.81036000000000	-13.7910941744196
-1.81120000000000	-13.7247962801265
-1.81204000000000	-13.6709333571573
-1.81288000000000	-13.6261882434810
-1.81372000000000	-13.5884281703736
-1.81456000000000	-13.5561901842420
-1.81540000000000	-13.5284419040967
-1.81624000000000	-13.5044159168446
-1.81708000000000	-13.4835312513847
-1.81792000000000	-13.4653247128680
-1.81876000000000	-13.4494653192817
-1.81960000000000	-13.4356499600437
-1.82044000000000	-13.4236423830248
-1.82128000000000	-13.4132523989363
-1.82212000000000	-13.4043163394907
-1.82296000000000	-13.3966899385336
-1.82380000000000	-13.3902634613494
-1.82464000000000	-13.3849355310141
-1.82548000000000	-13.3806157925464
-1.82632000000000	-13.3772269560234
-1.82716000000000	-13.3747123988616
-1.82800000000000	-13.3730016537572
-1.82884000000000	-13.3720462186040
-1.82968000000000	-13.3718032348494
-1.83052000000000	-13.3722293552750
-1.83136000000000	-13.3732897097926
-1.83220000000000	-13.3749506078639
-1.83304000000000	-13.3771814975486
-1.83388000000000	-13.3799568894075
-1.83472000000000	-13.3832522179464
-1.83556000000000	-13.3870460154538
-1.83640000000000	-13.3913176586719
-1.83724000000000	-13.3960494299556
-1.83808000000000	-13.4012249286005
-1.83892000000000	-13.4068288318193
-1.83976000000000	-13.4128475762328
-1.84060000000000	-13.4192688191865
-1.84144000000000	-13.4260808030495
-1.84228000000000	-13.4332707362576
-1.84312000000000	-13.4408362592143
-1.84396000000000	-13.4487602300035
-1.84480000000000	-13.4570389262691
-1.84564000000000	-13.4656672239104
-1.84648000000000	-13.4746344590550
-1.84732000000000	-13.4839344131114
-1.84816000000000	-13.4935653335977
-1.84900000000000	-13.5035211566227
-1.84984000000000	-13.5137972568349
-1.85068000000000	-13.5243873371195
-1.85152000000000	-13.5352933040600
-1.85236000000000	-13.5465076343819
-1.85320000000000	-13.5580309007080
-1.85404000000000	-13.5698588380029
-1.85488000000000	-13.5819919201435
-1.85572000000000	-13.5944277253515
-1.85656000000000	-13.6071662925286
-1.85740000000000	-13.6202064728452
-1.85824000000000	-13.6335487556234
-1.85908000000000	-13.6471933293967
-1.85992000000000	-13.6611300802082
-1.86076000000000	-13.6753898080081
-1.86160000000000	-13.6899459824552
-1.86244000000000	-13.7048102442489
-1.86328000000000	-13.7199924455174
-1.86412000000000	-13.7354811608631
-1.86496000000000	-13.7512862929304
-1.86580000000000	-13.7674109934430
-1.86664000000000	-13.7838601340589
-1.86748000000000	-13.8006377796272
-1.86832000000000	-13.8177493692331
-1.86916000000000	-13.8352004884563
-1.87000000000000	-13.8529984895055
-1.87084000000000	-13.8711481406409
-1.87168000000000	-13.8896592966534
-1.87252000000000	-13.9085392579447
-1.87336000000000	-13.9277981666479
-1.87420000000000	-13.9474439744704
-1.87504000000000	-13.9674899059566
-1.87588000000000	-13.9879466081284
-1.87672000000000	-14.0088288345225
-1.87756000000000	-14.0301475244467
-1.87840000000000	-14.0519208025625
-1.87924000000000	-14.0741655588733
-1.88008000000000	-14.0969004877196
-1.88092000000000	-14.1201450591894
-1.88176000000000	-14.1439072378964
-1.88260000000000	-14.1682071446613
-1.88344000000000	-14.1931253352771
-1.88428000000000	-14.2186601307592
-1.88512000000000	-14.2449096357143
-1.88596000000000	-14.2703761185022
-1.88680000000000	-14.2981164620410
-1.88764000000000	-14.3277736355631
-1.88848000000000	-14.3569856560451
-1.88932000000000	-14.3870863103630
-1.89016000000000	-14.4181456480346
-1.89100000000000	-14.4502419205759
-1.89184000000000	-14.4834645054183
-1.89268000000000	-14.5179175043922
-1.89352000000000	-14.5537206852388
-1.89436000000000	-14.5910153355449
-1.89520000000000	-14.6299670025120
-1.89604000000000	-14.6707796429439
-1.89688000000000	-14.7136972488825
-1.89772000000000	-14.7590174771349
-1.89856000000000	-14.8071114980376
-1.89940000000000	-14.8584476294956
-1.90024000000000	-14.9136333053899
-1.90108000000000	-14.9734680864826
-1.90192000000000	-15.0390469261611
-1.90276000000000	-15.1115913775900
-1.90360000000000	-15.1939743596345
-1.90444000000000	-15.2894833993807
-1.90528000000000	-15.4042110011895
-1.90612000000000	-15.5506595596388
-1.90696000000000	-15.7551646120061
-1.90780000000000	-16.0928564676330
-1.90864000000000	-16.7780889454870
-1.90948000000000	-15.9838038665196
-1.91032000000000	-15.7323963065399
-1.91116000000000	-15.5832515437080
-1.91200000000000	-15.4793950414115
-1.91284000000000	-15.4012045575357
-1.91368000000000	-15.3396105891843
-1.91452000000000	-15.2896433361352
-1.91536000000000	-15.2482957147794
-1.91620000000000	-15.2136129167208
-1.91704000000000	-15.1842343145309
-1.91788000000000	-15.1591866021271
-1.91872000000000	-15.1377540822479
-1.91956000000000	-15.1193865065960
-1.92040000000000	-15.1036567589999
-1.92124000000000	-15.0902258797651
-1.92208000000000	-15.0788050722420
-1.92292000000000	-15.0691790514919
-1.92376000000000	-15.0611603633815
-1.92460000000000	-15.0545887611234
-1.92544000000000	-15.0493359683713
-1.92628000000000	-15.0452855159064
-1.92712000000000	-15.0423424717949
-1.92796000000000	-15.0404213213870
-1.92880000000000	-15.0394486763193
-1.92964000000000	-15.0393609068664
-1.93048000000000	-15.0401008548479
-1.93132000000000	-15.0416187217589
-1.93216000000000	-15.0438703016758
-1.93300000000000	-15.0468126637045
-1.93384000000000	-15.0504173813206
-1.93468000000000	-15.0546533059886
-1.93552000000000	-15.0594845111961
-1.93636000000000	-15.0648892212913
-1.93720000000000	-15.0708477552379
-1.93804000000000	-15.0773368031014
-1.93888000000000	-15.0843332881210
-1.93972000000000	-15.0918259685518
-1.94056000000000	-15.0998005471438
-1.94140000000000	-15.1082387878676
-1.94224000000000	-15.1171290579921
-1.94308000000000	-15.1264634559897
-1.94392000000000	-15.1362278295568
-1.94476000000000	-15.1464153924388
-1.94560000000000	-15.1570172241561
-1.94644000000000	-15.1680265175856
-1.94728000000000	-15.1794370005314
-1.94812000000000	-15.1912428155708
-1.94896000000000	-15.2034393720154
-1.94980000000000	-15.2160225004124
-1.95064000000000	-15.2289887749753
-1.95148000000000	-15.2423356137346
-1.95232000000000	-15.2560606658289
-1.95316000000000	-15.2701624586616
-1.95400000000000	-15.2846401828821
-1.95484000000000	-15.2994935843795
-1.95568000000000	-15.3147230445603
-1.95652000000000	-15.3303292881827
-1.95736000000000	-15.3463141412076
-1.95820000000000	-15.3626791798653
-1.95904000000000	-15.3794279196301
-1.95988000000000	-15.3965635139937
-1.96072000000000	-15.4140900797984
-1.96156000000000	-15.4317121968956
-1.96240000000000	-15.4503211462317
-1.96324000000000	-15.4690486896036
-1.96408000000000	-15.4881909715098
-1.96492000000000	-15.5077571341217
-1.96576000000000	-15.5277805830077
-1.96660000000000	-15.5482204547799
-1.96744000000000	-15.5691139814870
-1.96828000000000	-15.5904718709024
-1.96912000000000	-15.6123082357040
-1.96996000000000	-15.6346368066626
-1.97080000000000	-15.6574749973131
-1.97164000000000	-15.6808404286866
-1.97248000000000	-15.7047527701865
-1.97332000000000	-15.7292340250239
-1.97416000000000	-15.7543094563019
-1.97500000000000	-15.7800053218196
-1.97584000000000	-15.8063519414742
-1.97668000000000	-15.8333826195895
-1.97752000000000	-15.8611349369104
-1.97836000000000	-15.8896510939491
-1.97920000000000	-15.9189770013730
-1.98004000000000	-15.9491664161475
-1.98088000000000	-15.9802795510687
-1.98172000000000	-16.0122988974338
-1.98256000000000	-16.0454704663717
-1.98340000000000	-16.0798011764855
-1.98424000000000	-16.1145549062901
-1.98508000000000	-16.1500177386243
-1.98592000000000	-16.1891673639375
-1.98676000000000	-16.2312090868759
-1.98760000000000	-16.2733220428909
-1.98844000000000	-16.3175814849668
-1.98928000000000	-16.3642877001497
-1.99012000000000	-16.4138140681575
-1.99096000000000	-16.4666386140358
-1.99180000000000	-16.5233761336280
-1.99264000000000	-16.5848434849400
-1.99348000000000	-16.6521510390072
-1.99432000000000	-16.7268741230049
-1.99516000000000	-16.8113478172399
-1.99600000000000	-16.9092474136645
-1.99684000000000	-17.0268710836414
-1.99768000000000	-17.1764546102495
-1.99852000000000	-17.3871746129962
-1.99936000000000	-17.7654059143642
-2.00020000000000	-18.2886019710997
-2.00104000000000	-17.5882902071459
-2.00188000000000	-17.3473006320358
-2.00272000000000	-17.2031873831191
-2.00356000000000	-17.1027655909801
-2.00440000000000	-17.0273780695462
-2.00524000000000	-16.9682874222255
-2.00608000000000	-16.9206311726292
-2.00692000000000	-16.8814989240136
-2.00776000000000	-16.8489713572411
-2.00860000000000	-16.8217153650577
-2.00944000000000	-16.7987818516578
-2.01028000000000	-16.7794558243467
-2.01112000000000	-16.7631973301052
-2.01196000000000	-16.7495864290416
-2.01280000000000	-16.7382811963222
-2.01364000000000	-16.7290125137905
-2.01448000000000	-16.7215576951944
-2.01532000000000	-16.7157299699036
-2.01616000000000	-16.7113725361636
-2.01700000000000	-16.7083578851349
-2.01784000000000	-16.7065791664638
-2.01868000000000	-16.7059373487974
-2.01952000000000	-16.7063404915348
-2.02036000000000	-16.7077247552436
-2.02120000000000	-16.7100282745474
-2.02204000000000	-16.7131937468746
-2.02288000000000	-16.7171643181081
-2.02372000000000	-16.7219060976752
-2.02456000000000	-16.7273809069457
-2.02540000000000	-16.7335527963643
-2.02624000000000	-16.7403871038491
-2.02708000000000	-16.7478604719713
-2.02792000000000	-16.7559482492198
-2.02876000000000	-16.7646286547260
-2.02960000000000	-16.7738814121092
-2.03044000000000	-16.7836910568724
-2.03128000000000	-16.7940407820061
-2.03212000000000	-16.8049158152423
-2.03296000000000	-16.8163062340697
-2.03380000000000	-16.8281996291938
-2.03464000000000	-16.8405874768473
-2.03548000000000	-16.8534601769310
-2.03632000000000	-16.8668140198151
-2.03716000000000	-16.8806384283968
-2.03800000000000	-16.8949304775288
-2.03884000000000	-16.9096880029317
-2.03968000000000	-16.9249055633072
-2.04052000000000	-16.9405819511662
-2.04136000000000	-16.9567160474257
-2.04220000000000	-16.9733074516997
-2.04304000000000	-16.9903569756749
-2.04388000000000	-17.0078662699354
-2.04472000000000	-17.0258374580804
-2.04556000000000	-17.0442745066757
-2.04640000000000	-17.0631810498185
-2.04724000000000	-17.0825631362414
-2.04808000000000	-17.1024261063706
-2.04892000000000	-17.1227785314197
-2.04976000000000	-17.1436289850869
-2.05060000000000	-17.1649876224658
-2.05144000000000	-17.1868641998196
-2.05228000000000	-17.2087541330104
-2.05312000000000	-17.2319413458914
-2.05396000000000	-17.2557066488046
-2.05480000000000	-17.2797985900203
-2.05564000000000	-17.3044890332451
-2.05648000000000	-17.3298404377814
-2.05732000000000	-17.3558002784858
-2.05816000000000	-17.3824334482961
-2.05900000000000	-17.4097697465045
-2.05984000000000	-17.4378432875339
-2.06068000000000	-17.4666921276972
-2.06152000000000	-17.4963616731095
-2.06236000000000	-17.5269015017473
-2.06320000000000	-17.5583666188849
-2.06404000000000	-17.5908165000021
-2.06488000000000	-17.6243272416121
-2.06572000000000	-17.6589793222554
-2.06656000000000	-17.6948690728897
-2.06740000000000	-17.7321078906367
-2.06824000000000	-17.7708237683579
-2.06908000000000	-17.8111731820962
-2.06992000000000	-17.8533370141166
-2.07076000000000	-17.8973911907973
-2.07160000000000	-17.9438797271664
-2.07244000000000	-17.9930017322186
-2.07328000000000	-18.0420681491838
-2.07412000000000	-18.0966073679738
-2.07496000000000	-18.1580869786031
-2.07580000000000	-18.2264280128373
-2.07664000000000	-18.2981850662065
-2.07748000000000	-18.3783096333557
-2.07832000000000	-18.4696344940900
-2.07916000000000	-18.5767782873609
-2.08000000000000	-18.7080556548850
-2.08084000000000	-18.8809004030573
-2.08168000000000	-19.1434608926711
-2.08252000000000	-19.7796091022950
-2.08336000000000	-19.4631242860232
-2.08420000000000	-19.0893760172999
-2.08504000000000	-18.9047926401620
-2.08588000000000	-18.7853111477850
-2.08672000000000	-18.6992686496192
-2.08756000000000	-18.6336666422916
-2.08840000000000	-18.5819056377053
-2.08924000000000	-18.5401623604146
-2.09008000000000	-18.5060225188159
-2.09092000000000	-18.4778556793211
-2.09176000000000	-18.4545388662682
-2.09260000000000	-18.4352392892824
-2.09344000000000	-18.4193258157852
-2.09428000000000	-18.4063041879750
-2.09512000000000	-18.3958022883643
-2.09596000000000	-18.3875165687089
-2.09680000000000	-18.3811997628729
-2.09764000000000	-18.3766342609048
-2.09848000000000	-18.3736630452879
-2.09932000000000	-18.3721445069426
-2.10016000000000	-18.3719534397022
-2.10100000000000	-18.3729823758729
-2.10184000000000	-18.3751445821083
-2.10268000000000	-18.3783646409711
-2.10352000000000	-18.3825728223505
-2.10436000000000	-18.3877139444156
-2.10520000000000	-18.3937338868377
-2.10604000000000	-18.4005884822620
-2.10688000000000	-18.4082380347430
-2.10772000000000	-18.4166469398228
-2.10856000000000	-18.4257813155319
-2.10940000000000	-18.4356222344224
-2.11024000000000	-18.4461340372284
-2.11108000000000	-18.4573035022196
-2.11192000000000	-18.4691113380863
-2.11276000000000	-18.4815355954292
-2.11360000000000	-18.4945625441216
-2.11444000000000	-18.5081855747183
-2.11528000000000	-18.5223879657501
-2.11612000000000	-18.5371616793104
-2.11696000000000	-18.5524991317560
-2.11780000000000	-18.5683964623307
-2.11864000000000	-18.5848463038445
-2.11948000000000	-18.6018460349116
-2.12032000000000	-18.6193936721383
-2.12116000000000	-18.6374887046789
-2.12200000000000	-18.6561294842774
-2.12284000000000	-18.6753192381073
-2.12368000000000	-18.6950683295403
-2.12452000000000	-18.7153705882117
-2.12536000000000	-18.7362357154415
-2.12620000000000	-18.7576715212434
-2.12704000000000	-18.7796860179717
-2.12788000000000	-18.8022904728380
-2.12872000000000	-18.8254968112348
-2.12956000000000	-18.8493186735622
-2.13040000000000	-18.8737725943696
-2.13124000000000	-18.8988769124050
-2.13208000000000	-18.9246517313012
-2.13292000000000	-18.9511196380601
-2.13376000000000	-18.9783080823314
-2.13460000000000	-19.0055217424793


==> EA_k1.txt <==
-0.400000000000000	-1.26152848182265
-0.400840000000000	-1.26395581271830
-0.401680000000000	-1.26639630961915
-0.402520000000000	-1.26885003192419
-0.403360000000000	-1.27131702860590
-0.404200000000000	-1.27379734003572
-0.405040000000000	-1.27629114663316
-0.405880000000000	-1.27879836689268
-0.406720000000000	-1.28131915848752
-0.407560000000000	-1.28385355412462
-0.408400000000000	-1.28640163812937
-0.409240000000000	-1.28896354303095
-0.410080000000000	-1.29153920447579
-0.410920000000000	-1.29412876185552
-0.411760000000000	-1.29673236413835
-0.412600000000000	-1.29934999176356
-0.413440000000000	-1.30198183330438
-0.414280000000000	-1.30462777497363
-0.415120000000000	-1.30728808292755
-0.415960000000000	-1.30996268088664
-0.416800000000000	-1.31265173723582
-0.417640000000000	-1.31535528158438
-0.418480000000000	-1.31807343166460
-0.419320000000000	-1.32080633103028
-0.420160000000000	-1.32355404915606
-0.421000000000000	-1.32631668187980
-0.421840000000000	-1.32908278615402
-0.422680000000000	-1.33187504845383
-0.423520000000000	-1.33469396337005
-0.424360000000000	-1.33751677048646
-0.425200000000000	-1.34035505264482
-0.426040000000000	-1.34320855875671
-0.426880000000000	-1.34607940173051
-0.427720000000000	-1.34896563289214
-0.428560000000000	-1.35186604773235
-0.429400000000000	-1.35478065059041
-0.430240000000000	-1.35771265263451
-0.431080000000000	-1.36066083674404
-0.431920000000000	-1.36362497058872
-0.432760000000000	-1.36660537202595
-0.433600000000000	-1.36960224517272
-0.434440000000000	-1.37261530175688
-0.435280000000000	-1.37564327887941
-0.436120000000000	-1.37868975907441
-0.436960000000000	-1.38175277150303
-0.437800000000000	-1.38483276305100
-0.438640000000000	-1.38793015401985
-0.439480000000000	-1.39104428318758
-0.440320000000000	-1.39417559632816
-0.441160000000000	-1.39732439589855
-0.442000000000000	-1.40049067628782
-0.442840000000000	-1.40367445541124
-0.443680000000000	-1.40687611633832
-0.444520000000000	-1.41009565259004
-0.445360000000000	-1.41333310718578
-0.446200000000000	-1.41658886311783
-0.447040000000000	-1.41986283730769
-0.447880000000000	-1.42315521568284
-0.448720000000000	-1.42646623256094
-0.449560000000000	-1.42979579436992
-0.450400000000000	-1.43313354398298
-0.451240000000000	-1.43632615897559
-0.452080000000000	-1.43959107597221
-0.452920000000000	-1.44292859489721
-0.453760000000000	-1.44633902543279
-0.454600000000000	-1.44982268714562
-0.455440000000000	-1.45337979640749
-0.456280000000000	-1.45701071821042
-0.457120000000000	-1.46063046725206
-0.457960000000000	-1.46415575459321
-0.458800000000000	-1.46770173327752
-0.459640000000000	-1.47126827100139
-0.460480000000000	-1.47485573031189
-0.461320000000000	-1.47846406273221
-0.462160000000000	-1.48209376233964
-0.463000000000000	-1.48574488731072
-0.463840000000000	-1.48941752540674
-0.464680000000000	-1.49311198667265
-0.465520000000000	-1.49682843285452
-0.466360000000000	-1.50056715289015
-0.467200000000000	-1.50432822199499
-0.468040000000000	-1.50811192735706
-0.468880000000000	-1.51191848334374
-0.469720000000000	-1.51574818169449
-0.470560000000000	-1.51960107194002
-0.471400000000000	-1.52347746453622
-0.472240000000000	-1.52737771988717
-0.473080000000000	-1.53130198136451
-0.473920000000000	-1.53525033390404
-0.474760000000000	-1.53922327662249
-0.475600000000000	-1.54322091073134
-0.476440000000000	-1.54724362938089
-0.477280000000000	-1.55129145017597
-0.478120000000000	-1.55536501311718
-0.478960000000000	-1.55946411179399
-0.479800000000000	-1.56358949679360
-0.480640000000000	-1.56774115059602
-0.481480000000000	-1.57191940959125
-0.482320000000000	-1.57612481690751
-0.483160000000000	-1.58035727849840
-0.484000000000000	-1.58461733701168
-0.484840000000000	-1.58890531173694
-0.485680000000000	-1.59322146433377
-0.486520000000000	-1.59756616237495
-0.487360000000000	-1.60193981656563
-0.488200000000000	-1.60634253487177
-0.489040000000000	-1.61077481553952
-0.489880000000000	-1.61523712866038
-0.490720000000000	-1.61972969249336
-0.491560000000000	-1.62425284594919
-0.492400000000000	-1.62880712584062
-0.493240000000000	-1.63339286898428
-0.494080000000000	-1.63801037777477
-0.494920000000000	-1.64266019305521
-0.495760000000000	-1.64734264635628
-0.496600000000000	-1.65205827657103
-0.497440000000000	-1.65680729520062
-0.498280000000000	-1.66159049505497
-0.499120000000000	-1.66640807517234
-0.499960000000000	-1.67126064840201
-0.500800000000000	-1.67614838548869
-0.501640000000000	-1.68107238399353
-0.502480000000000	-1.68603256400956
-0.503320000000000	-1.69102979832684
-0.504160000000000	-1.69606445988633
-0.505000000000000	-1.70113713026222
-0.505840000000000	-1.70624863787314
-0.506680000000000	-1.71139903705376
-0.507520000000000	-1.71658931367920
-0.508360000000000	-1.72181992713727
-0.509200000000000	-1.72709149333517
-0.510040000000000	-1.73240494041417
-0.510880000000000	-1.73776046040219
-0.511720000000000	-1.74315907444674
-0.512560000000000	-1.74860146302012
-0.513400000000000	-1.75408795602048
-0.514240000000000	-1.75961972660570
-0.515080000000000	-1.76519752456682
-0.515920000000000	-1.77082182676988
-0.516760000000000	-1.77649368565615
-0.517600000000000	-1.78221395436339
-0.518440000000000	-1.78798314991354
-0.519280000000000	-1.79380239482969
-0.520120000000000	-1.79967265844597
-0.520960000000000	-1.80559479835748
-0.521800000000000	-1.81156959518266
-0.522640000000000	-1.81759831574879
-0.523480000000000	-1.82368194737588
-0.524320000000000	-1.82982136293483
-0.525160000000000	-1.83601775589314
-0.526000000000000	-1.84227223271349
-0.526840000000000	-1.84858602561490
-0.527680000000000	-1.85496049907984
-0.528520000000000	-1.86139614374508
-0.529360000000000	-1.86789504289425
-0.530200000000000	-1.87445829530914
-0.531040000000000	-1.88108709447513
-0.531880000000000	-1.88778309464281
-0.532720000000000	-1.89454768760033
-0.533560000000000	-1.90138221202334
-0.534400000000000	-1.90828868235451
-0.535240000000000	-1.91526828410368
-0.536080000000000	-1.92232300005712
-0.536920000000000	-1.92945289662408
-0.537760000000000	-1.93666325358519
-0.538600000000000	-1.94395360677172
-0.539440000000000	-1.95132689979430
-0.540280000000000	-1.95878470687164
-0.541120000000000	-1.96632920355432
-0.541960000000000	-1.97396270915184
-0.542800000000000	-1.98168746239963
-0.543640000000000	-1.98950624357642
-0.544480000000000	-1.99742101992188
-0.545320000000000	-2.00543479471210
-0.546160000000000	-2.01355048804613
-0.547000000000000	-2.02177053301319
-0.547840000000000	-2.03009836609402
-0.548680000000000	-2.03853708861568
-0.549520000000000	-2.04708958785062
-0.550360000000000	-2.05575989566197
-0.551200000000000	-2.06455164271802
-0.552040000000000	-2.07339366701287
-0.552880000000000	-2.08242736896739
-0.553720000000000	-2.09160993768459
-0.554560000000000	-2.10100937550069
-0.555400000000000	-2.11047105899349
-0.556240000000000	-2.12007787222734
-0.557080000000000	-2.12983736130318
-0.557920000000000	-2.13975509928652
-0.558760000000000	-2.14983671036041
-0.559600000000000	-2.16008854943179
-0.560440000000000	-2.17051714885423
-0.561280000000000	-2.18112949515772
-0.562120000000000	-2.19193277581322
-0.562960000000000	-2.20293490615456
-0.563800000000000	-2.21414428186680
-0.564640000000000	-2.22556986203303
-0.565480000000000	-2.23722112438749
-0.566320000000000	-2.24910813927492
-0.567160000000000	-2.26124205301899
-0.568000000000000	-2.27363447614699
-0.568840000000000	-2.28629799431920
-0.569680000000000	-2.29924615965148
-0.570520000000000	-2.31249359228407
-0.571360000000000	-2.32605605377553
-0.572200000000000	-2.33995051638212
-0.573040000000000	-2.35419573870120
-0.573880000000000	-2.36881193894730
-0.574720000000000	-2.38382116366484
-0.575560000000000	-2.39924755819842
-0.576400000000000	-2.41511751142951
-0.577240000000000	-2.43145978838471
-0.578080000000000	-2.44830689258775
-0.578920000000000	-2.46569416229218
-0.579760000000000	-2.48366116579166
-0.580600000000000	-2.50225190930397
-0.581440000000000	-2.52151540457954
-0.582280000000000	-2.54150723998932
-0.583120000000000	-2.56229014515468
-0.583960000000000	-2.58393528570719
-0.584800000000000	-2.60652369092022
-0.585640000000000	-2.63014880217268
-0.586480000000000	-2.65491908131540
-0.587320000000000	-2.68096080160966
-0.588160000000000	-2.70842222589820
-0.589000000000000	-2.73747948216665
-0.589840000000000	-2.76834406355355
-0.590680000000000	-2.80127260794752
-0.591520000000000	-2.83658047264001
-0.592360000000000	-2.87466244831098
-0.593200000000000	-2.91588707413544
-0.594040000000000	-2.95882707139102
-0.594880000000000	-3.00637950216563
-0.595720000000000	-3.05963776133317
-0.596560000000000	-3.12014573334230
-0.597400000000000	-3.19018549224065
-0.598240000000000	-3.27333944729809
-0.599080000000000	-3.37571509318456
-0.599920000000000	-3.50906923750398
-0.600760000000000	-3.70104288219761
-0.601600000000000	-4.04999083803257
-0.602440000000000	-4.30748143008582
-0.603280000000000	-3.80231901405225
-0.604120000000000	-3.57680298798258
-0.604960000000000	-3.43034586494564
-0.605800000000000	-3.32197791652973
-0.606640000000000	-3.23610766854928
-0.607480000000000	-3.16511109152603
-0.608320000000000	-3.10468459299524
-0.609160000000000	-3.05215895767838
-0.610000000000000	-3.00576423971240
-0.610840000000000	-2.96426639856853
-0.611680000000000	-2.92677061629958
-0.612520000000000	-2.89260699413364
-0.613360000000000	-2.86126152107612
-0.614200000000000	-2.83233056007640
-0.615040000000000	-2.80549182962181
-0.615880000000000	-2.78048414519922
-0.616720000000000	-2.75709141452986
-0.617560000000000	-2.73513497500454
-0.618400000000000	-2.71446434540969
-0.619240000000000	-2.69495020909120
-0.620080000000000	-2.67648392137774
-0.620920000000000	-2.65897050753887
-0.621760000000000	-2.64232696128361
-0.622600000000000	-2.62648221215368
-0.623440000000000	-2.61137212739068
-0.624280000000000	-2.59694113621237
-0.625120000000000	-2.58313931412820
-0.625960000000000	-2.56992200420308
-0.626800000000000	-2.55724972445646
-0.627640000000000	-2.54508644401393
-0.628480000000000	-2.53339982617198
-0.629320000000000	-2.52216068075203
-0.630160000000000	-2.51134207218375
-0.631000000000000	-2.50092044628635
-0.631840000000000	-2.49087253095054
-0.632680000000000	-2.48117861597022
-0.633520000000000	-2.47181972072696
-0.634360000000000	-2.46277909321600
-0.635200000000000	-2.45404015788212
-0.636040000000000	-2.44558920805312
-0.636880000000000	-2.43741146429332
-0.637720000000000	-2.42949534893032
-0.638560000000000	-2.42182826196157
-0.639400000000000	-2.41439964620531
-0.640240000000000	-2.40719972644372
-0.641080000000000	-2.40021788180932
-0.641920000000000	-2.39344605396865
-0.642760000000000	-2.38687578627392
-0.643600000000000	-2.38049870468897
-0.644440000000000	-2.37430794704414
-0.645280000000000	-2.36829659876633
-0.646120000000000	-2.36245755379307
-0.646960000000000	-2.35678505613524
-0.647800000000000	-2.35127349013840
-0.648640000000000	-2.34591681735440
-0.649480000000000	-2.34071002379530
-0.650320000000000	-2.33564843607970
-0.651160000000000	-2.33072706959502
-0.652000000000000	-2.32594146100561
-0.652840000000000	-2.32119904304842
-0.653680000000000	-2.31665852502914
-0.654520000000000	-2.31225883101164
-0.655360000000000	-2.30797902914921
-0.656200000000000	-2.30381587731288
-0.657040000000000	-2.29981694199562
-0.657880000000000	-2.29591832363420
-0.658720000000000	-2.29208403081002
-0.659560000000000	-2.28835436596791
-0.660400000000000	-2.28472625111942
-0.661240000000000	-2.28119733403373
-0.662080000000000	-2.27776486278766
-0.662920000000000	-2.27442661244225
-0.663760000000000	-2.27118034850584
-0.664600000000000	-2.26802367327023
-0.665440000000000	-2.26495452927290
-0.666280000000000	-2.26197097131682
-0.667120000000000	-2.25907083935719
-0.667960000000000	-2.25625241225241
-0.668800000000000	-2.25351391835426
-0.669640000000000	-2.25085362506995
-0.670480000000000	-2.24826332752282
-0.671320000000000	-2.24574993556398
-0.672160000000000	-2.24330932586236
-0.673000000000000	-2.24094583569638
-0.673840000000000	-2.23866024540904
-0.674680000000000	-2.23643589662348
-0.675520000000000	-2.23427920412490
-0.676360000000000	-2.23218909152066
-0.677200000000000	-2.23016395130026
-0.678040000000000	-2.22820275733584
-0.678880000000000	-2.22630434496344
-0.679720000000000	-2.22447420051868
-0.680560000000000	-2.22269789729226
-0.681400000000000	-2.22098112525226
-0.682240000000000	-2.21932287160803
-0.683080000000000	-2.21772215655118
-0.683920000000000	-2.21617798886383
-0.684760000000000	-2.21468948863751
-0.685600000000000	-2.21325576595625
-0.686440000000000	-2.21187593224928
-0.687280000000000	-2.21054903042369
-0.688120000000000	-2.20927448320345
-0.688960000000000	-2.20805145644918
-0.689800000000000	-2.20687920283475
-0.690640000000000	-2.20575699922767
-0.691480000000000	-2.20468414584052
-0.692320000000000	-2.20365996542264
-0.693160000000000	-2.20268362866412
-0.694000000000000	-2.20175431877607
-0.694840000000000	-2.20087160140591
-0.695680000000000	-2.20003503486548
-0.696520000000000	-2.19924400729007
-0.697360000000000	-2.19849790608539
-0.698200000000000	-2.19779588534350
-0.699040000000000	-2.19713750926355
-0.699880000000000	-2.19652241136726
-0.700720000000000	-2.19595015155466
-0.701560000000000	-2.19541988445196
-0.702400000000000	-2.19493145355259
-0.703240000000000	-2.19448415562822
-0.704080000000000	-2.19407767372560
-0.704920000000000	-2.19371129360053
-0.705760000000000	-2.19338503223704
-0.706600000000000	-2.19309831130567
-0.707440000000000	-2.19285024205865
-0.708280000000000	-2.19264105712019
-0.709120000000000	-2.19247035430797
-0.709960000000000	-2.19233702807279
-0.710800000000000	-2.19224141695371
-0.711640000000000	-2.19218341301366
-0.712480000000000	-2.19216135002843
-0.713320000000000	-2.19217620004536
-0.714160000000000	-2.19222723007362
-0.715000000000000	-2.19231380134298
-0.715840000000000	-2.19243615916567
-0.716680000000000	-2.19259352664797
-0.717520000000000	-2.19278580484907
-0.718360000000000	-2.19301265160758
-0.719200000000000	-2.19327390900198
-0.720040000000000	-2.19356903953057
-0.720880000000000	-2.19389818878282
-0.721720000000000	-2.19426062935917
-0.722560000000000	-2.19465650866110
-0.723400000000000	-2.19508528817859
-0.724240000000000	-2.19554684324622
-0.725080000000000	-2.19604111518524
-0.725920000000000	-2.19656741899634
-0.726760000000000	-2.19712627203840
-0.727600000000000	-2.19771649295592
-0.728440000000000	-2.19833870371425
-0.729280000000000	-2.19899225170452
-0.730120000000000	-2.19967738324337
-0.730960000000000	-2.20039326348057
-0.731800000000000	-2.20114019754941
-0.732640000000000	-2.20191787531468
-0.733480000000000	-2.20272603553369
-0.734320000000000	-2.20356460856561
-0.735160000000000	-2.20443352864967
-0.736000000000000	-2.20533243206613
-0.736840000000000	-2.20626114168216
-0.737680000000000	-2.20721979601714
-0.738520000000000	-2.20820793208073
-0.739360000000000	-2.20922553056534
-0.740200000000000	-2.21027250346691
-0.741040000000000	-2.21134876257823
-0.741880000000000	-2.21245399777975
-0.742720000000000	-2.21358818687450
-0.743560000000000	-2.21472840943016
-0.744400000000000	-2.21592046253139
-0.745240000000000	-2.21714131649876
-0.746080000000000	-2.21839097859033
-0.746920000000000	-2.21968912392451
-0.747760000000000	-2.22099462221944
-0.748600000000000	-2.22232827503468
-0.749440000000000	-2.22369004513282
-0.750280000000000	-2.22507982600239
-0.751120000000000	-2.22649756176800
-0.751960000000000	-2.22794301560763
-0.752800000000000	-2.22941634769845
-0.753640000000000	-2.23091729006306
-0.754480000000000	-2.23244594098755
-0.755320000000000	-2.23400208539007
-0.756160000000000	-2.23558553652396
-0.757000000000000	-2.23719657006079
-0.757840000000000	-2.23883484728336
-0.758680000000000	-2.24050056259789
-0.759520000000000	-2.24219341085659
-0.760360000000000	-2.24391350393845
-0.761200000000000	-2.24566068159903
-0.762040000000000	-2.24743509824370
-0.762880000000000	-2.24923650972891
-0.763720000000000	-2.25106466551377
-0.764560000000000	-2.25292008613920
-0.765400000000000	-2.25480242949408
-0.766240000000000	-2.25671161348709
-0.767080000000000	-2.25864796227580
-0.767920000000000	-2.26061078908139
-0.768760000000000	-2.26260064965070
-0.769600000000000	-2.26461730356952
-0.770440000000000	-2.26666080102093
-0.771280000000000	-2.26873002561036
-0.772120000000000	-2.27082614881406
-0.772960000000000	-2.27295023253391
-0.773800000000000	-2.27510213079965
-0.774640000000000	-2.27727974688109
-0.775480000000000	-2.27948413409546
-0.776320000000000	-2.28171522435554
-0.777160000000000	-2.28397314944548
-0.778000000000000	-2.28625784013985
-0.778840000000000	-2.28856929657574
-0.779680000000000	-2.29090832229847
-0.780520000000000	-2.29327357800010
-0.781360000000000	-2.29566579208720
-0.782200000000000	-2.29808469730909
-0.783040000000000	-2.30053065062754
-0.783880000000000	-2.30300356844323
-0.784720000000000	-2.30550355932482
-0.785560000000000	-2.30803039285811
-0.786400000000000	-2.31058437690343
-0.787240000000000	-2.31316558435677
-0.788080000000000	-2.31577390112524
-0.788920000000000	-2.31840927102834
-0.789760000000000	-2.32107209682502
-0.790600000000000	-2.32376227962446
-0.791440000000000	-2.32647938801827
-0.792280000000000	-2.32922419040894
-0.793120000000000	-2.33199646001030
-0.793960000000000	-2.33479638520734
-0.794800000000000	-2.33762365555252
-0.795640000000000	-2.34047866066647
-0.796480000000000	-2.34336158814077
-0.797320000000000	-2.34627240949107
-0.798160000000000	-2.34921070458197
-0.799000000000000	-2.35217719807007
-0.799840000000000	-2.35517196231698
-0.800680000000000	-2.35819467807029
-0.801520000000000	-2.36124561415961
-0.802360000000000	-2.36432522560841
-0.803200000000000	-2.36743295225557
-0.804040000000000	-2.37056917711400
-0.804880000000000	-2.37373414522145
-0.805720000000000	-2.37692791627174
-0.806560000000000	-2.38015051219840
-0.807400000000000	-2.38340215672872
-0.808240000000000	-2.38668275614800
-0.809080000000000	-2.38999277642605
-0.809920000000000	-2.39333194020625
-0.810760000000000	-2.39670094955317
-0.811600000000000	-2.40009918625330
-0.812440000000000	-2.40352744233482
-0.813280000000000	-2.40698547901283
-0.814120000000000	-2.41047341958081
-0.814960000000000	-2.41399191025251
-0.815800000000000	-2.41754031512020
-0.816640000000000	-2.42111949598723
-0.817480000000000	-2.42472936481852
-0.818320000000000	-2.42836979488180
-0.819160000000000	-2.43204167028632
-0.820000000000000	-2.43574433009198
-0.820840000000000	-2.43947833301182
-0.821680000000000	-2.44324411116736
-0.822520000000000	-2.44704156031373
-0.823360000000000	-2.45087069024913
-0.824200000000000	-2.45473251254837
-0.825040000000000	-2.45862617201774
-0.825880000000000	-2.46255250463551
-0.826720000000000	-2.46651159681607
-0.827560000000000	-2.47050351176825
-0.828400000000000	-2.47452879621017
-0.829240000000000	-2.47858728525582
-0.830080000000000	-2.48267963900642
-0.830920000000000	-2.48680584698457
-0.831760000000000	-2.49096620215414
-0.832600000000000	-2.49516089431073
-0.833440000000000	-2.49939029695706
-0.834280000000000	-2.50365460379864
-0.835120000000000	-2.50795414290411
-0.835960000000000	-2.51228918400614
-0.836800000000000	-2.51665996342754
-0.837640000000000	-2.52106684170411
-0.838480000000000	-2.52551002982716
-0.839320000000000	-2.52999003430525
-0.840160000000000	-2.53450699965198
-0.841000000000000	-2.53906120503191
-0.841840000000000	-2.54365309218259
-0.842680000000000	-2.54828304025410
-0.843520000000000	-2.55295123688928
-0.844360000000000	-2.55765832355225
-0.845200000000000	-2.56240444977893
-0.846040000000000	-2.56718987141417
-0.846880000000000	-2.57201535621023
-0.847720000000000	-2.57688076912388
-0.848560000000000	-2.58178715391602
-0.849400000000000	-2.58652125390807
-0.850240000000000	-2.59128478270334
-0.851080000000000	-2.59622353924935
-0.851920000000000	-2.60133841452478
-0.852760000000000	-2.60663028144859
-0.853600000000000	-2.61210000513325
-0.854440000000000	-2.61730602101838
-0.855280000000000	-2.62255352802436
-0.856120000000000	-2.62781737718935
-0.856960000000000	-2.63315457857445
-0.857800000000000	-2.63856725538057
-0.858640000000000	-2.64399750794514
-0.859480000000000	-2.64947466952351
-0.860320000000000	-2.65499994390996
-0.861160000000000	-2.66057259556990
-0.862000000000000	-2.66619482437834
-0.862840000000000	-2.67186613050318
-0.863680000000000	-2.67758787685258
-0.864520000000000	-2.68336028487914
-0.865360000000000	-2.68918480519607
-0.866200000000000	-2.69506070104751
-0.867040000000000	-2.70099023397394
-0.867880000000000	-2.70697324179517
-0.868720000000000	-2.71301098853652
-0.869560000000000	-2.71910395763302
-0.870400000000000	-2.72525337159170
-0.871240000000000	-2.73145958048808
-0.872080000000000	-2.73772385343632
-0.872920000000000	-2.74404706341337
-0.873760000000000	-2.75042988007021
-0.874600000000000	-2.75687379244642
-0.875440000000000	-2.76337921965576
-0.876280000000000	-2.76994747641110
-0.877120000000000	-2.77657974425199
-0.877960000000000	-2.78327689141937
-0.878800000000000	-2.79004024429278
-0.879640000000000	-2.79687099098557
-0.880480000000000	-2.80377016560810
-0.881320000000000	-2.81073928310870
-0.882160000000000	-2.81777943940951
-0.883000000000000	-2.82489093415021
-0.883840000000000	-2.83207767689303
-0.884680000000000	-2.83933922799500
-0.885520000000000	-2.84667813016951
-0.886360000000000	-2.85409491685460
-0.887200000000000	-2.86159217315026
-0.888040000000000	-2.86917088701675
-0.888880000000000	-2.87683312091243
-0.889720000000000	-2.88458086347137
-0.890560000000000	-2.89241525208617
-0.891400000000000	-2.90033905486692
-0.892240000000000	-2.90835438429837
-0.893080000000000	-2.91646243403675
-0.893920000000000	-2.92466622118215
-0.894760000000000	-2.93296803024762
-0.895600000000000	-2.94136948058836
-0.896440000000000	-2.94987404427113
-0.897280000000000	-2.95848407230212
-0.898120000000000	-2.96720335075160
-0.898960000000000	-2.97603227003984
-0.899800000000000	-2.98497502680033
-0.900640000000000	-2.99403488328976
-0.901480000000000	-3.00321530990646
-0.902320000000000	-3.01251944196767
-0.903160000000000	-3.02195058847271
-0.904000000000000	-3.03151316134350
-0.904840000000000	-3.04121092908476
-0.905680000000000	-3.05104793039265
-0.906520000000000	-3.06102848753426
-0.907360000000000	-3.07115773289561
-0.908200000000000	-3.08143996581371
-0.909040000000000	-3.09188044590990
-0.909880000000000	-3.10248507673768
-0.910720000000000	-3.11325923996811
-0.911560000000000	-3.12420885347183
-0.912400000000000	-3.13534105871605
-0.913240000000000	-3.14666150501688
-0.914080000000000	-3.15817854292241
-0.914920000000000	-3.16989941023513
-0.915760000000000	-3.18183228047002
-0.916600000000000	-3.19398636365583
-0.917440000000000	-3.20637074702266
-0.918280000000000	-3.21899524425690
-0.919120000000000	-3.23187156155819
-0.919960000000000	-3.24500898367303
-0.920800000000000	-3.25842200634354
-0.921640000000000	-3.27212292038440
-0.922480000000000	-3.28612661460741
-0.923320000000000	-3.30044827640480
-0.924160000000000	-3.31510465467492
-0.925000000000000	-3.33011358871341
-0.925840000000000	-3.34549536413682
-0.926680000000000	-3.36127154413131
-0.927520000000000	-3.37746564349812
-0.928360000000000	-3.39410284300634
-0.929200000000000	-3.41121204896104
-0.930040000000000	-3.42882466300416
-0.930880000000000	-3.44697520397172
-0.931720000000000	-3.46570145737019
-0.932560000000000	-3.48504658723658
-0.933400000000000	-3.50505864985357
-0.934240000000000	-3.52579106778426
-0.935080000000000	-3.54730416907876
-0.935920000000000	-3.56966715780647
-0.936760000000000	-3.59283302883653
-0.937600000000000	-3.61699359840528
-0.938440000000000	-3.64241064790430
-0.939280000000000	-3.66913596557235
-0.940120000000000	-3.69743515613498
-0.940960000000000	-3.72704907275249
-0.941800000000000	-3.75841821062723
-0.942640000000000	-3.79178543882317
-0.943480000000000	-3.82634944870824
-0.944320000000000	-3.86239178723708
-0.945160000000000	-3.90160139488040
-0.946000000000000	-3.94454392382458
-0.946840000000000	-3.99196241009890
-0.947680000000000	-4.04486105478424
-0.948520000000000	-4.10464329463176
-0.949360000000000	-4.17335641181144
-0.950200000000000	-4.25415767551237
-0.951040000000000	-4.35229767252920
-0.951880000000000	-4.47751124933369
-0.952720000000000	-4.65124890170747
-0.953560000000000	-4.93918189704065
-0.954400000000000	-5.54784996878545
-0.955240000000000	-4.90487340822684
-0.956080000000000	-4.64262247184786
-0.956920000000000	-4.48231897022047
-0.957760000000000	-4.36706222480911
-0.958600000000000	-4.27733603187590
-0.959440000000000	-4.20407908378623
-0.960280000000000	-4.14233571527957
-0.961120000000000	-4.08910061291726
-0.961960000000000	-4.04241036215510
-0.962800000000000	-4.00091234996321
-0.963640000000000	-3.96363650554955
-0.964480000000000	-3.92986050291864
-0.965320000000000	-3.89903510945918
-0.966160000000000	-3.87072925527411
-0.967000000000000	-3.84431076085956
-0.967840000000000	-3.81997944247379
-0.968680000000000	-3.79745940756659
-0.969520000000000	-3.77642530460079
-0.970360000000000	-3.75671922791351
-0.971200000000000	-3.73822855719784
-0.972040000000000	-3.72107566313022
-0.972880000000000	-3.70461481309053
-0.973720000000000	-3.68905315916604
-0.974560000000000	-3.67431661146807
-0.975400000000000	-3.66033880916291
-0.976240000000000	-3.64706344229238
-0.977080000000000	-3.63443789744347
-0.977920000000000	-3.62241656441051
-0.978760000000000	-3.61095893366797
-0.979600000000000	-3.60002817973683
-0.980440000000000	-3.58959098135955
-0.981280000000000	-3.57961744410190
-0.982120000000000	-3.57007982081404
-0.982960000000000	-3.56095349170067
-0.983800000000000	-3.55221549416733
-0.984640000000000	-3.54384554611065
-0.985480000000000	-3.53582458455234
-0.986320000000000	-3.52813507296196
-0.987160000000000	-3.52076009705861
-0.988000000000000	-3.51368527272285
-0.988840000000000	-3.50689692396976
-0.989680000000000	-3.50038174161522
-0.990520000000000	-3.49412803020015
-0.991360000000000	-3.48812465482986
-0.992200000000000	-3.48236112288807
-0.993040000000000	-3.47682832617433
-0.993880000000000	-3.47151622796628
-0.994720000000000	-3.46641705078796
-0.995560000000000	-3.46152302051368
-0.996400000000000	-3.45682576559254
-0.997240000000000	-3.45231919308242
-0.998080000000000	-3.44799701061697
-0.998920000000000	-3.44385101052205
-0.999760000000000	-3.43987729203301
-1.00060000000000	-3.43607021059484
-1.00144000000000	-3.43242301056820
-1.00228000000000	-3.42893239663376
-1.00312000000000	-3.42559261219349
-1.00396000000000	-3.42239964962095
-1.00480000000000	-3.41934959414774
-1.00564000000000	-3.41643746787716
-1.00648000000000	-3.41366081263375
-1.00732000000000	-3.41101450231480
-1.00816000000000	-3.40849646024936
-1.00900000000000	-3.40610225923591
-1.00984000000000	-3.40382988177776
-1.01068000000000	-3.40167521341692
-1.01152000000000	-3.39963623365525
-1.01236000000000	-3.39770989515208
-1.01320000000000	-3.39589373245835
-1.01404000000000	-3.39418492682249
-1.01488000000000	-3.39258182428119
-1.01572000000000	-3.39108127260523
-1.01656000000000	-3.38968170537710
-1.01740000000000	-3.38837304728341
-1.01824000000000	-3.38716113865102
-1.01908000000000	-3.38605235139574
-1.01992000000000	-3.38504409006610
-1.02076000000000	-3.38411935196631
-1.02160000000000	-3.38328422988038
-1.02244000000000	-3.38253698376564
-1.02328000000000	-3.38187605391957
-1.02412000000000	-3.38129997733940
-1.02496000000000	-3.38080730925525
-1.02580000000000	-3.38040331843501
-1.02664000000000	-3.38007334453589
-1.02748000000000	-3.37982302998960
-1.02832000000000	-3.37965123430360
-1.02916000000000	-3.37955618959385
-1.03000000000000	-3.37953719857060
-1.03084000000000	-3.37959343402846
-1.03168000000000	-3.37966939073949
-1.03252000000000	-3.37987349247194
-1.03336000000000	-3.38015016970146
-1.03420000000000	-3.38049616116560
-1.03504000000000	-3.38096083654300
-1.03588000000000	-3.38144554038424
-1.03672000000000	-3.38199829542149
-1.03756000000000	-3.38261875392764
-1.03840000000000	-3.38330581225930
-1.03924000000000	-3.38405917667818
-1.04008000000000	-3.38487758192994
-1.04092000000000	-3.38576059210342
-1.04176000000000	-3.38670761690830
-1.04260000000000	-3.38771758262735
-1.04344000000000	-3.38879052014062
-1.04428000000000	-3.38992562842245
-1.04512000000000	-3.39112208355889
-1.04596000000000	-3.39237944419385
-1.04680000000000	-3.39369727494173
-1.04764000000000	-3.39507540542587
-1.04848000000000	-3.39651241723536
-1.04932000000000	-3.39800848800950
-1.05016000000000	-3.39956312106318
-1.05100000000000	-3.40117605728321
-1.05184000000000	-3.40284661600777
-1.05268000000000	-3.40457425773175
-1.05352000000000	-3.40635915085603
-1.05436000000000	-3.40820029948175
-1.05520000000000	-3.41009769121243
-1.05604000000000	-3.41205111742380
-1.05688000000000	-3.41405997387077
-1.05772000000000	-3.41612402688060
-1.05856000000000	-3.41824322700683
-1.05940000000000	-3.42041745411769
-1.06024000000000	-3.42264526054031
-1.06108000000000	-3.42492788289308
-1.06192000000000	-3.42726430890047
-1.06276000000000	-3.42965478168101
-1.06360000000000	-3.43209841958259
-1.06444000000000	-3.43459552157199
-1.06528000000000	-3.43714594516730
-1.06612000000000	-3.43974926734622
-1.06696000000000	-3.44240565221400
-1.06780000000000	-3.44511468867885
-1.06864000000000	-3.44787629965459
-1.06948000000000	-3.45069074197811
-1.07032000000000	-3.45355705794014
-1.07116000000000	-3.45647579572820
-1.07200000000000	-3.45944679750252
-1.07284000000000	-3.46246996959851
-1.07368000000000	-3.46554522494177
-1.07452000000000	-3.46867262409202
-1.07536000000000	-3.47185182506122
-1.07620000000000	-3.47508316222252
-1.07704000000000	-3.47836622201482
-1.07788000000000	-3.48170133828922
-1.07872000000000	-3.48508869823862
-1.07956000000000	-3.48852806118057
-1.08040000000000	-3.49201858692219
-1.08124000000000	-3.49556201034297
-1.08208000000000	-3.49915684656527
-1.08292000000000	-3.50280439576872
-1.08376000000000	-3.50650374542194
-1.08460000000000	-3.51025561660384
-1.08544000000000	-3.51405986055438
-1.08628000000000	-3.51791691401776
-1.08712000000000	-3.52182586887927
-1.08796000000000	-3.52578802374697
-1.08880000000000	-3.52980307898741
-1.08964000000000	-3.53387106437415
-1.09048000000000	-3.53799215814095
-1.09132000000000	-3.54216681369755
-1.09216000000000	-3.54639489036269
-1.09300000000000	-3.55067720809745
-1.09384000000000	-3.55501260965189
-1.09468000000000	-3.55940242987347
-1.09552000000000	-3.56384682341643
-1.09636000000000	-3.56834586613671
-1.09720000000000	-3.57289977340282
-1.09804000000000	-3.57750900022071
-1.09888000000000	-3.58217343927917
-1.09972000000000	-3.58689373741935
-1.10056000000000	-3.59167026739296
-1.10140000000000	-3.59650300702007
-1.10224000000000	-3.60139278450939
-1.10308000000000	-3.60633920221593
-1.10392000000000	-3.61134345996198
-1.10476000000000	-3.61640532802249
-1.10560000000000	-3.62152550512409
-1.10644000000000	-3.62670442268835
-1.10728000000000	-3.63194248944291
-1.10812000000000	-3.63724006275844
-1.10896000000000	-3.64259772489642
-1.10980000000000	-3.64801590406456
-1.11064000000000	-3.65349494237856
-1.11148000000000	-3.65903553354745
-1.11232000000000	-3.66463837386381
-1.11316000000000	-3.67030374669033
-1.11400000000000	-3.67603245186863
-1.11484000000000	-3.68182513676304
-1.11568000000000	-3.68768162637085
-1.11652000000000	-3.69360363570325
-1.11736000000000	-3.69959142575824
-1.11820000000000	-3.70564568187926
-1.11904000000000	-3.71176760032333
-1.11988000000000	-3.71795673535618
-1.12072000000000	-3.72421486211193
-1.12156000000000	-3.73028665415677
-1.12240000000000	-3.73638440814286
-1.12324000000000	-3.74280298257218
-1.12408000000000	-3.74954406843138
-1.12492000000000	-3.75656565709668
-1.12576000000000	-3.76325419650250
-1.12660000000000	-3.77001751358608
-1.12744000000000	-3.77685700796654
-1.12828000000000	-3.78377338675051
-1.12912000000000	-3.79076828749598
-1.12996000000000	-3.79784139369795
-1.13080000000000	-3.80499609334272
-1.13164000000000	-3.81223248755205
-1.13248000000000	-3.81955164866490
-1.13332000000000	-3.82695590030513
-1.13416000000000	-3.83444482729856
-1.13500000000000	-3.84202194292918
-1.13584000000000	-3.84968700747964
-1.13668000000000	-3.85744254529667
-1.13752000000000	-3.86529050582490
-1.13836000000000	-3.87323080549920
-1.13920000000000	-3.88126734709342
-1.14004000000000	-3.88940071326981
-1.14088000000000	-3.89763248915319
-1.14172000000000	-3.90596594823619
-1.14256000000000	-3.91440207809114
-1.14340000000000	-3.92294315404594
-1.14424000000000	-3.93153789882721
-1.14508000000000	-3.94029318335814
-1.14592000000000	-3.94922121180423
-1.14676000000000	-3.95820603638549
-1.14760000000000	-3.96730828666771
-1.14844000000000	-3.97653037025427
-1.14928000000000	-3.98587597611401
-1.15012000000000	-3.99534653611775
-1.15096000000000	-4.00494691249746
-1.15180000000000	-4.01467950342942
-1.15264000000000	-4.02454821929716
-1.15348000000000	-4.03455663341056
-1.15432000000000	-4.04470859010192
-1.15516000000000	-4.05500815104136
-1.15600000000000	-4.06545996632466
-1.15684000000000	-4.07606674101637
-1.15768000000000	-4.08683553782213
-1.15852000000000	-4.09777019318728
-1.15936000000000	-4.10887624389279
-1.16020000000000	-4.12015920319769
-1.16104000000000	-4.13162523742736
-1.16188000000000	-4.14328050250711
-1.16272000000000	-4.15513115210838
-1.16356000000000	-4.16718482747269
-1.16440000000000	-4.17944851152654
-1.16524000000000	-4.19193049570029
-1.16608000000000	-4.20463926833570
-1.16692000000000	-4.21758409485634
-1.16776000000000	-4.23077470235955
-1.16860000000000	-4.24422047653483
-1.16944000000000	-4.25793332961807
-1.17028000000000	-4.27192535108911
-1.17112000000000	-4.28620895415881
-1.17196000000000	-4.30079820560745
-1.17280000000000	-4.31570783010181
-1.17364000000000	-4.33095408864441
-1.17448000000000	-4.34655452626107
-1.17532000000000	-4.36252858059985
-1.17616000000000	-4.37889522525491
-1.17700000000000	-4.39567871691304
-1.17784000000000	-4.41290341960105
-1.17868000000000	-4.43059605746104
-1.17952000000000	-4.44878735392234
-1.18036000000000	-4.46750844445015
-1.18120000000000	-4.48679779528588
-1.18204000000000	-4.50669073530377
-1.18288000000000	-4.52724100858869
-1.18372000000000	-4.54849523989205
-1.18456000000000	-4.57051221458473
-1.18540000000000	-4.59335321211972
-1.18624000000000	-4.61709536663686
-1.18708000000000	-4.64182105429873
-1.18792000000000	-4.66762785500632
-1.18876000000000	-4.69462874653996
-1.18960000000000	-4.72295453993117
-1.19044000000000	-4.75276099473749
-1.19128000000000	-4.78423230768569
-1.19212000000000	-4.81565896591065
-1.19296000000000	-4.84882525446826
-1.19380000000000	-4.88468277678243
-1.19464000000000	-4.92362685395036
-1.19548000000000	-4.96615987929188
-1.19632000000000	-5.01293279211438
-1.19716000000000	-5.06482984906368
-1.19800000000000	-5.12301919133097
-1.19884000000000	-5.18922042420976
-1.19968000000000	-5.26599235154559
-1.20052000000000	-5.35742977159658
-1.20136000000000	-5.47062565991561
-1.20220000000000	-5.61861141153584
-1.20304000000000	-5.83918159568637
-1.20388000000000	-6.28965867688850
-1.20472000000000	-6.17811658827762
-1.20556000000000	-5.80578307612793
-1.20640000000000	-5.61052009319152
-1.20724000000000	-5.47868927653633
-1.20808000000000	-5.37944872126499
-1.20892000000000	-5.30029464570630
-1.20976000000000	-5.23475987273037
-1.21060000000000	-5.17902162002304
-1.21144000000000	-5.13072370859783
-1.21228000000000	-5.08815823096330
-1.21312000000000	-5.05022548582106
-1.21396000000000	-5.01611820196882
-1.21480000000000	-4.98521450499743
-1.21564000000000	-4.95703139084415
-1.21648000000000	-4.93119011328079
-1.21732000000000	-4.90742912692699
-1.21816000000000	-4.88541054422980
-1.21900000000000	-4.86497772504928
-1.21984000000000	-4.84595802368878
-1.22068000000000	-4.82820729726718
-1.22152000000000	-4.81160355406872
-1.22236000000000	-4.79603961143493
-1.22320000000000	-4.78142635257969
-1.22404000000000	-4.76768239375692
-1.22488000000000	-4.75473999805929
-1.22572000000000	-4.74253688953381
-1.22656000000000	-4.73101858693003
-1.22740000000000	-4.72013779263800
-1.22824000000000	-4.70985056144780
-1.22908000000000	-4.70011911486229
-1.22992000000000	-4.69090787127133
-1.23076000000000	-4.68218625757123
-1.23160000000000	-4.67392466172214
-1.23244000000000	-4.66609821835518
-1.23328000000000	-4.65868312611034
-1.23412000000000	-4.65165591498657
-1.23496000000000	-4.64499935657088
-1.23580000000000	-4.63869486829620
-1.23664000000000	-4.63272411469412
-1.23748000000000	-4.62707344124016
-1.23832000000000	-4.62172755434083
-1.23916000000000	-4.61667354888615
-1.24000000000000	-4.61189947511888
-1.24084000000000	-4.60739382735947
-1.24168000000000	-4.60314531330591
-1.24252000000000	-4.59914387818527
-1.24336000000000	-4.59538124270236
-1.24420000000000	-4.59184819587541
-1.24504000000000	-4.58853703799447
-1.24588000000000	-4.58544002575014
-1.24672000000000	-4.58254969674740
-1.24756000000000	-4.57974971578960
-1.24840000000000	-4.57725629451321
-1.24924000000000	-4.57495105891057
-1.25008000000000	-4.57282855777208
-1.25092000000000	-4.57096023961165
-1.25176000000000	-4.56920231180014
-1.25260000000000	-4.56759288282283
-1.25344000000000	-4.56614633752858
-1.25428000000000	-4.56485860056515
-1.25512000000000	-4.56372521997191
-1.25596000000000	-4.56274313553875
-1.25680000000000	-4.56190830968808
-1.25764000000000	-4.56121700042486
-1.25848000000000	-4.56066690673543
-1.25932000000000	-4.56025453730823
-1.26016000000000	-4.55997636491769
-1.26100000000000	-4.55983053550941
-1.26184000000000	-4.55981392785086
-1.26268000000000	-4.55992385143571
-1.26352000000000	-4.56015857989647
-1.26436000000000	-4.56050847164221
-1.26520000000000	-4.56097818233099
-1.26604000000000	-4.56157313831901
-1.26688000000000	-4.56229028881375
-1.26772000000000	-4.56311521737751
-1.26856000000000	-4.56405204887912
-1.26940000000000	-4.56509975280659
-1.27024000000000	-4.56625640135637
-1.27108000000000	-4.56752037963670
-1.27192000000000	-4.56889046634014
-1.27276000000000	-4.57036989209748
-1.27360000000000	-4.57194744117092
-1.27444000000000	-4.57362689387486
-1.27528000000000	-4.57540711942730
-1.27612000000000	-4.57728693185910
-1.27696000000000	-4.57926528955120
-1.27780000000000	-4.58134107757908
-1.27864000000000	-4.58351347919134
-1.27948000000000	-4.58578127379480
-1.28032000000000	-4.58814392231595
-1.28116000000000	-4.59060016170599
-1.28200000000000	-4.59314959098846
-1.28284000000000	-4.59579119505868
-1.28368000000000	-4.59852438865760
-1.28452000000000	-4.60134880459490
-1.28536000000000	-4.60426335821538
-1.28620000000000	-4.60726755814895
-1.28704000000000	-4.61036110396730
-1.28788000000000	-4.61354325078622
-1.28872000000000	-4.61681345296438
-1.28956000000000	-4.62017168393567
-1.29040000000000	-4.62361725832437
-1.29124000000000	-4.62714980957267
-1.29208000000000	-4.63076899093531
-1.29292000000000	-4.63447445215344
-1.29376000000000	-4.63825600446373
-1.29460000000000	-4.64212706015774
-1.29544000000000	-4.64609178208612
-1.29628000000000	-4.65014254952875
-1.29712000000000	-4.65427941193939
-1.29796000000000	-4.65850972268775
-1.29880000000000	-4.66281433531098
-1.29964000000000	-4.66720467194902
-1.30048000000000	-4.67167891315987
-1.30132000000000	-4.67623921189665
-1.30216000000000	-4.68088391468756
-1.30300000000000	-4.68561439363065
-1.30384000000000	-4.69043008720561
-1.30468000000000	-4.69533128671778
-1.30552000000000	-4.70031823239609
-1.30636000000000	-4.70539081086785
-1.30720000000000	-4.71054957680209
-1.30804000000000	-4.71579470861752
-1.30888000000000	-4.72112620454249
-1.30972000000000	-4.72654478230270
-1.31056000000000	-4.73205046546770
-1.31140000000000	-4.73763818956241
-1.31224000000000	-4.74331903949671
-1.31308000000000	-4.74909526712408
-1.31392000000000	-4.75495408458430
-1.31476000000000	-4.76090250987146
-1.31560000000000	-4.76694093208315
-1.31644000000000	-4.77306995659040
-1.31728000000000	-4.77929060747902
-1.31812000000000	-4.78560268899053
-1.31896000000000	-4.79200733655460
-1.31980000000000	-4.79850563028714
-1.32064000000000	-4.80509790697431
-1.32148000000000	-4.81178476183119
-1.32232000000000	-4.81856837285506
-1.32316000000000	-4.82544782174941
-1.32400000000000	-4.83242601387106
-1.32484000000000	-4.83950186057764
-1.32568000000000	-4.84667816201704
-1.32652000000000	-4.85395524540295
-1.32736000000000	-4.86133398835417
-1.32820000000000	-4.86878420939252
-1.32904000000000	-4.87586682076980
-1.32988000000000	-4.88345715598931
-1.33072000000000	-4.89155758131873
-1.33156000000000	-4.89980568841807
-1.33240000000000	-4.90782558472642
-1.33324000000000	-4.91595695671743
-1.33408000000000	-4.92420151672782
-1.33492000000000	-4.93256251881349
-1.33576000000000	-4.94104043949091
-1.33660000000000	-4.94963688421328
-1.33744000000000	-4.95835618350136
-1.33828000000000	-4.96719796454261
-1.33912000000000	-4.97616531788218
-1.33996000000000	-4.98526063363788
-1.34080000000000	-4.99448658948622
-1.34164000000000	-5.00384585705657
-1.34248000000000	-5.01334006731512
-1.34332000000000	-5.02297301798071
-1.34416000000000	-5.03274739706621
-1.34500000000000	-5.04266646137220
-1.34584000000000	-5.05273363013793
-1.34668000000000	-5.06295221729446
-1.34752000000000	-5.07332559879240
-1.34836000000000	-5.08385764611584
-1.34920000000000	-5.09455282569887
-1.35004000000000	-5.10541496890007
-1.35088000000000	-5.11644919379830
-1.35172000000000	-5.12765943280516
-1.35256000000000	-5.13905091718160
-1.35340000000000	-5.15062886563891
-1.35424000000000	-5.16239935236816
-1.35508000000000	-5.17436762341884
-1.35592000000000	-5.18654047578356
-1.35676000000000	-5.19892495752250
-1.35760000000000	-5.21152725307290
-1.35844000000000	-5.22435574738175
-1.35928000000000	-5.23741750641403
-1.36012000000000	-5.25064167975718
-1.36096000000000	-5.26417238015769
-1.36180000000000	-5.27807384296868
-1.36264000000000	-5.29218474938617
-1.36348000000000	-5.30655520999180
-1.36432000000000	-5.32122266380587
-1.36516000000000	-5.33619964796531
-1.36600000000000	-5.35149746092114
-1.36684000000000	-5.36713480320654
-1.36768000000000	-5.38312406148484
-1.36852000000000	-5.39948677822611
-1.36936000000000	-5.41624037461580
-1.37020000000000	-5.43340568503127
-1.37104000000000	-5.45100840845705
-1.37188000000000	-5.46906951947504
-1.37272000000000	-5.48762040592275
-1.37356000000000	-5.50669074989718
-1.37440000000000	-5.52631307173977
-1.37524000000000	-5.54652699498274
-1.37608000000000	-5.56737262153447
-1.37692000000000	-5.58889592691684
-1.37776000000000	-5.61115199521792
-1.37860000000000	-5.63419884781223
-1.37944000000000	-5.65810594611799
-1.38028000000000	-5.68294285785104
-1.38112000000000	-5.70880061251007
-1.38196000000000	-5.73578015437670
-1.38280000000000	-5.76399877543279
-1.38364000000000	-5.79359312799864
-1.38448000000000	-5.82408179214788
-1.38532000000000	-5.85426369459463
-1.38616000000000	-5.88680815155826
-1.38700000000000	-5.92198583406393
-1.38784000000000	-5.96013146362137
-1.38868000000000	-6.00166603723132
-1.38952000000000	-6.04712850140687
-1.39036000000000	-6.09722376413590
-1.39120000000000	-6.15289864740317
-1.39204000000000	-6.21546679788174
-1.39288000000000	-6.28682654674599
-1.39372000000000	-6.36986947269589
-1.39456000000000	-6.46932338479714
-1.39540000000000	-6.59373783603963
-1.39624000000000	-6.76118898804256
-1.39708000000000	-7.02243701969282
-1.39792000000000	-7.69923661486951
-1.39876000000000	-7.12864100883485
-1.39960000000000	-6.82762586730201
-1.40044000000000	-6.65528138776935
-1.40128000000000	-6.53504227938850
-1.40212000000000	-6.44323684030838
-1.40296000000000	-6.36937659333528
-1.40380000000000	-6.30789896384852
-1.40464000000000	-6.25548131139875
-1.40548000000000	-6.20998443242234
-1.40632000000000	-6.16995465301361
-1.40716000000000	-6.13434881470808
-1.40800000000000	-6.10240458079894
-1.40884000000000	-6.07353985718597
-1.40968000000000	-6.04730272554441
-1.41052000000000	-6.02333690333621
-1.41136000000000	-6.00134527307530
-1.41220000000000	-5.98107366967919
-1.41304000000000	-5.96234875749968
-1.41388000000000	-5.94505285102688
-1.41472000000000	-5.92903798508857
-1.41556000000000	-5.91411957082256
-1.41640000000000	-5.90023033071704
-1.41724000000000	-5.88728460755841
-1.41808000000000	-5.87520236530702
-1.41892000000000	-5.86392030672583
-1.41976000000000	-5.85326588128535
-1.42060000000000	-5.84331514766636
-1.42144000000000	-5.83410693152113
-1.42228000000000	-5.82549683907017
-1.42312000000000	-5.81744832185532
-1.42396000000000	-5.81011642752399
-1.42480000000000	-5.80308102161657
-1.42564000000000	-5.79651562380521
-1.42648000000000	-5.79039400874994
-1.42732000000000	-5.78469370084957
-1.42816000000000	-5.77939218696898
-1.42900000000000	-5.77447160191634
-1.42984000000000	-5.76991409854934
-1.43068000000000	-5.76570398508524
-1.43152000000000	-5.76182488872350
-1.43236000000000	-5.75826487311212
-1.43320000000000	-5.75500824941576
-1.43404000000000	-5.75204559844812
-1.43488000000000	-5.74936502850007
-1.43572000000000	-5.74695659867965
-1.43656000000000	-5.74481035171391
-1.43740000000000	-5.74291767537898
-1.43824000000000	-5.74126938436591
-1.43908000000000	-5.73985882861350
-1.43992000000000	-5.73867737183399
-1.44076000000000	-5.73771988334081
-1.44160000000000	-5.73697950026743
-1.44244000000000	-5.73644913475002
-1.44328000000000	-5.73612405364472
-1.44412000000000	-5.73599856709486
-1.44496000000000	-5.73606781355008
-1.44580000000000	-5.73632713600663
-1.44664000000000	-5.73677227005826
-1.44748000000000	-5.73739907954772
-1.44832000000000	-5.73820349359063
-1.44916000000000	-5.73918158050404
-1.45000000000000	-5.74032978013924
-1.45084000000000	-5.74164549571082
-1.45168000000000	-5.74312537602684
-1.45252000000000	-5.74476616356871
-1.45336000000000	-5.74656533563516
-1.45420000000000	-5.74852014374881
-1.45504000000000	-5.75062995060066
-1.45588000000000	-5.75288206640223
-1.45672000000000	-5.75528456359911
-1.45756000000000	-5.75784001089286
-1.45840000000000	-5.76050123666949
-1.45924000000000	-5.76334189647018
-1.46008000000000	-5.76632955499625
-1.46092000000000	-5.76945762529059
-1.46176000000000	-5.77272552209556
-1.46260000000000	-5.77616253804649
-1.46344000000000	-5.77969916395753
-1.46428000000000	-5.78336929958899
-1.46512000000000	-5.78717574590562
-1.46596000000000	-5.79111191708294
-1.46680000000000	-5.79517980441841
-1.46764000000000	-5.79937941565390
-1.46848000000000	-5.80370674131302
-1.46932000000000	-5.80816454013306
-1.47016000000000	-5.81275082858829
-1.47100000000000	-5.81746530719880
-1.47184000000000	-5.82230745305161
-1.47268000000000	-5.82727674399519
-1.47352000000000	-5.83237328334016
-1.47436000000000	-5.83759598922600
-1.47520000000000	-5.84294579286129
-1.47604000000000	-5.84842119631075
-1.47688000000000	-5.85402327241424
-1.47772000000000	-5.85975163100583
-1.47856000000000	-5.86560642737919
-1.47940000000000	-5.87158850242612
-1.48024000000000	-5.87769587622083
-1.48108000000000	-5.88393107650054
-1.48192000000000	-5.89029355002533
-1.48276000000000	-5.89678391804089
-1.48360000000000	-5.90340283400503
-1.48444000000000	-5.91015013641047
-1.48528000000000	-5.91702718598971
-1.48612000000000	-5.92403432733577
-1.48696000000000	-5.93117332979669
-1.48780000000000	-5.93844289339018
-1.48864000000000	-5.94584545538649
-1.48948000000000	-5.95338251168086
-1.49032000000000	-5.96105415746906
-1.49116000000000	-5.96886139161050
-1.49200000000000	-5.97680682675969
-1.49284000000000	-5.98489054119879
-1.49368000000000	-5.99308945924204
-1.49452000000000	-6.00148031716234
-1.49536000000000	-6.00990173447129
-1.49620000000000	-6.01804403862004
-1.49704000000000	-6.02692404254839
-1.49788000000000	-6.03639484533219
-1.49872000000000	-6.04549545854336
-1.49956000000000	-6.05475004331809
-1.50040000000000	-6.06416002292729
-1.50124000000000	-6.07372855978884
-1.50208000000000	-6.08345729292049
-1.50292000000000	-6.09335008006882
-1.50376000000000	-6.10340934803133
-1.50460000000000	-6.11363837753790
-1.50544000000000	-6.12404070492045
-1.50628000000000	-6.13461896576996
-1.50712000000000	-6.14537765699908
-1.50796000000000	-6.15632065748168
-1.50880000000000	-6.16745190937511
-1.50964000000000	-6.17877596262521
-1.51048000000000	-6.19029742839489
-1.51132000000000	-6.20202139201336
-1.51216000000000	-6.21395375050561
-1.51300000000000	-6.22609792278000
-1.51384000000000	-6.23846061386295
-1.51468000000000	-6.25105037102953
-1.51552000000000	-6.26387191259068
-1.51636000000000	-6.27693308201444
-1.51720000000000	-6.29024226713291
-1.51804000000000	-6.30380494495245
-1.51888000000000	-6.31763389230269
-1.51972000000000	-6.33173352242228
-1.52056000000000	-6.34611846444195
-1.52140000000000	-6.36079744588847
-1.52224000000000	-6.37578071450010
-1.52308000000000	-6.39108380358164
-1.52392000000000	-6.40671748018933
-1.52476000000000	-6.42269688828646
-1.52560000000000	-6.43903970851300
-1.52644000000000	-6.45575907730040
-1.52728000000000	-6.47287660202988
-1.52812000000000	-6.49041270397828
-1.52896000000000	-6.50838601896212
-1.52980000000000	-6.52682611850260
-1.53064000000000	-6.54575360759008
-1.53148000000000	-6.56519921925221
-1.53232000000000	-6.58519556151349
-1.53316000000000	-6.60559611999557
-1.53400000000000	-6.62679619794054
-1.53484000000000	-6.64886361964631
-1.53568000000000	-6.67146026640268
-1.53652000000000	-6.69483016495416
-1.53736000000000	-6.71903633757002
-1.53820000000000	-6.74415235783244
-1.53904000000000	-6.77025454434083
-1.53988000000000	-6.79743981497529
-1.54072000000000	-6.82581681391639
-1.54156000000000	-6.85550991923101
-1.54240000000000	-6.88492675675149
-1.54324000000000	-6.91502664871505
-1.54408000000000	-6.94758679369920
-1.54492000000000	-6.98284834200747
-1.54576000000000	-7.02111566605738
-1.54660000000000	-7.06276268218470
-1.54744000000000	-7.10826503554408
-1.54828000000000	-7.15823824809238
-1.54912000000000	-7.21349762283401
-1.54996000000000	-7.27515410445354
-1.55080000000000	-7.34477754880553
-1.55164000000000	-7.42469068384242
-1.55248000000000	-7.51854489002435
-1.55332000000000	-7.63258077776941
-1.55416000000000	-7.77886590771315
-1.55500000000000	-7.98601812552869
-1.55584000000000	-8.35820379254693
-1.55668000000000	-8.55866699749021
-1.55752000000000	-8.05605094710277
-1.55836000000000	-7.83475235910597
-1.55920000000000	-7.69277261094153
-1.56004000000000	-7.58899768825939
-1.56088000000000	-7.50779894928169
-1.56172000000000	-7.44154037057005
-1.56256000000000	-7.38590889993237
-1.56340000000000	-7.33823135600869
-1.56424000000000	-7.29605930429685
-1.56508000000000	-7.25958403187724
-1.56592000000000	-7.22715012511987
-1.56676000000000	-7.19809315857014
-1.56760000000000	-7.17191301110329
-1.56844000000000	-7.14858370532404
-1.56928000000000	-7.12695331475362
-1.57012000000000	-7.10720238180943
-1.57096000000000	-7.08912038326078
-1.57180000000000	-7.07252213958196
-1.57264000000000	-7.05726239107962
-1.57348000000000	-7.04320972870838
-1.57432000000000	-7.03025739844844
-1.57516000000000	-7.01830952302567
-1.57600000000000	-7.00728425653609
-1.57684000000000	-6.99708354992221
-1.57768000000000	-6.98767150361524
-1.57852000000000	-6.97901808121522
-1.57936000000000	-6.97106952139303
-1.58020000000000	-6.96373530478815
-1.58104000000000	-6.95700050018200
-1.58188000000000	-6.95082913762442
-1.58272000000000	-6.94518830834151
-1.58356000000000	-6.94004927948401
-1.58440000000000	-6.93538706147833
-1.58524000000000	-6.93119418949475
-1.58608000000000	-6.92741434608733
-1.58692000000000	-6.92404355297806
-1.58776000000000	-6.92106616665370
-1.58860000000000	-6.91846468169815
-1.58944000000000	-6.91622255802869
-1.59028000000000	-6.91432647736016
-1.59112000000000	-6.91276379903560
-1.59196000000000	-6.91152144531645
-1.59280000000000	-6.91058815472867
-1.59364000000000	-6.90995477113915
-1.59448000000000	-6.90961040182097
-1.59532000000000	-6.90954617754281
-1.59616000000000	-6.90975471608188
-1.59700000000000	-6.91013200915616
-1.59784000000000	-6.91086422039940
-1.59868000000000	-6.91184857466666
-1.59952000000000	-6.91307763002804
-1.60036000000000	-6.91462472291737
-1.60120000000000	-6.91631991698456
-1.60204000000000	-6.91824309536732
-1.60288000000000	-6.92038958374748
-1.60372000000000	-6.92275395124806
-1.60456000000000	-6.92533342749885
-1.60540000000000	-6.92812308392168
-1.60624000000000	-6.93111980649590
-1.60708000000000	-6.93432045634703
-1.60792000000000	-6.93772174743297
-1.60876000000000	-6.94132041483118
-1.60960000000000	-6.94511409239609
-1.61044000000000	-6.94910062649834
-1.61128000000000	-6.95327771735796
-1.61212000000000	-6.95764259340729
-1.61296000000000	-6.96218940888321
-1.61380000000000	-6.96692696019159
-1.61464000000000	-6.97184160144857
-1.61548000000000	-6.97694313307416
-1.61632000000000	-6.98222851227978
-1.61716000000000	-6.98768952086666
-1.61800000000000	-6.99332892985001
-1.61884000000000	-6.99914591395218
-1.61968000000000	-7.00513942560193
-1.62052000000000	-7.01130887443172
-1.62136000000000	-7.01765432393894
-1.62220000000000	-7.02417536569398
-1.62304000000000	-7.03087201357778
-1.62388000000000	-7.03774494902735
-1.62472000000000	-7.04479191241906
-1.62556000000000	-7.05201559517804
-1.62640000000000	-7.05941632537152
-1.62724000000000	-7.06699231343086
-1.62808000000000	-7.07474656627996
-1.62892000000000	-7.08267968375706
-1.62976000000000	-7.09079078856997
-1.63060000000000	-7.09908274473666
-1.63144000000000	-7.10755612578306
-1.63228000000000	-7.11621253824236
-1.63312000000000	-7.12505315008716
-1.63396000000000	-7.13407984934462
-1.63480000000000	-7.14329456553423
-1.63564000000000	-7.15245389497162
-1.63648000000000	-7.16171857410653
-1.63732000000000	-7.17199362983242
-1.63816000000000	-7.18207387585080
-1.63900000000000	-7.19226143774788
-1.63984000000000	-7.20265160698085
-1.64068000000000	-7.21324740541478
-1.64152000000000	-7.22405268997076
-1.64236000000000	-7.23507072350116
-1.64320000000000	-7.24630573094855
-1.64404000000000	-7.25771039465301
-1.64488000000000	-7.26944296847552
-1.64572000000000	-7.28135335845041
-1.64656000000000	-7.29350136113458
-1.64740000000000	-7.30588798706922
-1.64824000000000	-7.31852385284259
-1.64908000000000	-7.33141044975247
-1.64992000000000	-7.34455649872716
-1.65076000000000	-7.35797194319432
-1.65160000000000	-7.37165874927409
-1.65244000000000	-7.38562982008042
-1.65328000000000	-7.39989452083123
-1.65412000000000	-7.41445609631597
-1.65496000000000	-7.42933182762469
-1.65580000000000	-7.44453044864035
-1.65664000000000	-7.46006029451333
-1.65748000000000	-7.47594140593442
-1.65832000000000	-7.49218041665077
-1.65916000000000	-7.50879629876897
-1.66000000000000	-7.52580418225372
-1.66084000000000	-7.54322179830594
-1.66168000000000	-7.56106827041727
-1.66252000000000	-7.57936575985261
-1.66336000000000	-7.59813602754375
-1.66420000000000	-7.61740448088001
-1.66504000000000	-7.63719982555600
-1.66588000000000	-7.65755184321775
-1.66672000000000	-7.67849462241030
-1.66756000000000	-7.70006627154428
-1.66840000000000	-7.72230829157616
-1.66924000000000	-7.74526707161458
-1.67008000000000	-7.76899704507939
-1.67092000000000	-7.79355608201483
-1.67176000000000	-7.81900742460448
-1.67260000000000	-7.84543671183634
-1.67344000000000	-7.87293056088276
-1.67428000000000	-7.90158398444480
-1.67512000000000	-7.93152457315926
-1.67596000000000	-7.96022466338605
-1.67680000000000	-7.99046100704310
-1.67764000000000	-8.02318131771565
-1.67848000000000	-8.05900650459937
-1.67932000000000	-8.09831696227119
-1.68016000000000	-8.14077090207004
-1.68100000000000	-8.18715174825167
-1.68184000000000	-8.23802388140158
-1.68268000000000	-8.29411797494301
-1.68352000000000	-8.35310483534000
-1.68436000000000	-8.41867543922312
-1.68520000000000	-8.49340275600226
-1.68604000000000	-8.58064941933211
-1.68688000000000	-8.68610238547596
-1.68772000000000	-8.82038851279837
-1.68856000000000	-9.00780240006356
-1.68940000000000	-9.32057669940569
-1.69024000000000	-10.0729323753631
-1.69108000000000	-9.29298175038121
-1.69192000000000	-9.01445862170917
-1.69276000000000	-8.85191020497929
-1.69360000000000	-8.73677900083293
-1.69444000000000	-8.64902389887106
-1.69528000000000	-8.57870606805099
-1.69612000000000	-8.52048781594792
-1.69696000000000	-8.47116879117461
-1.69780000000000	-8.42867435914991
-1.69864000000000	-8.39158967281284
-1.69948000000000	-8.35890234709597
-1.70032000000000	-8.32986223967452
-1.70116000000000	-8.30389802587627
-1.70200000000000	-8.28056637471093
-1.70284000000000	-8.25951837213315
-1.70368000000000	-8.24047004025341
-1.70452000000000	-8.22318754771991
-1.70536000000000	-8.20747918819683
-1.70620000000000	-8.19318587903020
-1.70704000000000	-8.18016918937568
-1.70788000000000	-8.16831289658344
-1.70872000000000	-8.15751956895942
-1.70956000000000	-8.14770039800158
-1.71040000000000	-8.13877978369769
-1.71124000000000	-8.13069381909151
-1.71208000000000	-8.12338193846934
-1.71292000000000	-8.11679286060617
-1.71376000000000	-8.11088257880958
-1.71460000000000	-8.10558593182130
-1.71544000000000	-8.10090315965794
-1.71628000000000	-8.09664569719091
-1.71712000000000	-8.09308517623234
-1.71796000000000	-8.09003048619806
-1.71880000000000	-8.08746091062026
-1.71964000000000	-8.08547756389693
-1.72048000000000	-8.08381961204298
-1.72132000000000	-8.08257438733334
-1.72216000000000	-8.08173613579583
-1.72300000000000	-8.08128978544678
-1.72384000000000	-8.08123159629436
-1.72468000000000	-8.08152891131194
-1.72552000000000	-8.08217421706727
-1.72636000000000	-8.08316267345205
-1.72720000000000	-8.08448166561585
-1.72804000000000	-8.08612289147819
-1.72888000000000	-8.08807813380467
-1.72972000000000	-8.09033515693202
-1.73056000000000	-8.09289060565073
-1.73140000000000	-8.09573685803408
-1.73224000000000	-8.09886688457986
-1.73308000000000	-8.10227503638175
-1.73392000000000	-8.10595656761615
-1.73476000000000	-8.10990563670707
-1.73560000000000	-8.11411781832818
-1.73644000000000	-8.11858989041993
-1.73728000000000	-8.12331699045802
-1.73812000000000	-8.12829596911672
-1.73896000000000	-8.13352520529977
-1.73980000000000	-8.13899842427244
-1.74064000000000	-8.14471595964807
-1.74148000000000	-8.15067489985124
-1.74232000000000	-8.15687319682015
-1.74316000000000	-8.16330924804946
-1.74400000000000	-8.16995914869581
-1.74484000000000	-8.17686996622088
-1.74568000000000	-8.18401294073623
-1.74652000000000	-8.19139170652431
-1.74736000000000	-8.19901089427100
-1.74820000000000	-8.20685239753491
-1.74904000000000	-8.21492710228257
-1.74988000000000	-8.22323372748491
-1.75072000000000	-8.23177350956810
-1.75156000000000	-8.24054743307123
-1.75240000000000	-8.24955657199441
-1.75324000000000	-8.25880211546948
-1.75408000000000	-8.26828529758063
-1.75492000000000	-8.27800807224310
-1.75576000000000	-8.28797216760674
-1.75660000000000	-8.29775454688587
-1.75744000000000	-8.30841374854212
-1.75828000000000	-8.31933633104414
-1.75912000000000	-8.33029034191180
-1.75996000000000	-8.34150083990108
-1.76080000000000	-8.35296981330681
-1.76164000000000	-8.36470109329096
-1.76248000000000	-8.37670364048377
-1.76332000000000	-8.38897266949113
-1.76416000000000	-8.40152178915689
-1.76500000000000	-8.41435499636771
-1.76584000000000	-8.42747578163330
-1.76668000000000	-8.44089338227892
-1.76752000000000	-8.45461480425287
-1.76836000000000	-8.46864510802496
-1.76920000000000	-8.48299655064743
-1.77004000000000	-8.49767491884033
-1.77088000000000	-8.51269106616268
-1.77172000000000	-8.52797066407602
-1.77256000000000	-8.54368891303697
-1.77340000000000	-8.55987618672878
-1.77424000000000	-8.57635765177082
-1.77508000000000	-8.59323981843488
-1.77592000000000	-8.61053801945463
-1.77676000000000	-8.62826920229015
-1.77760000000000	-8.64645260725033
-1.77844000000000	-8.66510843409615
-1.77928000000000	-8.68426016058165
-1.78012000000000	-8.70392869143063
-1.78096000000000	-8.72415071525091
-1.78180000000000	-8.74494473772530
-1.78264000000000	-8.76635397799446
-1.78348000000000	-8.78840957462635
-1.78432000000000	-8.81115528837738
-1.78516000000000	-8.83463962501307
-1.78600000000000	-8.85890755251776
-1.78684000000000	-8.88402647234318
-1.78768000000000	-8.91005657436654
-1.78852000000000	-8.93707621396374
-1.78936000000000	-8.96517616366031
-1.79020000000000	-8.99444852023861
-1.79104000000000	-9.02423643716019
-1.79188000000000	-9.05294111652443
-1.79272000000000	-9.08437697746887
-1.79356000000000	-9.11873013394696
-1.79440000000000	-9.15622710097939
-1.79524000000000	-9.19714856127276
-1.79608000000000	-9.24184427110855
-1.79692000000000	-9.29075217733463
-1.79776000000000	-9.34011202158991
-1.79860000000000	-9.39370321359664
-1.79944000000000	-9.45275382361191
-1.80028000000000	-9.51832046119776
-1.80112000000000	-9.59270283067408
-1.80196000000000	-9.67967507314060
-1.80280000000000	-9.78529571192924
-1.80364000000000	-9.91810332709952
-1.80448000000000	-10.1009505141018
-1.80532000000000	-10.4053026225083
-1.80616000000000	-11.2892372534462
-1.80700000000000	-10.4433268736065
-1.80784000000000	-10.1464970378399
-1.80868000000000	-9.97809764215532
-1.80952000000000	-9.86151274272468
-1.81036000000000	-9.77335992712161
-1.81120000000000	-9.70320255205569
-1.81204000000000	-9.64547349396633
-1.81288000000000	-9.59685497682724
-1.81372000000000	-9.55521010946216
-1.81456000000000	-9.51915332960600
-1.81540000000000	-9.48751096118602
-1.81624000000000	-9.45958565327643
-1.81708000000000	-9.43479878564221
-1.81792000000000	-9.41269828064922
-1.81876000000000	-9.39292583467732
-1.81960000000000	-9.37519582561307
-1.82044000000000	-9.35927092160013
-1.82128000000000	-9.34462431736823
-1.82212000000000	-9.33178005362380
-1.82296000000000	-9.32024707710987
-1.82380000000000	-9.30990806471905
-1.82464000000000	-9.30091795629196
-1.82548000000000	-9.29265829980063
-1.82632000000000	-9.28532758414328
-1.82716000000000	-9.27886083970790
-1.82800000000000	-9.27319737028387
-1.82884000000000	-9.26828889678865
-1.82968000000000	-9.26408671283370
-1.83052000000000	-9.26055031644614
-1.83136000000000	-9.25764402682884
-1.83220000000000	-9.25533475814654
-1.83304000000000	-9.25359188177730
-1.83388000000000	-9.25237463200144
-1.83472000000000	-9.25168867496797
-1.83556000000000	-9.25148243020472
-1.83640000000000	-9.25176633763534
-1.83724000000000	-9.25251980219552
-1.83808000000000	-9.25369884578258
-1.83892000000000	-9.25530297994915
-1.83976000000000	-9.25731798775163
-1.84060000000000	-9.25973109820865
-1.84144000000000	-9.26253181174146
-1.84228000000000	-9.26570882895122
-1.84312000000000	-9.26925933156056
-1.84396000000000	-9.27316056964917
-1.84480000000000	-9.27741208047201
-1.84564000000000	-9.28193906805596
-1.84648000000000	-9.28687308543108
-1.84732000000000	-9.29213987704705
-1.84816000000000	-9.29773389890827
-1.84900000000000	-9.30369380452854
-1.84984000000000	-9.30991770147173
-1.85068000000000	-9.31645392395749
-1.85152000000000	-9.32329930729006
-1.85236000000000	-9.33045093618882
-1.85320000000000	-9.33790657309596
-1.85404000000000	-9.34566410274385
-1.85488000000000	-9.35372200477863
-1.85572000000000	-9.36207923315552
-1.85656000000000	-9.37073570487971
-1.85740000000000	-9.37968816135776
-1.85824000000000	-9.38894073014760
-1.85908000000000	-9.39848954330635
-1.85992000000000	-9.40833857890023
-1.86076000000000	-9.41848803934999
-1.86160000000000	-9.42893993493738
-1.86244000000000	-9.43939805937890
-1.86328000000000	-9.45075910340138
-1.86412000000000	-9.46212516157500
-1.86496000000000	-9.47380886360914
-1.86580000000000	-9.48580641344548
-1.86664000000000	-9.49812415591182
-1.86748000000000	-9.51076739311836
-1.86832000000000	-9.52374267980947
-1.86916000000000	-9.53704983435267
-1.87000000000000	-9.55070032137924
-1.87084000000000	-9.56470026373208
-1.87168000000000	-9.57905856050498
-1.87252000000000	-9.59377814633079
-1.87336000000000	-9.60887352706266
-1.87420000000000	-9.62435342231932
-1.87504000000000	-9.64023040187463
-1.87588000000000	-9.65651100558043
-1.87672000000000	-9.67321078130262
-1.87756000000000	-9.69034963104725
-1.87840000000000	-9.70793563245822
-1.87924000000000	-9.72598911408628
-1.88008000000000	-9.74452956402136
-1.88092000000000	-9.76357390467217
-1.88176000000000	-9.78315256228154
-1.88260000000000	-9.80327854698785
-1.88344000000000	-9.82385058731204
-1.88428000000000	-9.84516966797971
-1.88512000000000	-9.86728006063397
-1.88596000000000	-9.88993409265519
-1.88680000000000	-9.91331136820998
-1.88764000000000	-9.93745945945074
-1.88848000000000	-9.96243792307896
-1.88932000000000	-9.98829948576596
-1.89016000000000	-10.0151133150624
-1.89100000000000	-10.0429672487877
-1.89184000000000	-10.0719363196175
-1.89268000000000	-10.1021319079692
-1.89352000000000	-10.1306076330286
-1.89436000000000	-10.1610579188458
-1.89520000000000	-10.1946134604339
-1.89604000000000	-10.2314713937260
-1.89688000000000	-10.2718743000656
-1.89772000000000	-10.3161252615536
-1.89856000000000	-10.3614013590051
-1.89940000000000	-10.4084460474922
-1.90024000000000	-10.4593325427809
-1.90108000000000	-10.5148661880181
-1.90192000000000	-10.5761405267712
-1.90276000000000	-10.6446928152124
-1.90360000000000	-10.7228164186204
-1.90444000000000	-10.8140790191841
-1.90528000000000	-10.9245929283183
-1.90612000000000	-11.0661050214128
-1.90696000000000	-11.2662313003985
-1.90780000000000	-11.6188457645814
-1.90864000000000	-12.2817582819998
-1.90948000000000	-11.4822064962155
-1.91032000000000	-11.2263765883881
-1.91116000000000	-11.0729096732869
-1.91200000000000	-10.9646736761210
-1.91284000000000	-10.8821094125323
-1.91368000000000	-10.8160316647367
-1.91452000000000	-10.7607775561425
-1.91536000000000	-10.7151401360505
-1.91620000000000	-10.6761889906408
-1.91704000000000	-10.6425811745805
-1.91788000000000	-10.6132311133038
-1.91872000000000	-10.5879511891603
-1.91956000000000	-10.5651943064042
-1.92040000000000	-10.5450704593898
-1.92124000000000	-10.5272360129091
-1.92208000000000	-10.5114150567009
-1.92292000000000	-10.4974188855168
-1.92376000000000	-10.4849888546881
-1.92460000000000	-10.4740010450957
-1.92544000000000	-10.4643281672043
-1.92628000000000	-10.4558544041762
-1.92712000000000	-10.4484812345218
-1.92796000000000	-10.4421281694078
-1.92880000000000	-10.4367174711166
-1.92964000000000	-10.4321876786880
-1.93048000000000	-10.4284825743939
-1.93132000000000	-10.4255503259707
-1.93216000000000	-10.4233480663517
-1.93300000000000	-10.4218352368582
-1.93384000000000	-10.4209774105758
-1.93468000000000	-10.4207445732191
-1.93552000000000	-10.4211048313834
-1.93636000000000	-10.4219554203974
-1.93720000000000	-10.4233852400424
-1.93804000000000	-10.4253924083267
-1.93888000000000	-10.4278971885735
-1.93972000000000	-10.4308949519758
-1.94056000000000	-10.4344762949139
-1.94140000000000	-10.4384141283957
-1.94224000000000	-10.4428101638597
-1.94308000000000	-10.4476336951082
-1.94392000000000	-10.4528848825886
-1.94476000000000	-10.4585542840115
-1.94560000000000	-10.4646339423217
-1.94644000000000	-10.4711164649169
-1.94728000000000	-10.4779956837262
-1.94812000000000	-10.4852659571137
-1.94896000000000	-10.4929217616897
-1.94980000000000	-10.5009590503571
-1.95064000000000	-10.5093755994119
-1.95148000000000	-10.5181679860977
-1.95232000000000	-10.5273341964845
-1.95316000000000	-10.5368727598203
-1.95400000000000	-10.5467829734578
-1.95484000000000	-10.5570651149484
-1.95568000000000	-10.5677172771800
-1.95652000000000	-10.5787424205980
-1.95736000000000	-10.5901419883819
-1.95820000000000	-10.6019176150039
-1.95904000000000	-10.6140527472512
-1.95988000000000	-10.6266090110448
-1.96072000000000	-10.6395322583946
-1.96156000000000	-10.6528468235925
-1.96240000000000	-10.6665573987083
-1.96324000000000	-10.6806726728192
-1.96408000000000	-10.6951978942286
-1.96492000000000	-10.7101398083081
-1.96576000000000	-10.7255097941069
-1.96660000000000	-10.7413150826350
-1.96744000000000	-10.7575710956715
-1.96828000000000	-10.7742842373194
-1.96912000000000	-10.7914738473271
-1.96996000000000	-10.8091506193148
-1.97080000000000	-10.8273294602226
-1.97164000000000	-10.8460364207848
-1.97248000000000	-10.8652803433791
-1.97332000000000	-10.8850906112096
-1.97416000000000	-10.9054934103168
-1.97500000000000	-10.9265077295855
-1.97584000000000	-10.9481692537638
-1.97668000000000	-10.9705146548302
-1.97752000000000	-10.9935739837750
-1.97836000000000	-11.0173919969782
-1.97920000000000	-11.0420166735802
-1.98004000000000	-11.0674993982706
-1.98088000000000	-11.0939016190621
-1.98172000000000	-11.1212914451549
-1.98256000000000	-11.1495217211276
-1.98340000000000	-11.1792603149839
-1.98424000000000	-11.2095138204342
-1.98508000000000	-11.2381357493529
-1.98592000000000	-11.2700932440780
-1.98676000000000	-11.3055362205878
-1.98760000000000	-11.3446838231737
-1.98844000000000	-11.3877866899311
-1.98928000000000	-11.4305300416942
-1.99012000000000	-11.4752989284956
-1.99096000000000	-11.5233527246561
-1.99180000000000	-11.5753187261722
-1.99264000000000	-11.6320107529481
-1.99348000000000	-11.6945309244805
-1.99432000000000	-11.7644646140215
-1.99516000000000	-11.8441438146208
-1.99600000000000	-11.9372345034459
-1.99684000000000	-12.0500477708369
-1.99768000000000	-12.1948100911450
-1.99852000000000	-12.4007305465734
-1.99936000000000	-12.7753352505498
-2.00020000000000	-13.2678965824896
-2.00104000000000	-12.5826538442847
-2.00188000000000	-12.3389890297745
-2.00272000000000	-12.1914443388064
-2.00356000000000	-12.0875410885730
-2.00440000000000	-12.0073007076155
-2.00524000000000	-11.9433293350303
-2.00608000000000	-11.8908177360429
-2.00692000000000	-11.8468286862371
-2.00776000000000	-11.8094364679365
-2.00860000000000	-11.7773186346063
-2.00944000000000	-11.7495137461366
-2.01028000000000	-11.7252602179350
-2.01112000000000	-11.7040786473810
-2.01196000000000	-11.6855885786467
-2.01280000000000	-11.6694460005342
-2.01364000000000	-11.6552868016028
-2.01448000000000	-11.6429370460723
-2.01532000000000	-11.6322106420914
-2.01616000000000	-11.6229522336306
-2.01700000000000	-11.6150320111454
-2.01784000000000	-11.6083377327716
-2.01868000000000	-11.6027959324996
-2.01952000000000	-11.5980449915093
-2.02036000000000	-11.5945164098232
-2.02120000000000	-11.5919002641820
-2.02204000000000	-11.5901310519814
-2.02288000000000	-11.5893480060347
-2.02372000000000	-11.5891411189865
-2.02456000000000	-11.5896602773987
-2.02540000000000	-11.5908702440384
-2.02624000000000	-11.5927415561418
-2.02708000000000	-11.5952463237191
-2.02792000000000	-11.5983597529852
-2.02876000000000	-11.6020621567763
-2.02960000000000	-11.6063322703710
-2.03044000000000	-11.6111534655402
-2.03128000000000	-11.6165102607339
-2.03212000000000	-11.6223881145967
-2.03296000000000	-11.6287702125495
-2.03380000000000	-11.6356492823634
-2.03464000000000	-11.6430259157487
-2.03548000000000	-11.6508899881302
-2.03632000000000	-11.6592210252348
-2.03716000000000	-11.6680205517636
-2.03800000000000	-11.6772829858474
-2.03884000000000	-11.6869828556276
-2.03968000000000	-11.6971623836949
-2.04052000000000	-11.7077993918066
-2.04136000000000	-11.7188919281578
-2.04220000000000	-11.7304320608419
-2.04304000000000	-11.7424209375987
-2.04388000000000	-11.7548642825467
-2.04472000000000	-11.7677654316856
-2.04556000000000	-11.7811267783362
-2.04640000000000	-11.7949532217913
-2.04724000000000	-11.8092499124321
-2.04808000000000	-11.8240223100314
-2.04892000000000	-11.8392806408650
-2.04976000000000	-11.8549823971844
-2.05060000000000	-11.8712318621765
-2.05144000000000	-11.8880509716179
-2.05228000000000	-11.9053435815137
-2.05312000000000	-11.9231766759664
-2.05396000000000	-11.9415689640810
-2.05480000000000	-11.9605316960455
-2.05564000000000	-11.9800887852183
-2.05648000000000	-12.0002655332232
-2.05732000000000	-12.0210796420154
-2.05816000000000	-12.0425627058984
-2.05900000000000	-12.0647433354111
-2.05984000000000	-12.0876546307344
-2.06068000000000	-12.1113432657414
-2.06152000000000	-12.1358402220734
-2.06236000000000	-12.1612083589244
-2.06320000000000	-12.1874877392841
-2.06404000000000	-12.2147556985786
-2.06488000000000	-12.2430756554554
-2.06572000000000	-12.2725307582630
-2.06656000000000	-12.3032259669882
-2.06740000000000	-12.3316838382379
-2.06824000000000	-12.3630160502251
-2.06908000000000	-12.3981642315945
-2.06992000000000	-12.4373187439430
-2.07076000000000	-12.4794939893892
-2.07160000000000	-12.5206997406925
-2.07244000000000	-12.5649782383833
-2.07328000000000	-12.6119254782610
-2.07412000000000	-12.6624492923649
-2.07496000000000	-12.7172507549557
-2.07580000000000	-12.7772499223241
-2.07664000000000	-12.8437453174264
-2.07748000000000	-12.9185997781043
-2.07832000000000	-13.0046268569045
-2.07916000000000	-13.1064894731069
-2.08000000000000	-13.2324604069480
-2.08084000000000	-13.3999848847432
-2.08168000000000	-13.6571673121205
-2.08252000000000	-14.2873693780047
-2.08336000000000	-13.9657744173567
-2.08420000000000	-13.5871183596209
-2.08504000000000	-13.3975670508448
-2.08588000000000	-13.2727537711415
-2.08672000000000	-13.1813684083052
-2.08756000000000	-13.1104370345987
-2.08840000000000	-13.0533401696076
-2.08924000000000	-13.0062553715870
-2.09008000000000	-12.9667697071258
-2.09092000000000	-12.9332644957227
-2.09176000000000	-12.9045978362677
-2.09260000000000	-12.8799347863260
-2.09344000000000	-12.8586524885497
-2.09428000000000	-12.8398194526559
-2.09512000000000	-12.8239823176678
-2.09596000000000	-12.8103532812450
-2.09680000000000	-12.7986712851959
-2.09764000000000	-12.7888583353740
-2.09848000000000	-12.7806361284541
-2.09932000000000	-12.7737507429525
-2.10016000000000	-12.7681541651154
-2.10100000000000	-12.7637735811681
-2.10184000000000	-12.7605207128901
-2.10268000000000	-12.7583200672517
-2.10352000000000	-12.7571035938330
-2.10436000000000	-12.7568147267934
-2.10520000000000	-12.7574160356606
-2.10604000000000	-12.7588290306152
-2.10688000000000	-12.7610315512485
-2.10772000000000	-12.7639889768815
-2.10856000000000	-12.7676685968806
-2.10940000000000	-12.7720442042744
-2.11024000000000	-12.7770909751924
-2.11108000000000	-12.7827865953398
-2.11192000000000	-12.7891138134148
-2.11276000000000	-12.7959712425981
-2.11360000000000	-12.8035215817157
-2.11444000000000	-12.8116625272585
-2.11528000000000	-12.8203692438661
-2.11612000000000	-12.8296926317145
-2.11696000000000	-12.8395177303155
-2.11780000000000	-12.8498976987032
-2.11864000000000	-12.8608305730663
-2.11948000000000	-12.8723041345488
-2.12032000000000	-12.8843201455119
-2.12116000000000	-12.8968780557614
-2.12200000000000	-12.9099785606638
-2.12284000000000	-12.9236229375931
-2.12368000000000	-12.9378149581874
-2.12452000000000	-12.9525585779956
-2.12536000000000	-12.9678597470452
-2.12620000000000	-12.9837265310116
-2.12704000000000	-13.0001666894658
-2.12788000000000	-13.0171910967993
-2.12872000000000	-13.0348124131479
-2.12956000000000	-13.0530436674508
-2.13040000000000	-13.0719014014458
-2.13124000000000	-13.0914017439733
-2.13208000000000	-13.1114769495612
-2.13292000000000	-13.1323228315960
-2.13376000000000	-13.1539963428513
-2.13460000000000	-13.1763108869755
-2.13544000000000	-13.1993996333292
-2.13628000000000	-13.2233088415289
-2.13712000000000	-13.2480695456498
-2.13796000000000	-13.2737407015927
-2.13880000000000	-13.3003717598354
-2.13964000000000	-13.3280204992045
-2.14048000000000	-13.3567713393793
-2.14132000000000	-13.3866931751569
-2.14216000000000	-13.4174264648743
-2.14300000000000	-13.4460973140116
-2.14384000000000	-13.4788885326635
-2.14468000000000	-13.5159611054771
-2.14552000000000	-13.5575243104300
-2.14636000000000	-13.5976025930475
-2.14720000000000	-13.6396152811327
-2.14804000000000	-13.6843021158444
-2.14888000000000	-13.7320839379858
-2.14972000000000	-13.7834907734514
-2.15056000000000	-13.8392204133505
-2.15140000000000	-13.8995797393630
-2.15224000000000	-13.9670477018955
-2.15308000000000	-14.0438122215379
-2.15392000000000	-14.1311548974905
-2.15476000000000	-14.2345034620481
-2.15560000000000	-14.3623233783356
-2.15644000000000	-14.5324321544305
-2.15728000000000	-14.7946265628884
-2.15812000000000	-15.4558345753095
-2.15896000000000	-15.0784955391879
-2.15980000000000	-14.7119365327915
-2.16064000000000	-14.5259209249262
-2.16148000000000	-14.4035886834788
-2.16232000000000	-14.3141958429436
-2.16316000000000	-14.2445703970446
-2.16400000000000	-14.1886386925107
-2.16484000000000	-14.1433351965838
-2.16568000000000	-14.1055615689862
-2.16652000000000	-14.0737132204609
-2.16736000000000	-14.0472432400448
-2.16820000000000	-14.0241717024105
-2.16904000000000	-14.0045032574522
-2.16988000000000	-13.9877496055485
-2.17072000000000	-13.9735400808739
-2.17156000000000	-13.9615629282089
-2.17240000000000	-13.9515817703738
-2.17324000000000	-13.9433869760158
-2.17408000000000	-13.9368140807653
-2.17492000000000	-13.9317212393887
-2.17576000000000	-13.9279676988684
-2.17660000000000	-13.9254654032161
-2.17744000000000	-13.9241600604687
-2.17828000000000	-13.9239690108377
-2.17912000000000	-13.9247829684428
-2.17996000000000	-13.9264416079719
-2.18080000000000	-13.9291150906687
-2.18164000000000	-13.9327159086745
-2.18248000000000	-13.9371518417137
-2.18332000000000	-13.9424124374444
-2.18416000000000	-13.9485238115381
-2.18500000000000	-13.9552791998992
-2.18584000000000	-13.9627602980176
-2.18668000000000	-13.9709522302310
-2.18752000000000	-13.9798366494274
-2.18836000000000	-13.9894008857729
-2.18920000000000	-13.9996318331192
-2.19004000000000	-14.0105214223326
-2.19088000000000	-14.0220596888237
-2.19172000000000	-14.0342435027247
-2.19256000000000	-14.0470685257316
-2.19340000000000	-14.0605331023516
-2.19424000000000	-14.0746368856853
-2.19508000000000	-14.0893818100027
-2.19592000000000	-14.1047716953167
-2.19676000000000	-14.1208122054939
-2.19760000000000	-14.1375095198467
-2.19844000000000	-14.1548759489175
-2.19928000000000	-14.1729199532302
-2.20012000000000	-14.1916576791411
-2.20096000000000	-14.2111039881246
-2.20180000000000	-14.2312764400336
-2.20264000000000	-14.2522019305217
-2.20348000000000	-14.2738990606461
-2.20432000000000	-14.2964019893054
-2.20516000000000	-14.3197409560266
-2.20600000000000	-14.3439496210326
-2.20684000000000	-14.3690788100764
-2.20768000000000	-14.3950135791889
-2.20852000000000	-14.4222490875901
-2.20936000000000	-14.4504707067899
-2.21020000000000	-14.4798198991818
-2.21104000000000	-14.5104066421472
-2.21188000000000	-14.5398743628668
-2.21272000000000	-14.5705801690925
-2.21356000000000	-14.6059326662583
-2.21440000000000	-14.6461321014140
-2.21524000000000	-14.6860092475586
-2.21608000000000	-14.7268174759732
-2.21692000000000	-14.7700743582849
-2.21776000000000	-14.8161233790014
-2.21860000000000	-14.8654245563707
-2.21944000000000	-14.9185190671753
-2.22028000000000	-14.9761764304818
-2.22112000000000	-15.0394063173121
-2.22196000000000	-15.1096053576169
-2.22280000000000	-15.1888595277925
-2.22364000000000	-15.2803561576552
-2.22448000000000	-15.3894034475476
-2.22532000000000	-15.5241188632118
-2.22616000000000	-15.7091514136898
-2.22700000000000	-16.0124145392325
-2.22784000000000	-16.7585583666508
-2.22868000000000	-16.0865947833026
-2.22952000000000	-15.7910171003054
-2.23036000000000	-15.6266649946408
-2.23120000000000	-15.5157214025265
-2.23204000000000	-15.4344009506399
-2.23288000000000	-15.3703282611589
-2.23372000000000	-15.3188298658412
-2.23456000000000	-15.2766795772291
-2.23540000000000	-15.2417148299489
-2.23624000000000	-15.2124626768427
-2.23708000000000	-15.1878782676919
-2.23792000000000	-15.1671906687774
-2.23876000000000	-15.1498609822412
-2.23960000000000	-15.1353434951179
-2.24044000000000	-15.1233287540691
-2.24128000000000	-15.1135333768684
-2.24212000000000	-15.1057188433752
-2.24296000000000	-15.0994550726367
-2.24380000000000	-15.0950242310330
-2.24464000000000	-15.0921495984296
-2.24548000000000	-15.0906551208085
-2.24632000000000	-15.0904522426500
-2.24716000000000	-15.0916034342704
-2.24800000000000	-15.0936720982822
-2.24884000000000	-15.0968113341589
-2.24968000000000	-15.1009832352071
-2.25052000000000	-15.1061344528220
-2.25136000000000	-15.1121955054756
-2.25220000000000	-15.1191445251744
-2.25304000000000	-15.1269550013579
-2.25388000000000	-15.1355936374934
-2.25472000000000	-15.1450486918960
-2.25556000000000	-15.1552980995006
-2.25640000000000	-15.1663304690328
-2.25724000000000	-15.1781257421575
-2.25808000000000	-15.1906606692439
-2.25892000000000	-15.2039640858923
-2.25976000000000	-15.2180198564492
-2.26060000000000	-15.2328253060332
-2.26144000000000	-15.2483648893743
-2.26228000000000	-15.2646528329113
-2.26312000000000	-15.2816946300052
-2.26396000000000	-15.2994991500583
-2.26480000000000	-15.3180770176250
-2.26564000000000	-15.3374407588626
-2.26648000000000	-15.3576109591343
-2.26732000000000	-15.3786036982229
-2.26816000000000	-15.4004422469303
-2.26900000000000	-15.4231596290918
-2.26984000000000	-15.4467828375040
-2.27068000000000	-15.4713472387432
-2.27152000000000	-15.4969028184924
-2.27236000000000	-15.5234933284688
-2.27320000000000	-15.5511753628999
-2.27404000000000	-15.5800119627332
-2.27488000000000	-15.6100877084042
-2.27572000000000	-15.6414255669707
-2.27656000000000	-15.6700774210195
-2.27740000000000	-15.7038392652172
-2.27824000000000	-15.7428650618401
-2.27908000000000	-15.7825947622423
-2.27992000000000	-15.8225425951146
-2.28076000000000	-15.8648042646433
-2.28160000000000	-15.9096750011269
-2.28244000000000	-15.9575258125691
-2.28328000000000	-16.0088593287243


==> F1_Sing_n0.txt <==
-20	-28.6613887361327
-19.9000000000000	-28.5199673944060
-19.8000000000000	-28.3785460529177
-19.7000000000000	-28.2371247116683
-19.6000000000000	-28.0957033711330
-19.5000000000000	-27.9542820305866
-19.4000000000000	-27.8128606902645
-19.3000000000000	-27.6714393501672
-19.2000000000000	-27.5300180102948
-19.1000000000000	-27.3885966706474
-19	-27.2471753312246
-18.9000000000000	-27.1057539920259
-18.8000000000000	-26.9643326530503
-18.7000000000000	-26.8229113142966
-18.6000000000000	-26.6814899757632
-18.5000000000000	-26.5400686374483
-18.4000000000000	-26.3986472993496
-18.3000000000000	-26.2572259614645
-18.2000000000000	-26.1158046237900
-18.1000000000000	-25.9743832863228
-18	-25.8329619490591
-17.9000000000000	-25.6915406119947
-17.8000000000000	-25.5501192751249
-17.7000000000000	-25.4086969677747
-17.6000000000000	-25.2672756113703
-17.5000000000000	-25.1258542549460
-17.4000000000000	-24.9844328985024
-17.3000000000000	-24.8430115420404
-17.2000000000000	-24.7015901855607
-17.1000000000000	-24.5601688290642
-17	-24.4187474725516
-16.9000000000000	-24.2773261160238
-16.8000000000000	-24.1359047594815
-16.7000000000000	-23.9944834029255
-16.6000000000000	-23.8530620463568
-16.5000000000000	-23.7116406897760
-16.4000000000000	-23.5702193331840
-16.3000000000000	-23.4287979765817
-16.2000000000000	-23.2873766199698
-16.1000000000000	-23.1459552633492
-16	-23.0045339067207
-15.9000000000000	-22.8631125500853
-15.8000000000000	-22.7216911934436
-15.7000000000000	-22.5802698367967
-15.6000000000000	-22.4388484801452
-15.5000000000000	-22.2974271234902
-15.4000000000000	-22.1560057668324
-15.3000000000000	-22.0145844101727
-15.2000000000000	-21.8731630535121
-15.1000000000000	-21.7317416968513
-15	-21.5903203401912
-14.9000000000000	-21.4488989835328
-14.8000000000000	-21.3074776268768
-14.7000000000000	-21.1660562702242
-14.6000000000000	-21.0246349135759
-14.5000000000000	-20.8832135569326
-14.4000000000000	-20.7417922002954
-14.3000000000000	-20.6003708436650
-14.2000000000000	-20.4589494870422
-14.1000000000000	-20.3175281304281
-14	-20.1761067738232
-13.9000000000000	-20.0346854172286
-13.8000000000000	-19.8932640606450
-13.7000000000000	-19.7518066848247
-13.6000000000000	-19.6103869304812
-13.5000000000000	-19.4689999909679
-13.4000000000000	-19.3275786344358
-13.3000000000000	-19.1861572779184
-13.2000000000000	-19.0447359214163
-13.1000000000000	-18.9033145649300
-13	-18.7618932084600
-12.9000000000000	-18.6204718520067
-12.8000000000000	-18.4790503998369
-12.7000000000000	-18.3376290459463
-12.6000000000000	-18.1962076920881
-12.5000000000000	-18.0547863382574
-12.4000000000000	-17.9133649844498
-12.3000000000000	-17.7719436306607
-12.2000000000000	-17.6305222768852
-12.1000000000000	-17.4891009231187
-12	-17.3476795693563
-11.9000000000000	-17.2062582155929
-11.8000000000000	-17.0648368618233
-11.7000000000000	-16.9234155080420
-11.6000000000000	-16.7819941542432
-11.5000000000000	-16.6405728004206
-11.4000000000000	-16.4991514465677
-11.3000000000000	-16.3577300926770
-11.2000000000000	-16.2163087387405
-11.1000000000000	-16.0748873847494
-11	-15.9334660306938
-10.9000000000000	-15.7920446765622
-10.8000000000000	-15.6506233223422
-10.7000000000000	-15.5092019680190
-10.6000000000000	-15.3677806135760
-10.5000000000000	-15.2263592589940
-10.4000000000000	-15.0849379042507
-10.3000000000000	-14.9435165493202
-10.2000000000000	-14.8020951941723
-10.1000000000000	-14.6606738387719
-10	-14.5192524830777
-9.90000000000000	-14.3778311270415
-9.80000000000000	-14.2364097710811
-9.70000000000000	-14.0949884146128
-9.60000000000000	-13.9535670575415
-9.50000000000000	-13.8121456997802
-9.40000000000000	-13.6707243412253
-9.30000000000000	-13.5293029817537
-9.20000000000000	-13.3878816212193
-9.10000000000000	-13.2464602594488
-9	-13.1050388962371
-8.90000000000000	-12.9636175313411
-8.80000000000000	-12.8221961644736
-8.70000000000000	-12.6807747952945
-8.60000000000000	-12.5393534234024
-8.50000000000000	-12.3979320483224
-8.40000000000000	-12.2565106694938
-8.30000000000000	-12.1150892862542
-8.20000000000000	-11.9736678978211
-8.10000000000000	-11.8322465032704
-8	-11.6908251015111
-7.90000000000000	-11.5494036912545
-7.80000000000000	-11.4079822709793
-7.70000000000000	-11.2665608388890
-7.60000000000000	-11.1251393928624
-7.50000000000000	-10.9837179303951
-7.40000000000000	-10.8422964485299
-7.30000000000000	-10.7008749437756
-7.20000000000000	-10.5594534120096
-7.10000000000000	-10.4180318483646
-7	-10.2766102470938
-6.90000000000000	-10.1351886014114
-6.80000000000000	-9.99373248627292
-6.70000000000000	-9.85234514331653
-6.60000000000000	-9.71092331027439
-6.50000000000000	-9.56950139099060
-6.40000000000000	-9.42807927415897
-6.30000000000000	-9.28665713793084
-6.20000000000000	-9.14523485983088
-6.10000000000000	-9.00381241418827
-6	-8.86238977070039
-5.90000000000000	-8.72096689359518
-5.80000000000000	-8.57954374064216
-5.70000000000000	-8.43812026198446
-5.60000000000000	-8.29669639875994
-5.50000000000000	-8.15527208147291
-5.40000000000000	-8.01384722807167
-5.30000000000000	-7.87242174167871
-5.20000000000000	-7.73099550791072
-5.10000000000000	-7.58956839171466
-5	-7.44814023363235
-4.90000000000000	-7.30671084586507
-4.80000000000000	-7.16528000597386
-4.70000000000000	-7.02384745095071
-4.60000000000000	-6.88241287095354
-4.50000000000000	-6.74097590015515
-4.40000000000000	-6.59953610663965
-4.30000000000000	-6.45809298047921
-4.20000000000000	-6.31664591966516
-4.10000000000000	-6.17519421350944
-4	-6.03373702306450
-3.90000000000000	-5.89227335803053
-3.80000000000000	-5.75080204952565
-3.70000000000000	-5.60932166473133
-3.60000000000000	-5.46783068532184
-3.50000000000000	-5.32632713406910
-3.40000000000000	-5.18480874413152
-3.30000000000000	-5.04327284134995
-3.20000000000000	-4.90171627159146
-3.10000000000000	-4.76013531534258
-3	-4.61852558739702
-2.90000000000000	-4.47688191915128
-2.80000000000000	-4.33519822065192
-2.70000000000000	-4.19346731913213
-2.60000000000000	-4.05168077033657
-2.50000000000000	-3.90982863847184
-2.40000000000000	-3.76789924142864
-2.30000000000000	-3.62587884950955
-2.20000000000000	-3.48375134581357
-2.10000000000000	-3.34149782944067
-2	-3.19909590481142
-1.90000000000000	-3.05652025230201
-1.80000000000000	-2.91374029736367
-1.70000000000000	-2.77072079583300
-1.60000000000000	-2.62742076529175
-1.50000000000000	-2.48379267710639
-1.40000000000000	-2.33978158109464
-1.30000000000000	-2.19532417493700
-1.20000000000000	-2.05034783865327
-1.10000000000000	-1.90476966482999
-1	-1.75849552782243
-0.899999999999999	-1.61141924957699
-0.800000000000001	-1.46342193530956
-0.699999999999999	-1.31437156778075
-0.600000000000001	-1.16412296246861
-0.500000000000000	-1.01251819513972
-0.399999999999999	-0.859387615393068
-0.300000000000001	-0.704551551965434
-0.199999999999999	-0.547822795792174
-0.100000000000001	-0.389009914030305
0	-0.227921403128725
0.100000000000001	-0.0643706340406215
0.199999999999999	0.101818518143494
0.300000000000001	0.270805529472603
0.399999999999999	0.442726793752504
0.500000000000000	0.617689174525386
0.600000000000001	0.795763850037115
0.699999999999999	0.976980774392302
0.800000000000001	1.16132407194207
0.899999999999999	1.34872865103519
1	1.53907826623438
1.10000000000000	1.73220517680424
1.20000000000000	1.92789145017459
1.30000000000000	2.12587185359451
1.40000000000000	2.32583818025470
1.50000000000000	2.52744478291581
1.60000000000000	2.73031504958331
1.70000000000000	2.93404855521698
1.80000000000000	3.13822865459031
1.90000000000000	3.34243043142794
2	3.54622842576283
2.10000000000000	3.74920481195671
2.20000000000000	3.95095711823183
2.30000000000000	4.15110606926786
2.40000000000000	4.34930254118424
2.50000000000000	4.54523426173518
2.60000000000000	4.73863144264945
2.70000000000000	4.92927115529045
2.80000000000000	5.11698050118123
2.90000000000000	5.30163805867169
3	5.48317351797888
3.10000000000000	5.66156613025209
3.20000000000000	5.83684165403318
3.30000000000000	6.00906686915291
3.40000000000000	6.17834564342564
3.50000000000000	6.34481156888478
3.60000000000000	6.50862207657032
3.70000000000000	6.66995188971809
3.80000000000000	6.82898683857622
3.90000000000000	6.98591816985390
4	7.14093752620933
4.10000000000000	7.29423270978648
4.20000000000000	7.44598428267364
4.30000000000000	7.59636300137496
4.40000000000000	7.74552795704505
4.50000000000000	7.89362610697277
4.60000000000000	8.04078983442879
4.70000000000000	8.18714025581173
4.80000000000000	8.33278451156432
4.90000000000000	8.47781791449955
5	8.62232447747732
5.10000000000000	8.76637779037323
5.20000000000000	8.91003639481879
5.30000000000000	9.05337315206655
5.40000000000000	9.19641916744075
5.50000000000000	9.33922177085439
5.60000000000000	9.48181668697193
5.70000000000000	9.62423475774538
5.80000000000000	9.76650223684774
5.90000000000000	9.90864161831741
6	10.0506721032582
6.10000000000000	10.1926100800185
6.20000000000000	10.3344695026681
6.30000000000000	10.4762622477752
6.40000000000000	10.6179984682252
6.50000000000000	10.7596865319078
6.60000000000000	10.9013339606415
6.70000000000000	11.0429468778838
6.80000000000000	11.1845305391227
6.90000000000000	11.3260894033032
7	11.4676272524614
7.10000000000000	11.6091472937006
7.20000000000000	11.7506522460297
7.30000000000000	11.8921444142473
7.40000000000000	12.0336257810604
7.50000000000000	12.1750979469452
7.60000000000000	12.3165623900984
7.70000000000000	12.4580201890279
7.80000000000000	12.5994721626781
7.90000000000000	12.7409196333967
8	12.8823631071887
8.10000000000000	13.0238031968102
8.20000000000000	13.1652404211648
8.30000000000000	13.3066752692164
8.40000000000000	13.4481084802756
8.50000000000000	13.5895393053892
8.60000000000000	13.7309688580763
8.70000000000000	13.8723971602512
8.80000000000000	14.0138243368879
8.90000000000000	14.1552506561711
9	14.2966762150163
9.10000000000000	14.4381011297739
9.20000000000000	14.5795254989824
9.30000000000000	14.7209494060925
9.40000000000000	14.8623729217758
9.50000000000000	15.0037961058791
9.60000000000000	15.1452190090809
9.70000000000000	15.2866416742937
9.80000000000000	15.4280641378526
9.90000000000000	15.5694864305219
10	15.7109072042196
10.1000000000000	15.8523291519507
10.2000000000000	15.9937510114984
10.3000000000000	16.1351744192127
10.4000000000000	16.2765961849520
10.5000000000000	16.4180178877044
10.6000000000000	16.5594395370758
10.7000000000000	16.7008610890296
10.8000000000000	16.8422826511804
10.9000000000000	16.9837046816055
11	17.1251261475241
11.1000000000000	17.2665475382352
11.2000000000000	17.4079689803121
11.3000000000000	17.5493904103958
11.4000000000000	17.6908118310173
11.5000000000000	17.8322332443023
11.6000000000000	17.9736546520291
11.7000000000000	18.1150760556783
11.8000000000000	18.2564974564742
11.9000000000000	18.3979187257134
12	18.5393400893181
12.1000000000000	18.6807614501834
12.2000000000000	18.8221828089224
12.3000000000000	18.9636041660446
12.4000000000000	19.1050255219717
12.5000000000000	19.2464468770502
12.6000000000000	19.3878682315626
12.7000000000000	19.5292895857372
12.8000000000000	19.6707110648594
12.9000000000000	19.8121324153894
13	19.9535537659655
13.1000000000000	20.0949751166894
13.2000000000000	20.2363964676375
13.3000000000000	20.3778178188645
13.4000000000000	20.5192391704072
13.5000000000000	20.6606605222880
13.6000000000000	20.8020818745168
13.7000000000000	20.9434917645368
13.8000000000000	21.0849245800129
13.9000000000000	21.2263459332600
14	21.3677672868178
14.1000000000000	21.5091885309908
14.2000000000000	21.6506098741876
14.3000000000000	21.7920312181444
14.4000000000000	21.9334525629242
14.5000000000000	22.0748739085822
14.6000000000000	22.2162952551647
14.7000000000000	22.3577166027098
14.8000000000000	22.4991379512461
14.9000000000000	22.6405593007933
15	22.7819806513621
15.1000000000000	22.9234020029544
15.2000000000000	23.0648233555634
15.3000000000000	23.2062447091744
15.4000000000000	23.3476660637651
15.5000000000000	23.4890874193062
15.6000000000000	23.6305087757622
15.7000000000000	23.7719301330922
15.8000000000000	23.9133514912503
15.9000000000000	24.0547730348847
16	24.1961943905122
16.1000000000000	24.3376159211543
16.2000000000000	24.4790374449740
16.3000000000000	24.6204584573140
16.4000000000000	24.7618798128849
16.5000000000000	24.9033011684412
16.6000000000000	25.0447225239840
16.7000000000000	25.1861447183148
16.8000000000000	25.3275660433974
16.9000000000000	25.4689873565921
17	25.6104086720986
17.1000000000000	25.7518300163296
17.2000000000000	25.8932513368327
17.3000000000000	26.0346726593550
17.4000000000000	26.1760939838078
17.5000000000000	26.3175152679580
17.6000000000000	26.4589365499158
17.7000000000000	26.6003578764120
17.8000000000000	26.7417792045225
17.9000000000000	26.8832005341796
18	27.0246218653182
18.1000000000000	27.1660431978757
18.2000000000000	27.3074645317918
18.3000000000000	27.4488858670083
18.4000000000000	27.5903072034693
18.5000000000000	27.7317285411207
18.6000000000000	27.8731498799101
18.7000000000000	28.0145712197869
18.8000000000000	28.1559896539169
18.9000000000000	28.2974112021684
19	28.4388324686969
19.1000000000000	28.5802568526757
19.2000000000000	28.7216781882160
19.3000000000000	28.8630995248190
19.4000000000000	29.0045208624394
19.5000000000000	29.1459422010323
19.6000000000000	29.2873634673487
19.7000000000000	29.4287848023818
19.8000000000000	29.5702061381661
19.9000000000000	29.7116274746688
20	29.8530488118578


==> F1_Sing_n0_R.txt <==
-10	-15.7109072042196
-9.95000000000000	-15.6401975210760
-9.90000000000000	-15.5694864305219
-9.85000000000000	-15.4987753038191
-9.80000000000000	-15.4280641378526
-9.75000000000000	-15.3573529292372
-9.70000000000000	-15.2866416742937
-9.65000000000000	-15.2159303690234
-9.60000000000000	-15.1452190090809
-9.55000000000000	-15.0745075897435
-9.50000000000000	-15.0037961058791
-9.45000000000000	-14.9330845519102
-9.40000000000000	-14.8623729217758
-9.35000000000000	-14.7916612088891
-9.30000000000000	-14.7209494060925
-9.25000000000000	-14.6502375056077
-9.20000000000000	-14.5795254989824
-9.15000000000000	-14.5088133770314
-9.10000000000000	-14.4381011297739
-9.05000000000000	-14.3673887463641
-9	-14.2966762150163
-8.95000000000000	-14.2259635229240
-8.90000000000000	-14.1552506561711
-8.85000000000000	-14.0845375996361
-8.80000000000000	-14.0138243368879
-8.75000000000000	-13.9431108500720
-8.70000000000000	-13.8723971602512
-8.65000000000000	-13.8016831397783
-8.60000000000000	-13.7309688580763
-8.55000000000000	-13.6602542642408
-8.50000000000000	-13.5895393053892
-8.45000000000000	-13.5188240044929
-8.40000000000000	-13.4481084802756
-8.35000000000000	-13.3773919387575
-8.30000000000000	-13.3066752692164
-8.25000000000000	-13.2359580917398
-8.20000000000000	-13.1652404211648
-8.15000000000000	-13.0945221379734
-8.10000000000000	-13.0238031968102
-8.05000000000000	-12.9530835405688
-8	-12.8823631071887
-7.95000000000000	-12.8116418292274
-7.90000000000000	-12.7409196333967
-7.85000000000000	-12.6701964400587
-7.80000000000000	-12.5994721626781
-7.75000000000000	-12.5287467072287
-7.70000000000000	-12.4580201890279
-7.65000000000000	-12.3872920458419
-7.60000000000000	-12.3165623900984
-7.55000000000000	-12.2458310359714
-7.50000000000000	-12.1750979469452
-7.45000000000000	-12.1043629179078
-7.40000000000000	-12.0336257810604
-7.35000000000000	-11.9628680432200
-7.30000000000000	-11.8921444142473
-7.25000000000000	-11.8213997984968
-7.20000000000000	-11.7506522460297
-7.15000000000000	-11.6799015030069
-7.10000000000000	-11.6091472937006
-7.05000000000000	-11.5383893186173
-7	-11.4676272524614
-6.95000000000000	-11.3968607419270
-6.90000000000000	-11.3260894033032
-6.85000000000000	-11.2553128198777
-6.80000000000000	-11.1845305391227
-6.75000000000000	-11.1137420696454
-6.70000000000000	-11.0429468778838
-6.65000000000000	-10.9721443845272
-6.60000000000000	-10.9013339606415
-6.55000000000000	-10.8305149234728
-6.50000000000000	-10.7596865319078
-6.45000000000000	-10.6888480663804
-6.40000000000000	-10.6179984682252
-6.35000000000000	-10.5471368347087
-6.30000000000000	-10.4762622477752
-6.25000000000000	-10.4053735402371
-6.20000000000000	-10.3344695026681
-6.15000000000000	-10.2635488233809
-6.10000000000000	-10.1926100800185
-6.05000000000000	-10.1216517304974
-6	-10.0506721032582
-5.95000000000000	-9.97966938678062
-5.90000000000000	-9.90864161831741
-5.85000000000000	-9.83758666881456
-5.80000000000000	-9.76650223684774
-5.75000000000000	-9.69538583232876
-5.70000000000000	-9.62423475774538
-5.65000000000000	-9.55304609469452
-5.60000000000000	-9.48181668697193
-5.55000000000000	-9.41054312257374
-5.50000000000000	-9.33922177085439
-5.45000000000000	-9.26784853130305
-5.40000000000000	-9.19641916744076
-5.35000000000000	-9.12492904134199
-5.30000000000000	-9.05337315206655
-5.25000000000000	-8.98174611072647
-5.20000000000000	-8.91003639481879
-5.15000000000000	-8.83825495330160
-5.10000000000000	-8.76637779037323
-5.05000000000000	-8.69440356555256
-5	-8.62232447747732
-4.95000000000000	-8.55013221447349
-4.90000000000000	-8.47781791449956
-4.85000000000000	-8.40537206479555
-4.80000000000000	-8.33278451156432
-4.75000000000000	-8.26004442201739
-4.70000000000000	-8.18714025581173
-4.65000000000000	-8.11405973805446
-4.60000000000000	-8.04078983442878
-4.55000000000000	-7.96731672905767
-4.50000000000000	-7.89362610697277
-4.45000000000000	-7.81970174247083
-4.40000000000000	-7.74552795704505
-4.35000000000000	-7.67108776755649
-4.30000000000000	-7.59636300137496
-4.25000000000000	-7.52133501327226
-4.20000000000000	-7.44598428267364
-4.15000000000000	-7.37029052094062
-4.10000000000000	-7.29423270978648
-4.05000000000000	-7.21778915071545
-4	-7.14093752620933
-3.95000000000000	-7.06365497327770
-3.90000000000000	-6.98591816985390
-3.85000000000000	-6.90770343435944
-3.80000000000000	-6.82898683857622
-3.75000000000000	-6.74974433376147
-3.70000000000000	-6.66995188971809
-3.65000000000000	-6.58958564629779
-3.60000000000000	-6.50862207657032
-3.55000000000000	-6.42703816064488
-3.50000000000000	-6.34481156888478
-3.45000000000000	-6.26192085301851
-3.40000000000000	-6.17834564342564
-3.35000000000000	-6.09406685066819
-3.30000000000000	-6.00906686915291
-3.25000000000000	-5.92332978065068
-3.20000000000000	-5.83684165403318
-3.15000000000000	-5.74959026182071
-3.10000000000000	-5.66156613025208
-3.05000000000000	-5.57276214285739
-3	-5.48317351797888
-2.95000000000000	-5.39279846993468
-2.90000000000000	-5.30163805867169
-2.85000000000000	-5.20969630838057
-2.80000000000000	-5.11698050118122
-2.75000000000000	-5.02350092815353
-2.70000000000000	-4.92927115529045
-2.65000000000000	-4.83430798377569
-2.60000000000000	-4.73863144264944
-2.55000000000000	-4.64226475546744
-2.50000000000000	-4.54523426173518
-2.45000000000000	-4.44756941237640
-2.40000000000000	-4.34930254118425
-2.35000000000000	-4.25046881635760
-2.30000000000000	-4.15110606926785
-2.25000000000000	-4.05125462529862
-2.20000000000000	-3.95095711823183
-2.15000000000000	-3.85025832762091
-2.10000000000000	-3.74920481195671
-2.05000000000000	-3.64784491929315
-2	-3.54622842576283
-1.95000000000000	-3.44440628606713
-1.90000000000000	-3.34243043142794
-1.85000000000000	-3.24035346845733
-1.80000000000000	-3.13822865459031
-1.75000000000000	-3.03610924110778
-1.70000000000000	-2.93404855521698
-1.65000000000000	-2.83209964879946
-1.60000000000000	-2.73031504958330
-1.55000000000000	-2.62874651403119
-1.50000000000000	-2.52744478291581
-1.45000000000000	-2.42645934072666
-1.40000000000000	-2.32583818025470
-1.35000000000000	-2.22562757391734
-1.30000000000000	-2.12587185359451
-1.25000000000000	-2.02661320092822
-1.20000000000000	-1.92789145017459
-1.15000000000000	-1.82974390577336
-1.10000000000000	-1.73220517680424
-1.05000000000000	-1.63530703042524
-1	-1.53907826623438
-0.949999999999999	-1.44354461326598
-0.900000000000000	-1.34872865103519
-0.850000000000000	-1.25464975569082
-0.800000000000001	-1.16132407194207
-0.750000000000000	-1.06876451100565
-0.699999999999999	-0.976980774392302
-0.650000000000000	-0.885979402931816
-0.600000000000000	-0.795763850037112
-0.550000000000001	-0.706334577842231
-0.500000000000000	-0.617689174525386
-0.449999999999999	-0.529822490852525
-0.400000000000000	-0.442726793752507
-0.350000000000000	-0.356391934563682
-0.300000000000001	-0.270805529472603
-0.250000000000000	-0.185953149596878
-0.199999999999999	-0.101818518143494
-0.150000000000000	-0.0183837120973505
-0.0999999999999996	0.0643706340406244
-0.0500000000000007	0.146465124844695
0	0.227921403128725
0.0500000000000007	0.308761953762709
0.0999999999999996	0.389009914030302
0.150000000000000	0.468688892204693
0.199999999999999	0.547822795792174
0.250000000000000	0.626435670653308
0.300000000000001	0.704551551965434
0.350000000000000	0.782194327743458
0.400000000000000	0.859387615393071
0.449999999999999	0.936154651537458
0.500000000000000	1.01251819513972
0.550000000000001	1.08850044374260
0.600000000000000	1.16412296246861
0.650000000000000	1.23940662526888
0.699999999999999	1.31437156778075
0.750000000000000	1.38903715105152
0.800000000000001	1.46342193530956
0.850000000000000	1.53754366291291
0.900000000000000	1.61141924957699
0.949999999999999	1.68506478297586
1	1.75849552782243
1.05000000000000	1.83172593655926
1.10000000000000	1.90476966482998
1.15000000000000	1.97763959095046
1.20000000000000	2.05034783865327
1.25000000000000	2.12290580243995
1.30000000000000	2.19532417493700
1.35000000000000	2.26761297571535
1.40000000000000	2.33978158109464
1.45000000000000	2.41183875451376
1.50000000000000	2.48379267710639
1.55000000000000	2.55565097817317
1.60000000000000	2.62742076529174
1.65000000000000	2.69910865385059
1.70000000000000	2.77072079583300
1.75000000000000	2.84226290771391
1.80000000000000	2.91374029736367
1.85000000000000	2.98515788988112
1.90000000000000	3.05652025230201
1.95000000000000	3.12783161714960
2	3.19909590481142
2.05000000000000	3.27031674474109
2.10000000000000	3.34149782944067
2.15000000000000	3.41264164128883
2.20000000000000	3.48375134581357
2.25000000000000	3.55482959765121
2.30000000000000	3.62587884950955
2.35000000000000	3.69690136681912
2.40000000000000	3.76789924142865
2.45000000000000	3.83887440439037
2.50000000000000	3.90982863847184
2.55000000000000	3.98076358827178
2.60000000000000	4.05168077033657
2.65000000000000	4.12258158386009
2.70000000000000	4.19346731913213
2.75000000000000	4.26433916582033
2.80000000000000	4.33519822065192
2.85000000000000	4.40604549453428
2.90000000000000	4.47688191915128
2.95000000000000	4.54770835307082
3	4.61852558739702
3.05000000000000	4.68933435099848
3.10000000000000	4.76013531534258
3.15000000000000	4.83092909896366
3.20000000000000	4.90171627159146
3.25000000000000	4.97249735796425
3.30000000000000	5.04327284134995
3.35000000000000	5.11404316679648
3.40000000000000	5.18480874413152
3.45000000000000	5.25556995073034
3.50000000000000	5.32632713406910
3.55000000000000	5.39708061407980
3.60000000000000	5.46783068532183
3.65000000000000	5.53857761898423
3.70000000000000	5.60932166473133
3.75000000000000	5.68006305240407
3.80000000000000	5.75080204952565
3.85000000000000	5.82153874008379
3.90000000000000	5.89227335803054
3.95000000000000	5.96300606839030
4	6.03373702306450
4.05000000000000	6.10446636187230
4.10000000000000	6.17519421350944
4.15000000000000	6.24592069643110
4.20000000000000	6.31664591966516
4.25000000000000	6.38736998356103
4.30000000000000	6.45809298047921
4.35000000000000	6.52881499542630
4.40000000000000	6.59953610663965
4.45000000000000	6.67025638612560
4.50000000000000	6.74097590015515
4.55000000000000	6.81169470972018
4.60000000000000	6.88241287095354
4.65000000000000	6.95313043551568
4.70000000000000	7.02384745095071
4.75000000000000	7.09456396101400
4.80000000000000	7.16528000597386
4.85000000000000	7.23599562288920
4.90000000000000	7.30671084586507
4.95000000000000	7.37742570631038
5	7.44814023363235
5.05000000000000	7.51885445394422
5.10000000000000	7.58956839171466
5.15000000000000	7.66028206946223
5.20000000000000	7.73099550791072
5.25000000000000	7.80170872613221
5.30000000000000	7.87242174167871
5.35000000000000	7.94313457070330
5.40000000000000	8.01384722807167
5.45000000000000	8.08455972746469
5.50000000000000	8.15527208147291
5.55000000000000	8.22598430168342
5.60000000000000	8.29669639875994
5.65000000000000	8.36740838251634
5.70000000000000	8.43812026198446
5.75000000000000	8.50883204547645
5.80000000000000	8.57954374064216
5.85000000000000	8.65025535452191
5.90000000000000	8.72096689359518
5.95000000000000	8.79167836382524
6	8.86238977070039
6.05000000000000	8.93310111927177
6.10000000000000	9.00381241418828
6.15000000000000	9.07452365972863
6.20000000000000	9.14523485983088
6.25000000000000	9.21594601811959
6.30000000000000	9.28665713793084
6.35000000000000	9.35736822233520
6.40000000000000	9.42807927415896
6.45000000000000	9.49879039424610
6.50000000000000	9.56950139099060
6.55000000000000	9.64021236232541
6.60000000000000	9.71092331027439
6.65000000000000	9.78163423670008
6.70000000000000	9.85234514331653
6.75000000000000	9.92305603170116
6.80000000000000	9.99373248627292
6.85000000000000	10.0644417402174
6.90000000000000	10.1351886014114
6.95000000000000	10.2058994302736
7	10.2766102470938
7.05000000000000	10.3473210528302
7.10000000000000	10.4180318483647
7.15000000000000	10.4887426345088
7.20000000000000	10.5594534120096
7.25000000000000	10.6301641815543
7.30000000000000	10.7008749437756
7.35000000000000	10.7715856992555
7.40000000000000	10.8422964485299
7.45000000000000	10.9130071920919
7.50000000000000	10.9837179303951
7.55000000000000	11.0544286638571
7.60000000000000	11.1251393928624
7.65000000000000	11.1958501177645
7.70000000000000	11.2665608388890
7.75000000000000	11.3372715565353
7.80000000000000	11.4079822709793
7.85000000000000	11.4786929824745
7.90000000000000	11.5494036912545
7.95000000000000	11.6201143975341
8	11.6908251015111
8.05000000000000	11.7615358033673
8.10000000000000	11.8322465032704
8.15000000000000	11.9029572013744
8.20000000000000	11.9736678978211
8.25000000000000	12.0443785927410
8.30000000000000	12.1150892862542
8.35000000000000	12.1857999784713
8.40000000000000	12.2565106694938
8.45000000000000	12.3272213594155
8.50000000000000	12.3979320483224
8.55000000000000	12.4686427362937
8.60000000000000	12.5393534234024
8.65000000000000	12.6100641097154
8.70000000000000	12.6807747952945
8.75000000000000	12.7514854801965
8.80000000000000	12.8221961644736
8.85000000000000	12.8929068481737
8.90000000000000	12.9636175313411
8.95000000000000	13.0343282140165
9	13.1050388962371
9.05000000000000	13.1757495780374
9.10000000000000	13.2464602594488
9.15000000000000	13.3171709405006
9.20000000000000	13.3878816212193
9.25000000000000	13.4585923016295
9.30000000000000	13.5293029817537
9.35000000000000	13.6000136616126
9.40000000000000	13.6707243412253
9.45000000000000	13.7414350206091
9.50000000000000	13.8121456997802
9.55000000000000	13.8828563787531
9.60000000000000	13.9535670575415
9.65000000000000	14.0242777361576
9.70000000000000	14.0949884146128
9.75000000000000	14.1656990929175
9.80000000000000	14.2364097710811
9.85000000000000	14.3071204488778
9.90000000000000	14.3778311270415
9.95000000000000	14.4485418051057
10	14.5192524830777

==> F1_Sing_n10.txt <==
-10	-26.1772788866537
-9.90000000000000	-26.0358575306522
-9.80000000000000	-25.8944361746848
-9.70000000000000	-25.7530148187515
-9.60000000000000	-25.6115934628524
-9.50000000000000	-25.4701721069876
-9.40000000000000	-25.3287507511570
-9.30000000000000	-25.1873293953607
-9.20000000000000	-25.0459080395988
-9.10000000000000	-24.9044866838712
-9	-24.7630653281780
-8.90000000000000	-24.6216439725192
-8.80000000000000	-24.4802226168947
-8.70000000000000	-24.3388012613046
-8.60000000000000	-24.1973799057489
-8.50000000000000	-24.0559585502274
-8.40000000000000	-23.9145371947402
-8.30000000000000	-23.7731158392871
-8.20000000000000	-23.6316944838680
-8.10000000000000	-23.4902731284829
-8	-23.3488517731316
-7.90000000000000	-23.2074304178140
-7.80000000000000	-23.0660090625298
-7.70000000000000	-22.9245877072789
-7.60000000000000	-22.7831663520610
-7.50000000000000	-22.6417449968758
-7.40000000000000	-22.5003236417231
-7.30000000000000	-22.3589022866026
-7.20000000000000	-22.2174809315137
-7.10000000000000	-22.0760595764563
-7	-21.9346382214298
-6.90000000000000	-21.7932168664337
-6.80000000000000	-21.6517955114675
-6.70000000000000	-21.5103741565307
-6.60000000000000	-21.3689528016226
-6.50000000000000	-21.2275314467426
-6.40000000000000	-21.0861100918900
-6.30000000000000	-20.9446889841894
-6.20000000000000	-20.8032676202776
-6.10000000000000	-20.6618462566539
-6	-20.5204248933123
-5.90000000000000	-20.3790035302465
-5.80000000000000	-20.2375821674503
-5.70000000000000	-20.0961608049174
-5.60000000000000	-19.9547394426416
-5.50000000000000	-19.8133180806167
-5.40000000000000	-19.6718967188363
-5.30000000000000	-19.5304753572942
-5.20000000000000	-19.3890539959839
-5.10000000000000	-19.2476326348992
-5	-19.1062112740337
-4.90000000000000	-18.9647899133810
-4.80000000000000	-18.8233685529346
-4.70000000000000	-18.6819471926882
-4.60000000000000	-18.5405258326352
-4.50000000000000	-18.3991044727692
-4.40000000000000	-18.2576831130836
-4.30000000000000	-18.1162617535719
-4.20000000000000	-17.9748403942276
-4.10000000000000	-17.8334190350440
-4	-17.6919976760145
-3.90000000000000	-17.5505763171325
-3.80000000000000	-17.4091549583913
-3.70000000000000	-17.2677335997842
-3.60000000000000	-17.1263122413046
-3.50000000000000	-16.9848908829457
-3.40000000000000	-16.8434695247008
-3.30000000000000	-16.7020481665631
-3.20000000000000	-16.5606268085259
-3.10000000000000	-16.4192054505824
-3	-16.2777840927259
-2.90000000000000	-16.1363627349496
-2.80000000000000	-15.9949413772467
-2.70000000000000	-15.8535200196105
-2.60000000000000	-15.7120986620343
-2.50000000000000	-15.5706773045113
-2.40000000000000	-15.4292559470349
-2.30000000000000	-15.2878345895985
-2.20000000000000	-15.1464132321953
-2.10000000000000	-15.0049918748189
-2	-14.8635705174627
-1.90000000000000	-14.7221491601202
-1.80000000000000	-14.5807278027852
-1.70000000000000	-14.4393064454512
-1.60000000000000	-14.2978850881121
-1.50000000000000	-14.1564637307617
-1.40000000000000	-14.0150423733940
-1.30000000000000	-13.8736210160030
-1.20000000000000	-13.7321996585830
-1.10000000000000	-13.5907783011282
-1	-13.4493569436331
-0.900000000000000	-13.3079355860922
-0.800000000000001	-13.1665142285004
-0.699999999999999	-13.0250928708525
-0.600000000000000	-12.8836715131434
-0.500000000000000	-12.7422501553683
-0.400000000000000	-12.6008287975227
-0.300000000000001	-12.4594074396018
-0.199999999999999	-12.3179860816013
-0.0999999999999996	-12.1765647235170
0	-12.0351433653447
0.0999999999999996	-11.8937220070802
0.199999999999999	-11.7523006487195
0.300000000000001	-11.6108792902586
0.400000000000000	-11.4694579316935
0.500000000000000	-11.3280365730200
0.600000000000000	-11.1866152142338
0.699999999999999	-11.0451938553304
0.800000000000001	-10.9037724963049
0.900000000000000	-10.7623511371517
1	-10.6209297778649
1.10000000000000	-10.4795086664130
1.20000000000000	-10.3380872888288
1.30000000000000	-10.1966659121209
1.40000000000000	-10.0552445362368
1.50000000000000	-9.91382316112251
1.60000000000000	-9.77240178672271
1.70000000000000	-9.63098041297965
1.80000000000000	-9.48955903983284
1.90000000000000	-9.34813766721821
2	-9.20671629506730
2.10000000000000	-9.06529492330619
2.20000000000000	-8.92387355185431
2.30000000000000	-8.78245218062298
2.40000000000000	-8.64103080951372
2.50000000000000	-8.49960943841625
2.60000000000000	-8.35818806720605
2.70000000000000	-8.21676669574164
2.80000000000000	-8.07534532386118
2.90000000000000	-7.93392395137860
3	-7.79250257807899
3.10000000000000	-7.65108120371309
3.20000000000000	-7.50965982799091
3.30000000000000	-7.36823845057410
3.40000000000000	-7.22681707106700
3.50000000000000	-7.08539568900605
3.60000000000000	-6.94397430384730
3.70000000000000	-6.80255291495172
3.80000000000000	-6.66113152156772
3.90000000000000	-6.51971012281073
4	-6.37828871763890
4.10000000000000	-6.23686730482453
4.20000000000000	-6.09544588292033
4.30000000000000	-5.95402445021954
4.40000000000000	-5.81260300470896
4.50000000000000	-5.67118154401336
4.60000000000000	-5.52976006532998
4.70000000000000	-5.38833856535114
4.80000000000000	-5.24691704017283
4.90000000000000	-5.10549548518691
5	-4.96407389495372
5.10000000000000	-4.82265226305173
5.20000000000000	-4.68123058189998
5.30000000000000	-4.53980884254848
5.40000000000000	-4.39838703443067
5.50000000000000	-4.25696514507120
5.60000000000000	-4.11554315974085
5.70000000000000	-3.97412106104906
5.80000000000000	-3.83269882846283
5.90000000000000	-3.69127643773868
6	-3.54985386025186
6.10000000000000	-3.40843106220433
6.20000000000000	-3.26700800368965
6.30000000000000	-3.12558463758874
6.40000000000000	-2.98416090826615
6.50000000000000	-2.84273675003068
6.60000000000000	-2.70131208531781
6.70000000000000	-2.55988682254378
6.80000000000000	-2.41846085357192
6.90000000000000	-2.27703405072134
7	-2.13560626323539
7.10000000000000	-1.99417731311248
7.20000000000000	-1.85274699018425
7.30000000000000	-1.71131504630557
7.40000000000000	-1.56988118849650
7.50000000000000	-1.42844507084748
7.60000000000000	-1.28700628496573
7.70000000000000	-1.14556434870069
7.80000000000000	-1.00411869284008
7.90000000000000	-0.862668645413185
8	-0.721213413173661
8.10000000000000	-0.579752059758991
8.20000000000000	-0.438283479935206
8.30000000000000	-0.296806369232613
8.40000000000000	-0.155319188157946
8.50000000000000	-0.0138201200282352
8.60000000000000	0.127692978690468
8.70000000000000	0.269222636844473
8.80000000000000	0.410771837375098
8.90000000000000	0.552344098191591
9	0.693943567185824
9.10000000000000	0.835575133758888
9.20000000000000	0.977244559586804
9.30000000000000	1.11895863174663
9.40000000000000	1.26072534175257
9.50000000000000	1.40255409450731
9.60000000000000	1.54445595164253
9.70000000000000	1.68644391418445
9.80000000000000	1.82853324990110
9.90000000000000	1.97074187102031
10	2.11309076818253
10.1000000000000	2.25560450641599
10.2000000000000	2.39831178846693
10.3000000000000	2.54124608982146
10.4000000000000	2.68444636800960
10.5000000000000	2.82795784603928
10.6000000000000	2.97183286577871
10.7000000000000	3.11613180148467
10.8000000000000	3.26092397629333
10.9000000000000	3.40628878073694
11	3.55231642029680
11.1000000000000	3.69910891452180
11.2000000000000	3.84678079885268
11.3000000000000	3.99545962877596
11.4000000000000	4.14528615915507
11.5000000000000	4.29641408974358
11.6000000000000	4.44900926305434
11.7000000000000	4.60324820486073
11.8000000000000	4.75931615624878
11.9000000000000	4.91740308861047
12	5.07770120258097
12.1000000000000	5.24039937233783
12.2000000000000	5.40567793784227
12.3000000000000	5.57370271162148
12.4000000000000	5.74461861451516
12.5000000000000	5.91854319968124
12.6000000000000	6.09556035913101
12.7000000000000	6.27571455962305
12.8000000000000	6.45900585616608
12.9000000000000	6.64538608774993
13	6.83475696633465
13.1000000000000	7.02696707138525
13.2000000000000	7.22181565805717
13.3000000000000	7.41905306430109
13.4000000000000	7.61838504678114
13.5000000000000	7.81947800587220
13.6000000000000	8.02181245152249
13.7000000000000	8.22545263148946
13.8000000000000	8.42952908708764
13.9000000000000	8.63377135633388
14	8.83775306827735
14.1000000000000	9.04105303823740
14.2000000000000	9.24326286697759
14.3000000000000	9.44399446561740
14.4000000000000	9.64288776638183
14.5000000000000	9.83961737217723
14.6000000000000	10.0338985583331
14.7000000000000	10.2254921634157
14.8000000000000	10.4142081355702
14.9000000000000	10.5999076205038
15	10.7825030172467
15.1000000000000	10.9619572560207
15.2000000000000	11.1382806513186
15.3000000000000	11.3115163472288
15.4000000000000	11.4817881988309
15.5000000000000	11.6491882804162
15.6000000000000	11.8138774619832
15.7000000000000	11.9760253627956
15.8000000000000	12.1358147096887
15.9000000000000	12.2934355169200
16	12.4490798084036
16.1000000000000	12.6029371073041
16.2000000000000	12.7551907512802
16.3000000000000	12.9060150484515
16.4000000000000	13.0555736606522
16.5000000000000	13.2040161913467
16.6000000000000	13.3514817279004
16.7000000000000	13.4980944794480
16.8000000000000	13.6439661441405
16.9000000000000	13.7891960503689
17	13.9338723689559
17.1000000000000	14.0780697054681
17.2000000000000	14.2218604311963
17.3000000000000	14.3652983696146
17.4000000000000	14.5084357127690
17.5000000000000	14.6513162309982
17.6000000000000	14.7939777049290
17.7000000000000	14.9364524156798
17.8000000000000	15.0787680925401
17.9000000000000	15.2209484585072
18	15.3630137781778
18.1000000000000	15.5049813394198
18.2000000000000	15.6468658743033
18.3000000000000	15.7886799260820
18.4000000000000	15.9304346121414
18.5000000000000	16.0721376424446
18.6000000000000	16.2137934702138
18.7000000000000	16.3554220384851
18.8000000000000	16.4970150540951
18.9000000000000	16.6385818433848
19	16.7801264080993
19.1000000000000	16.9216520900939
19.2000000000000	17.0631618594455
19.3000000000000	17.2046581078632
19.4000000000000	17.3461429011001
19.5000000000000	17.4876179898457
19.6000000000000	17.6290848411004
19.7000000000000	17.7705447398508
19.8000000000000	17.9119987229411
19.9000000000000	18.0534476742110
20	18.1948924517305
20.1000000000000	18.3363336509545
20.2000000000000	18.4777718724669
20.3000000000000	18.6192075962452
20.4000000000000	18.7606409884808
20.5000000000000	18.9020725376778
20.6000000000000	19.0435025257618
20.7000000000000	19.1849313253080
20.8000000000000	19.3263587723779
20.9000000000000	19.4677853486548
21	19.6092111206059
21.1000000000000	19.7506362113101
21.2000000000000	19.8920607250517
21.3000000000000	20.0334620048988
21.4000000000000	20.1749085571185
21.5000000000000	20.3163318504476
21.6000000000000	20.4577547502753
21.7000000000000	20.5991775150603
21.8000000000000	20.7406000734043
21.9000000000000	20.8820224571403
22	21.0234446929262
22.1000000000000	21.1648666618146
22.2000000000000	21.3062886230159
22.3000000000000	21.4477104935542
22.4000000000000	21.5891322873778
22.5000000000000	21.7305540162308
22.6000000000000	21.8719756900025
22.7000000000000	22.0133973017228
22.8000000000000	22.1548188889147
22.9000000000000	22.2962405731703
23	22.4376620648047
23.1000000000000	22.5790837666590
23.2000000000000	22.7205051852016
23.3000000000000	22.8619264175172
23.4000000000000	23.0033478626239
23.5000000000000	23.1447686686738
23.6000000000000	23.2861901057993
23.7000000000000	23.4276115432784
23.8000000000000	23.5690327912275
23.9000000000000	23.7104541403748
24	23.8518754862104
24.1000000000000	23.9932968292985
24.2000000000000	24.1347183396285
24.3000000000000	24.2761396664387
24.4000000000000	24.4175609906309
24.5000000000000	24.5589823129150
24.6000000000000	24.7004046497911
24.7000000000000	24.8418260125011
24.8000000000000	24.9832473739946
24.9000000000000	25.1246687344830
25	25.2660900941435
25.1000000000000	25.4075114531240
25.2000000000000	25.5489339142523
25.3000000000000	25.6903547560305
25.4000000000000	25.8317760064673
25.5000000000000	25.9731972714195
25.6000000000000	26.1146185499065
25.7000000000000	26.2560398408767
25.8000000000000	26.3974618099577
25.9000000000000	26.5388830936809
26	26.6803044331612
26.1000000000000	26.8217258692703
26.2000000000000	26.9631469332166
26.3000000000000	27.1045682369113
26.4000000000000	27.2459894684274
26.5000000000000	27.3874108126321
26.6000000000000	27.5288321268213
26.7000000000000	27.6702534442271
26.8000000000000	27.8116747949708
26.9000000000000	27.9530961157639
27	28.0945180750968
27.1000000000000	28.2359388151569
27.2000000000000	28.3773601458067
27.3000000000000	28.5187814779124
27.4000000000000	28.6602028112995
27.5000000000000	28.8016241458079
27.6000000000000	28.9430454812914
27.7000000000000	29.0844657814823
27.8000000000000	29.2258870941563
27.9000000000000	29.3673084193053
28	29.5087297562439
28.1000000000000	29.6501521692218
28.2000000000000	29.7915735082911
28.3000000000000	29.9329948477177
28.4000000000000	30.0744161874728
28.5000000000000	30.2158375275426
28.6000000000000	30.3572588679279
28.7000000000000	30.4986802086438
28.8000000000000	30.6401015497189
28.9000000000000	30.7815228911949
29	30.9229442444147
29.1000000000000	31.0643655842964
29.2000000000000	31.2057869857605
29.3000000000000	31.3472083366887
29.4000000000000	31.4886302131908
29.5000000000000	31.6300510399799
29.6000000000000	31.7714723923042
29.7000000000000	31.9128937450510
29.8000000000000	32.0543150485562
29.9000000000000	32.1957364766360
30	32.3371578267049


==> F1_Sing_n15.txt <==
-5	-25.1218399919137
-4.90000000000000	-24.9804186141006
-4.80000000000000	-24.8389972366014
-4.70000000000000	-24.6975758594151
-4.60000000000000	-24.5561544825404
-4.50000000000000	-24.4147331059761
-4.40000000000000	-24.2733117297210
-4.30000000000000	-24.1318903537737
-4.20000000000000	-23.9904689781328
-4.10000000000000	-23.8490476027971
-4	-23.7076262277651
-3.90000000000000	-23.5662048530353
-3.80000000000000	-23.4247834786063
-3.70000000000000	-23.2833621044764
-3.60000000000000	-23.1419407306442
-3.50000000000000	-23.0005193571080
-3.40000000000000	-22.8590979838661
-3.30000000000000	-22.7176766109170
-3.20000000000000	-22.5762552382587
-3.10000000000000	-22.4348338658896
-3	-22.2934124938079
-2.90000000000000	-22.1519911220117
-2.80000000000000	-22.0105697504991
-2.70000000000000	-21.8691483792683
-2.60000000000000	-21.7277270083171
-2.50000000000000	-21.5863056376438
-2.40000000000000	-21.4448842672461
-2.30000000000000	-21.3034628971220
-2.20000000000000	-21.1620415272695
-2.10000000000000	-21.0206201576863
-2	-20.8791987883703
-1.90000000000000	-20.7377774193192
-1.80000000000000	-20.5963560505308
-1.70000000000000	-20.4549346820027
-1.60000000000000	-20.3135133137327
-1.50000000000000	-20.1720919457184
-1.40000000000000	-20.0306705779572
-1.30000000000000	-19.8892492104469
-1.20000000000000	-19.7478278431848
-1.10000000000000	-19.6064064761686
-1	-19.4649851093956
-0.900000000000000	-19.3235637428632
-0.800000000000000	-19.1821423765689
-0.700000000000000	-19.0407210105099
-0.600000000000000	-18.8992996446836
-0.500000000000000	-18.7578782790874
-0.400000000000000	-18.6164569137183
-0.300000000000000	-18.4750355485736
-0.200000000000000	-18.3336141836506
-0.0999999999999996	-18.1921928189464
0	-18.0507714544582
0.0999999999999996	-17.9093500901829
0.200000000000000	-17.7679287261178
0.300000000000000	-17.6265073622598
0.400000000000000	-17.4850859986060
0.500000000000000	-17.3436646351534
0.600000000000000	-17.2022432718990
0.700000000000000	-17.0608219088397
0.800000000000000	-16.9194005459725
0.900000000000000	-16.7779791832943
1	-16.6365578208019
1.10000000000000	-16.4951364584922
1.20000000000000	-16.3537150963622
1.30000000000000	-16.2122937344087
1.40000000000000	-16.0708723726284
1.50000000000000	-15.9294510110183
1.60000000000000	-15.7880296495750
1.70000000000000	-15.6466082882955
1.80000000000000	-15.5051869271765
1.90000000000000	-15.3637655662148
2	-15.2223442054071
2.10000000000000	-15.0809228447503
2.20000000000000	-14.9395014842411
2.30000000000000	-14.7980801238763
2.40000000000000	-14.6566587636526
2.50000000000000	-14.5152374035668
2.60000000000000	-14.3738160436157
2.70000000000000	-14.2323946837961
2.80000000000000	-14.0909733241048
2.90000000000000	-13.9495519645385
3	-13.8081306050941
3.10000000000000	-13.6667092457684
3.20000000000000	-13.5252878865583
3.30000000000000	-13.3838665274606
3.40000000000000	-13.2424451684721
3.50000000000000	-13.1010238095898
3.60000000000000	-12.9596024508106
3.70000000000000	-12.8181810921315
3.80000000000000	-12.6767597335493
3.90000000000000	-12.5353383750611
4	-12.3939170166639
4.10000000000000	-12.2524956583547
4.20000000000000	-12.1110743001307
4.30000000000000	-11.9696529419889
4.40000000000000	-11.8282315839264
4.50000000000000	-11.6868102259404
4.60000000000000	-11.5453888680281
4.70000000000000	-11.4039675101867
4.80000000000000	-11.2625461524134
4.90000000000000	-11.1211247947056
5	-10.9797034370603
5.10000000000000	-10.8382820794750
5.20000000000000	-10.6968607219470
5.30000000000000	-10.5554393644734
5.40000000000000	-10.4140180070516
5.50000000000000	-10.2725966496788
5.60000000000000	-10.1311752923523
5.70000000000000	-9.98975393506914
5.80000000000000	-9.84833257782645
5.90000000000000	-9.70691122062119
6	-9.56548986345019
6.10000000000000	-9.42406850631014
6.20000000000000	-9.28264714919748
6.30000000000000	-9.14122579210842
6.40000000000000	-8.99980443503885
6.50000000000000	-8.85838307798426
6.60000000000000	-8.71696172093965
6.70000000000000	-8.57554036389949
6.80000000000000	-8.43411900685754
6.90000000000000	-8.29269764980672
7	-8.15127629273900
7.10000000000000	-8.00985493564513
7.20000000000000	-7.86843357851451
7.30000000000000	-7.72701222133482
7.40000000000000	-7.58559086409178
7.50000000000000	-7.44416950676876
7.60000000000000	-7.30274814934632
7.70000000000000	-7.16132679180174
7.80000000000000	-7.01990543410834
7.90000000000000	-6.87848407623484
8	-6.73706271814445
8.10000000000000	-6.59564135979391
8.20000000000000	-6.45422000113226
8.30000000000000	-6.31279864209949
8.40000000000000	-6.17137728262488
8.50000000000000	-6.02995592262504
8.60000000000000	-5.88853456200161
8.70000000000000	-5.74711320063857
8.80000000000000	-5.60569183839905
8.90000000000000	-5.46427047512150
9	-5.32284911061528
9.10000000000000	-5.18142774465538
9.20000000000000	-5.04000637697618
9.30000000000000	-4.89858500726415
9.40000000000000	-4.75716363514914
9.50000000000000	-4.61574226019418
9.60000000000000	-4.47432088188336
9.70000000000000	-4.33289949960760
9.80000000000000	-4.19147811264778
9.90000000000000	-4.05005672015485
10	-3.90863532112633
10.1000000000000	-3.76721391437861
10.2000000000000	-3.62579249851414
10.3000000000000	-3.48437107188280
10.4000000000000	-3.34294963253623
10.5000000000000	-3.20152817817388
10.6000000000000	-3.06010670607939
10.7000000000000	-2.91868521304533
10.8000000000000	-2.77726369528447
10.9000000000000	-2.63584214832497
11	-2.49442056688653
11.1000000000000	-2.35299894473426
11.2000000000000	-2.21157727450609
11.3000000000000	-2.07015554750895
11.4000000000000	-1.92873375347815
11.5000000000000	-1.78731188029318
11.6000000000000	-1.64588991364224
11.7000000000000	-1.50446783662600
11.8000000000000	-1.36304562928983
11.9000000000000	-1.22162326807141
12	-1.08020072514847
12.1000000000000	-0.938777967668716
12.2000000000000	-0.797354956840480
12.3000000000000	-0.655931646859001
12.4000000000000	-0.514507983638743
12.5000000000000	-0.373083903316520
12.6000000000000	-0.231659330484222
12.7000000000000	-0.0902341761021738
12.8000000000000	0.0511916649644802
12.9000000000000	0.192618316854332
13	0.334045926143642
13.1000000000000	0.475474665900224
13.2000000000000	0.616904740469195
13.3000000000000	0.758336391122386
13.4000000000000	0.899769902726891
13.5000000000000	1.04120561161626
13.6000000000000	1.18264391488038
13.7000000000000	1.32408528132894
13.8000000000000	1.46553026442863
13.9000000000000	1.60697951756752
14	1.74843381206282
14.1000000000000	1.88989405840127
14.2000000000000	2.03136133128791
14.3000000000000	2.17283689917877
14.4000000000000	2.31432225909068
14.5000000000000	2.45581917761792
14.6000000000000	2.59732973924345
14.7000000000000	2.73885640321632
14.8000000000000	2.88040207047804
14.9000000000000	3.02197016236272
15	3.16356471307286
15.1000000000000	3.30519047824451
15.2000000000000	3.44685306226657
15.3000000000000	3.58855906740655
15.4000000000000	3.73031626821832
15.5000000000000	3.87213381515864
15.6000000000000	4.01402247180707
15.7000000000000	4.15599489054802
15.8000000000000	4.29806593200416
15.9000000000000	4.44025303386032
16	4.58257663492342
16.1000000000000	4.72506051517058
16.2000000000000	4.86773287990831
16.3000000000000	5.01062624115755
16.4000000000000	5.15377855391402
16.5000000000000	5.29723396799988
16.6000000000000	5.44104353874071
16.7000000000000	5.58526621655825
16.8000000000000	5.72996977717813
16.9000000000000	5.87523179371842
17	6.02114059344977
17.1000000000000	6.16779614909973
17.2000000000000	6.31531083945168
17.3000000000000	6.46380999824262
17.4000000000000	6.61343211253911
17.5000000000000	6.76432881390766
17.6000000000000	6.91666393953919
17.7000000000000	7.07061234108411
17.8000000000000	7.22635776877262
17.9000000000000	7.38408998275304
18	7.54400103859138
18.1000000000000	7.70628064938958
18.2000000000000	7.87111103483002
18.3000000000000	8.03866090471661
18.4000000000000	8.20907916889696
18.5000000000000	8.38248835215149
18.6000000000000	8.55897866228105
18.7000000000000	8.73860160344725
18.8000000000000	8.92136483456278
18.9000000000000	9.10722865452717
19	9.29610289719599
19.1000000000000	9.48784586929203
19.2000000000000	9.68226482058947
19.3000000000000	9.87911804424492
19.4000000000000	10.0781184946209
19.5000000000000	10.2789387712521
19.6000000000000	10.4812170913915
19.7000000000000	10.6845641921564
19.8000000000000	10.8885705551076
19.9000000000000	11.0927996489350
20	11.2968702408941
20.1000000000000	11.5003145894638
20.2000000000000	11.7027365131335
20.3000000000000	11.9037440350138
20.4000000000000	12.1029718536314
20.5000000000000	12.3000884210066
20.6000000000000	12.4948012837870
20.7000000000000	12.6868637867378
20.8000000000000	12.8760772160582
20.9000000000000	13.0622939426255
21	13.2454182383683
21.1000000000000	13.4254039077457
21.2000000000000	13.6022538436324
21.3000000000000	13.7760147265485
21.4000000000000	13.9467724249056
21.5000000000000	14.1146461574513
21.6000000000000	14.2797820148437
21.7000000000000	14.4423468707986
21.8000000000000	14.6025215932111
21.9000000000000	14.7604957563988
22	14.9164603512187
22.1000000000000	15.0706064924949
22.2000000000000	15.2231186714678
22.3000000000000	15.3741727884580
22.4000000000000	15.5239340463567
22.5000000000000	15.6725554805133
22.6000000000000	15.8201759837922
22.7000000000000	15.9669245321495
22.8000000000000	16.1129139340715
22.9000000000000	16.2582472545012
23	16.4030110960034
23.1000000000000	16.5472856070923
23.2000000000000	16.6911396413664
23.3000000000000	16.8346331922838
23.4000000000000	16.9778181487894
23.5000000000000	17.1207392755219
23.6000000000000	17.2634353718308
23.7000000000000	17.4059395605745
23.8000000000000	17.5482811964519
23.9000000000000	17.6904821378539
24	17.8325656255718
24.1000000000000	17.9745486246295
24.2000000000000	18.1164461891838
24.3000000000000	18.2582713536377
24.4000000000000	18.4000350236382
24.5000000000000	18.5417465214914
24.6000000000000	18.6834136859522
24.7000000000000	18.8250433917303
24.8000000000000	18.9666413409762
24.9000000000000	19.1082122798340
25	19.2497603069912
25.1000000000000	19.3912890440817
25.2000000000000	19.5328013728572
25.3000000000000	19.6742996281252
25.4000000000000	19.8157862517884
25.5000000000000	19.9572628046116
25.6000000000000	20.0987310490445
25.7000000000000	20.2401920385486
25.8000000000000	20.3816469627141
25.9000000000000	20.5230967489843
26	20.6645423434341
26.1000000000000	20.8059746956414
26.2000000000000	20.9474228452634
26.3000000000000	21.0888587000219
26.4000000000000	21.2302924854890
26.5000000000000	21.3717243835525
26.6000000000000	21.5131546825289
26.7000000000000	21.6545834583293
26.8000000000000	21.7960109629820
26.9000000000000	21.9374377116397
27	22.0788636358864
27.1000000000000	22.2202890791409
27.2000000000000	22.3617136923257
27.3000000000000	22.5031378060860
27.4000000000000	22.6445615235858
27.5000000000000	22.7859849763953
27.6000000000000	22.9274079468393
27.7000000000000	23.0688304726393
27.8000000000000	23.2102530235305
27.9000000000000	23.3516753860564
28	23.4930977018281
28.1000000000000	23.6345196887175
28.2000000000000	23.7759418851053
28.3000000000000	23.9173637774295
28.4000000000000	24.0587855917839
28.5000000000000	24.2002074912182
28.6000000000000	24.3416291655441
28.7000000000000	24.4830507909899
28.8000000000000	24.6244723750990
28.9000000000000	24.7658938721719
29	24.9073153890112
29.1000000000000	25.0487368808081
29.2000000000000	25.1901579984450
29.3000000000000	25.3315794305463
29.4000000000000	25.4730008570573
29.5000000000000	25.6144222797206
29.6000000000000	25.7558436996495
29.7000000000000	25.8972651174636
29.8000000000000	26.0386870117422
29.9000000000000	26.1801082745400
30	26.3215297761356
30.1000000000000	26.4629510669730
30.2000000000000	26.6043724463563
30.3000000000000	26.7457941689388
30.4000000000000	26.8872155114658
30.5000000000000	27.0286368537783
30.6000000000000	27.1700581961432
30.7000000000000	27.3114795387745
30.8000000000000	27.4529008818422
30.9000000000000	27.5943222254802
31	27.7357435697921
31.1000000000000	27.8771641551838
31.2000000000000	28.0185830007858
31.3000000000000	28.1600042106572
31.4000000000000	28.3014254388044
31.5000000000000	28.4428503036256
31.6000000000000	28.5842716530830
31.7000000000000	28.7256930034738
31.8000000000000	28.8671143548022
31.9000000000000	29.0085357070693
32	29.1499570602728
32.1000000000000	29.2913800327281
32.2000000000000	29.4328011316563
32.3000000000000	29.5742223527343
32.4000000000000	29.7156435864026
32.5000000000000	29.8570648318516
32.6000000000000	29.9984861457737
32.7000000000000	30.1399073041734
32.8000000000000	30.2813285893322
32.9000000000000	30.4227498637233
33	30.5641711451087
33.1000000000000	30.7055924329526
33.2000000000000	30.8470137267784
33.3000000000000	30.9884353201017
33.4000000000000	31.1298546327740
33.5000000000000	31.2712759167800
33.6000000000000	31.4121814391569
33.7000000000000	31.5541205801156
33.8000000000000	31.6955419180230
33.9000000000000	31.8369632232123
34	31.9783844833141
34.1000000000000	32.1198057950827
34.2000000000000	32.2612271110323
34.3000000000000	32.4026484308732
34.4000000000000	32.5440697543372
34.5000000000000	32.6854911211044
34.6000000000000	32.8269124474987
34.7000000000000	32.9683337761753
34.8000000000000	33.1097551069182
34.9000000000000	33.2511764395354
35	33.3925977738583

==> F1_Sing_n5.txt <==
-15	-27.2549814205457
-14.9000000000000	-27.1135600758922
-14.8000000000000	-26.9721387315700
-14.7000000000000	-26.8307173875855
-14.6000000000000	-26.6892960439453
-14.5000000000000	-26.5478747006560
-14.4000000000000	-26.4064533577241
-14.3000000000000	-26.2650320151559
-14.2000000000000	-26.1236106729578
-14.1000000000000	-25.9821893311362
-14	-25.8407679896972
-13.9000000000000	-25.6993466486469
-13.8000000000000	-25.5579253079913
-13.7000000000000	-25.4165039677361
-13.6000000000000	-25.2750826278870
-13.5000000000000	-25.1336612884495
-13.4000000000000	-24.9922399494290
-13.3000000000000	-24.8508186108303
-13.2000000000000	-24.7093972726585
-13.1000000000000	-24.5679759349182
-13	-24.4265545976135
-12.9000000000000	-24.2851332607486
-12.8000000000000	-24.1437119243272
-12.7000000000000	-24.0022905883525
-12.6000000000000	-23.8608692528277
-12.5000000000000	-23.7194479177553
-12.4000000000000	-23.5780265831375
-12.3000000000000	-23.4366052489760
-12.2000000000000	-23.2951839152720
-12.1000000000000	-23.1537625820264
-12	-23.0123412492393
-11.9000000000000	-22.8709199169105
-11.8000000000000	-22.7294985850389
-11.7000000000000	-22.5880772536229
-11.6000000000000	-22.4466559226605
-11.5000000000000	-22.3052345921485
-11.4000000000000	-22.1638132620835
-11.3000000000000	-22.0223919324610
-11.2000000000000	-21.8809706032757
-11.1000000000000	-21.7395492745217
-11	-21.5981279461921
-10.9000000000000	-21.4567066182790
-10.8000000000000	-21.3152852907737
-10.7000000000000	-21.1738639636666
-10.6000000000000	-21.0324426369468
-10.5000000000000	-20.8910213389256
-10.4000000000000	-20.7496000115826
-10.3000000000000	-20.6081786846434
-10.2000000000000	-20.4667573580911
-10.1000000000000	-20.3253360319077
-10	-20.1839147060738
-9.90000000000000	-20.0424933805691
-9.80000000000000	-19.9010720553718
-9.70000000000000	-19.7596507304589
-9.60000000000000	-19.6182294058060
-9.50000000000000	-19.4768080813874
-9.40000000000000	-19.3353867571761
-9.30000000000000	-19.1939654331436
-9.20000000000000	-19.0525441092601
-9.10000000000000	-18.9111227854940
-9	-18.7697014618127
-8.90000000000000	-18.6282781982068
-8.80000000000000	-18.4868568391701
-8.70000000000000	-18.3454354801442
-8.60000000000000	-18.2040141211276
-8.50000000000000	-18.0625927621188
-8.40000000000000	-17.9211714031164
-8.30000000000000	-17.7797500441188
-8.20000000000000	-17.6383286851247
-8.10000000000000	-17.4969073261326
-8	-17.3554859671413
-7.90000000000000	-17.2140646081494
-7.80000000000000	-17.0726432491556
-7.70000000000000	-16.9312218901586
-7.60000000000000	-16.7898005311573
-7.50000000000000	-16.6483791721504
-7.40000000000000	-16.5069578131367
-7.30000000000000	-16.3655364541152
-7.20000000000000	-16.2241150950848
-7.10000000000000	-16.0826937360442
-7	-15.9412723769925
-6.90000000000000	-15.7998510179286
-6.80000000000000	-15.6584296588514
-6.70000000000000	-15.5170082997599
-6.60000000000000	-15.3755869406530
-6.50000000000000	-15.2341655815296
-6.40000000000000	-15.0927442223887
-6.30000000000000	-14.9513228632290
-6.20000000000000	-14.8099015040493
-6.10000000000000	-14.6684801448482
-6	-14.5270587856244
-5.90000000000000	-14.3856374263760
-5.80000000000000	-14.2442160671013
-5.70000000000000	-14.1027947077982
-5.60000000000000	-13.9613733484643
-5.50000000000000	-13.8199519890967
-5.40000000000000	-13.6785306296921
-5.30000000000000	-13.5371092702467
-5.20000000000000	-13.3956879107559
-5.10000000000000	-13.2542665512143
-5	-13.1128451916154
-4.90000000000000	-12.9714238319517
-4.80000000000000	-12.8300024722140
-4.70000000000000	-12.6885811123916
-4.60000000000000	-12.5471597524716
-4.50000000000000	-12.4057383924386
-4.40000000000000	-12.2643170322745
-4.30000000000000	-12.1228956719575
-4.20000000000000	-11.9814743114620
-4.10000000000000	-11.8400529507573
-4	-11.6986315898070
-3.90000000000000	-11.5572102285680
-3.80000000000000	-11.4157888669889
-3.70000000000000	-11.2743675050090
-3.60000000000000	-11.1329461425563
-3.50000000000000	-10.9915247795453
-3.40000000000000	-10.8501034158748
-3.30000000000000	-10.7086820514249
-3.20000000000000	-10.5672606860539
-3.10000000000000	-10.4258393472916
-3	-10.2844179769253
-2.90000000000000	-10.1429966052464
-2.80000000000000	-10.0015752319633
-2.70000000000000	-9.86015385673454
-2.60000000000000	-9.71873247915931
-2.50000000000000	-9.57731109876677
-2.40000000000000	-9.43588971500318
-2.30000000000000	-9.29446832721680
-2.20000000000000	-9.15304693464003
-2.10000000000000	-9.01162553636833
-2	-8.87020413133536
-1.90000000000000	-8.72878271828360
-1.80000000000000	-8.58736129572967
-1.70000000000000	-8.44593986192339
-1.60000000000000	-8.30451841479948
-1.50000000000000	-8.16309695192041
-1.40000000000000	-8.02167547040911
-1.30000000000000	-7.88025396686933
-1.20000000000000	-7.73883243729174
-1.10000000000000	-7.59741087694302
-1	-7.45598928023487
-0.900000000000000	-7.31456764056934
-0.800000000000001	-7.17314595015631
-0.699999999999999	-7.03172419979784
-0.600000000000000	-6.89030237863358
-0.500000000000000	-6.74888047384024
-0.400000000000000	-6.60745847027657
-0.300000000000001	-6.46603635006435
-0.199999999999999	-6.32461409209349
-0.0999999999999996	-6.18319167143775
0	-6.04176905866481
0.0999999999999996	-5.90034621902165
0.199999999999999	-5.75892311147270
0.300000000000001	-5.61749968756412
0.400000000000000	-5.47607589008286
0.500000000000000	-5.33465165147338
0.600000000000000	-5.19322691845004
0.699999999999999	-5.05180153902401
0.800000000000001	-4.91037543406737
0.900000000000000	-4.76894847216873
1	-4.62752049819310
1.10000000000000	-4.48609132899346
1.20000000000000	-4.34466074834844
1.30000000000000	-4.20322850098653
1.40000000000000	-4.06179437515920
1.50000000000000	-3.92035782075378
1.60000000000000	-3.77891852427587
1.70000000000000	-3.63747598969341
1.80000000000000	-3.49602963143636
1.90000000000000	-3.35457875825687
2	-3.21312255418960
2.10000000000000	-3.07166005609553
2.20000000000000	-2.93019012718140
2.30000000000000	-2.78871142578141
2.40000000000000	-2.64722236856432
2.50000000000000	-2.50572108718551
2.60000000000000	-2.36420537723701
2.70000000000000	-2.22267263815614
2.80000000000000	-2.08111980253196
2.90000000000000	-1.93954325299519
3	-1.79793872458898
3.10000000000000	-1.65630119019270
3.20000000000000	-1.51462472620759
3.30000000000000	-1.37290235531317
3.40000000000000	-1.23112586266938
3.50000000000000	-1.08928558148094
3.60000000000000	-0.947370143370902
3.70000000000000	-0.805366188552618
3.80000000000000	-0.663258030379741
3.90000000000000	-0.521027268542446
4	-0.378652345037618
4.10000000000000	-0.236108037171193
4.20000000000000	-0.0933648823832994
4.30000000000000	0.0496114692065611
4.40000000000000	0.192860976743177
4.50000000000000	0.336430004339218
4.60000000000000	0.480372185535326
4.70000000000000	0.624749345594309
4.80000000000000	0.769632462853753
4.90000000000000	0.915102640364133
5	1.06125204685304
5.10000000000000	1.20818477191029
5.20000000000000	1.35601752481899
5.30000000000000	1.50488009082174
5.40000000000000	1.65491544456693
5.50000000000000	1.80627941035885
5.60000000000000	1.95913975536743
5.70000000000000	2.11367460791084
5.80000000000000	2.27007011059633
5.90000000000000	2.42851724870939
6	2.58920783741906
6.10000000000000	2.75232970495077
6.20000000000000	2.91806116905609
6.30000000000000	3.08656496595936
6.40000000000000	3.25798231044892
6.50000000000000	3.43242467001865
6.60000000000000	3.60997007715849
6.70000000000000	3.79065577693370
6.80000000000000	3.97447391334103
6.90000000000000	4.16136789025058
7	4.35123014619609
7.10000000000000	4.54390163830989
7.20000000000000	4.73917285736871
7.30000000000000	4.93678597252126
7.40000000000000	5.13643993278229
7.50000000000000	5.33779507822785
7.60000000000000	5.54047938551329
7.70000000000000	5.74409592293135
7.80000000000000	5.94823029875110
7.90000000000000	6.15245837049790
8	6.35635424188644
8.10000000000000	6.55949823747684
8.20000000000000	6.76148479392885
8.30000000000000	6.96193013886364
8.40000000000000	7.16047958428071
8.50000000000000	7.35681443431428
8.60000000000000	7.55065670264590
8.70000000000000	7.74177595693044
8.80000000000000	7.92999048357349
8.90000000000000	8.11517007947991
9	8.29723594811479
9.10000000000000	8.47615918235961
9.20000000000000	8.65195775031481
9.30000000000000	8.82469213290830
9.40000000000000	8.99446021314927
9.50000000000000	9.16139100466011
9.60000000000000	9.32563835146422
9.70000000000000	9.48737460376578
9.80000000000000	9.64678397176501
9.90000000000000	9.80405734549574
10	9.95938653341455
10.1000000000000	10.1129601603241
10.2000000000000	10.2649602933286
10.3000000000000	10.4155594855188
10.4000000000000	10.5649189587849
10.5000000000000	10.7131678867128
10.6000000000000	10.8605005013522
10.7000000000000	11.0069806247075
10.8000000000000	11.1527369152197
10.9000000000000	11.2978673757268
11	11.4424575732594
11.1000000000000	11.5865828131746
11.2000000000000	11.7303089107971
11.3000000000000	11.8736926935805
11.4000000000000	12.0167837867208
11.5000000000000	12.1596248614667
11.6000000000000	12.3022526390864
11.7000000000000	12.4446986455287
11.8000000000000	12.5869898914802
11.9000000000000	12.7291494788816
12	12.8711963541471
12.1000000000000	13.0131488594609
12.2000000000000	13.1550216107014
12.3000000000000	13.2968247834249
12.4000000000000	13.4385699750526
12.5000000000000	13.5802654965252
12.6000000000000	13.7219193503828
12.7000000000000	13.8635377147710
12.8000000000000	14.0051259928106
12.9000000000000	14.1466887690377
13	14.2882299322875
13.1000000000000	14.4297527342696
13.2000000000000	14.5712601320678
13.3000000000000	14.7127543060677
13.4000000000000	14.8542373401353
13.5000000000000	14.9957101371474
13.6000000000000	15.1371756885176
13.7000000000000	15.2786353478948
13.8000000000000	15.4200884390996
13.9000000000000	15.5615366717028
14	15.7029807891124
14.1000000000000	15.8444214210724
14.2000000000000	15.9858591111939
14.3000000000000	16.1272942917726
14.4000000000000	16.2687275933006
14.5000000000000	16.4101586262942
14.6000000000000	16.5514196122214
14.7000000000000	16.6930169609023
14.8000000000000	16.8344442888933
14.9000000000000	16.9758707369966
15	17.1172964030297
15.1000000000000	17.2587214065089
15.2000000000000	17.4001458486236
15.3000000000000	17.5415698150444
15.4000000000000	17.6829933783032
15.5000000000000	17.8244136176990
15.6000000000000	17.9658395315622
15.7000000000000	18.1072623556943
15.8000000000000	18.2486848312369
15.9000000000000	18.3901072284755
16	18.5315293933144
16.1000000000000	18.6729514333235
16.2000000000000	18.8143733676918
16.3000000000000	18.9557952126457
16.4000000000000	19.0972169282753
16.5000000000000	19.2386386441170
16.6000000000000	19.3800602856629
16.7000000000000	19.5214628757316
16.8000000000000	19.6628833371636
16.9000000000000	19.8043250148938
17	19.9457465332480
17.1000000000000	20.0871681221198
17.2000000000000	20.2285896071020
17.3000000000000	20.3700109622890
17.4000000000000	20.5114323942368
17.5000000000000	20.6528538151290
17.6000000000000	20.7942752267869
17.7000000000000	20.9356966307246
17.8000000000000	21.0771181662236
17.9000000000000	21.2185395513527
18	21.3599609320990
18.1000000000000	21.5013831315308
18.2000000000000	21.6428044358789
18.3000000000000	21.7842257432857
18.4000000000000	21.9256470537075
18.5000000000000	22.0670683670590
18.6000000000000	22.2084896832253
18.7000000000000	22.3499110020714
18.8000000000000	22.4913321807226
18.9000000000000	22.6327534908937
19	22.7741748051995
19.1000000000000	22.9155960901763
19.2000000000000	23.0570174619621
19.3000000000000	23.1984388422401
19.4000000000000	23.3398602304551
19.5000000000000	23.4812814359469
19.6000000000000	23.6227027728795
19.7000000000000	23.7641243681472
19.8000000000000	23.9055456008929
19.9000000000000	24.0469668013848
20	24.1883883256176
20.1000000000000	24.3298096677238
20.2000000000000	24.4712310107539
20.3000000000000	24.6126523546510
20.4000000000000	24.7540736993641
20.5000000000000	24.8954950448471
20.6000000000000	25.0369163910586
20.7000000000000	25.1783377379606
20.8000000000000	25.3197590855188
20.9000000000000	25.4611804337014
21	25.6026017950126
21.1000000000000	25.7440231457474
21.2000000000000	25.8854444972120
21.3000000000000	26.0268658493801
21.4000000000000	26.1682867535079
21.5000000000000	26.3097080847946
21.6000000000000	26.4511294208603
21.7000000000000	26.5925507617034
21.8000000000000	26.7339720638710
21.9000000000000	26.8753934120914
22	27.0168147646845
22.1000000000000	27.1582369209017
22.2000000000000	27.2996582627164
22.3000000000000	27.4410796052928
22.4000000000000	27.5825009485825
22.5000000000000	27.7239222925377
22.6000000000000	27.8653436371117
22.7000000000000	28.0067649822594
22.8000000000000	28.1481863279376
22.9000000000000	28.2896076556097
23	28.4310290004011
23.1000000000000	28.5724503454985
23.2000000000000	28.7138723580824
23.3000000000000	28.8552930191289
23.4000000000000	28.9967143642362
23.5000000000000	29.1381357611813
23.6000000000000	29.2795570551651
23.7000000000000	29.4209784041529
23.8000000000000	29.5623997539651
23.9000000000000	29.7038211046205
24	29.8452424561322
24.1000000000000	29.9866638085069
24.2000000000000	30.1280851617452
24.3000000000000	30.2695065158409
24.4000000000000	30.4109278707817
24.5000000000000	30.5523492265493
24.6000000000000	30.6937705831191
24.7000000000000	30.8351919404610
24.8000000000000	30.9766132985395
24.9000000000000	31.1180346573140
25	31.2594543495601


==> F1_Sing_nm5.txt <==
-25	-30.3049653206362
-24.9000000000000	-30.1635436214640
-24.8000000000000	-30.0221222631770
-24.7000000000000	-29.8807009050857
-24.6000000000000	-29.7392795471849
-24.5000000000000	-29.5978581894695
-24.4000000000000	-29.4564368319345
-24.3000000000000	-29.3150154745750
-24.2000000000000	-29.1735941173864
-24.1000000000000	-29.0321727603641
-24	-28.8907514035037
-23.9000000000000	-28.7493300468012
-23.8000000000000	-28.6079086902523
-23.7000000000000	-28.4664873338534
-23.6000000000000	-28.3250659776008
-23.5000000000000	-28.1836446214911
-23.4000000000000	-28.0422232655210
-23.3000000000000	-27.9008019096876
-23.2000000000000	-27.7593805539881
-23.1000000000000	-27.6179591984199
-23	-27.4765378429807
-22.9000000000000	-27.3351164876684
-22.8000000000000	-27.1936951324812
-22.7000000000000	-27.0522737774174
-22.6000000000000	-26.9108524224758
-22.5000000000000	-26.7694310676552
-22.4000000000000	-26.6280097129548
-22.3000000000000	-26.4865883583740
-22.2000000000000	-26.3451670039125
-22.1000000000000	-26.2037456495702
-22	-26.0623242953474
-21.9000000000000	-25.9209029412445
-21.8000000000000	-25.7794815872623
-21.7000000000000	-25.6380602334019
-21.6000000000000	-25.4966389191427
-21.5000000000000	-25.3552175641433
-21.4000000000000	-25.2137962092933
-21.3000000000000	-25.0723748545959
-21.2000000000000	-24.9309534762824
-21.1000000000000	-24.7895321229409
-21	-24.6481107697229
-20.9000000000000	-24.5066894166334
-20.8000000000000	-24.3652680636776
-20.7000000000000	-24.2238467108610
-20.6000000000000	-24.0824253581892
-20.5000000000000	-23.9410040056679
-20.4000000000000	-23.7995826533032
-20.3000000000000	-23.6581613011012
-20.2000000000000	-23.5167390644104
-20.1000000000000	-23.3753177366949
-20	-23.2338964100721
-19.9000000000000	-23.0924750844742
-19.8000000000000	-22.9510537598310
-19.7000000000000	-22.8096324360701
-19.6000000000000	-22.6682111131175
-19.5000000000000	-22.5267897908977
-19.4000000000000	-22.3853684693340
-19.3000000000000	-22.2439471483490
-19.2000000000000	-22.1025258278651
-19.1000000000000	-21.9611050898424
-19	-21.8196837403928
-18.9000000000000	-21.6782623912093
-18.8000000000000	-21.5368410423001
-18.7000000000000	-21.3954196936735
-18.6000000000000	-21.2539983453378
-18.5000000000000	-21.1125769973014
-18.4000000000000	-20.9711556495723
-18.3000000000000	-20.8297343021588
-18.2000000000000	-20.6883129550688
-18.1000000000000	-20.5468916083101
-18	-20.4054702618900
-17.9000000000000	-20.2640489158157
-17.8000000000000	-20.1226275700938
-17.7000000000000	-19.9812062247306
-17.6000000000000	-19.8397848797314
-17.5000000000000	-19.6983635351010
-17.4000000000000	-19.5569146408926
-17.3000000000000	-19.4155208469609
-17.2000000000000	-19.2740995034555
-17.1000000000000	-19.1326781603269
-17	-18.9912567147725
-16.9000000000000	-18.8498353717759
-16.8000000000000	-18.7084140294545
-16.7000000000000	-18.5669926878005
-16.6000000000000	-18.4255713468017
-16.5000000000000	-18.2841500064403
-16.4000000000000	-18.1427286666927
-16.3000000000000	-18.0013073275286
-16.2000000000000	-17.8598859889102
-16.1000000000000	-17.7184646507913
-16	-17.5770433131163
-15.9000000000000	-17.4356215195299
-15.8000000000000	-17.2942001647033
-15.7000000000000	-17.1527788096644
-15.6000000000000	-17.0113574543175
-15.5000000000000	-16.8699360985519
-15.4000000000000	-16.7285147422387
-15.3000000000000	-16.5870933852283
-15.2000000000000	-16.4456720273470
-15.1000000000000	-16.3042506683930
-15	-16.1628293081312
-14.9000000000000	-16.0214079462881
-14.8000000000000	-15.8799865825448
-14.7000000000000	-15.7385652165291
-14.6000000000000	-15.5971438552236
-14.5000000000000	-15.4557224764165
-14.4000000000000	-15.3143010946339
-14.3000000000000	-15.1728797091485
-14.2000000000000	-15.0314583191118
-14.1000000000000	-14.8900369235312
-14	-14.7486155212449
-13.9000000000000	-14.6071941108899
-13.8000000000000	-14.4657726908663
-13.7000000000000	-14.3243512592936
-13.6000000000000	-14.1829298139599
-13.5000000000000	-14.0415083522613
-13.4000000000000	-13.9000868711309
-13.3000000000000	-13.7586653669543
-13.2000000000000	-13.6172438354703
-13.1000000000000	-13.4758222716533
-13	-13.3344006695748
-12.9000000000000	-13.1929790609576
-12.8000000000000	-13.0515573573842
-12.7000000000000	-12.9101352014680
-12.6000000000000	-12.7687133763369
-12.5000000000000	-12.6272914644800
-12.4000000000000	-12.4858694496982
-12.3000000000000	-12.3444473128775
-12.2000000000000	-12.2030250314672
-12.1000000000000	-12.0616025788651
-12	-11.9201799236905
-11.9000000000000	-11.7787569998432
-11.8000000000000	-11.6373338179016
-11.7000000000000	-11.4959103014815
-11.6000000000000	-11.3544863898479
-11.5000000000000	-11.2130621430150
-11.4000000000000	-11.0716371931265
-11.3000000000000	-10.9302113521846
-11.2000000000000	-10.7887849748964
-11.1000000000000	-10.6473576908505
-11	-10.5059293360718
-10.9000000000000	-10.3644997169391
-10.8000000000000	-10.2230686048303
-10.7000000000000	-10.0816357298026
-10.6000000000000	-9.94020077313220
-10.5000000000000	-9.79876335850992
-10.4000000000000	-9.65732304165100
-10.3000000000000	-9.51587929803382
-10.2000000000000	-9.37443150843290
-10.1000000000000	-9.23297894185139
-10	-9.09152073538848
-9.90000000000000	-8.95005587049578
-9.80000000000000	-8.80858314498118
-9.70000000000000	-8.66710114000687
-9.60000000000000	-8.52560818119868
-9.50000000000000	-8.38410229283250
-9.40000000000000	-8.24258124621098
-9.30000000000000	-8.10104206931509
-9.20000000000000	-7.95948164103035
-9.10000000000000	-7.81789613669401
-9	-7.67628104735320
-8.90000000000000	-7.53463105885086
-8.80000000000000	-7.39293991014155
-8.70000000000000	-7.25119967374620
-8.60000000000000	-7.10940282888625
-8.50000000000000	-6.96753856447436
-8.40000000000000	-6.82559485105152
-8.30000000000000	-6.68355762353730
-8.20000000000000	-6.54141054928409
-8.10000000000000	-6.39913364608041
-8	-6.25670449329548
-7.90000000000000	-6.11409650305358
-7.80000000000000	-5.97127863702235
-7.70000000000000	-5.82821473390487
-7.60000000000000	-5.68486276230024
-7.50000000000000	-5.54117381368632
-7.40000000000000	-5.39709198391946
-7.30000000000000	-5.25255226280643
-7.20000000000000	-5.10748035617752
-7.10000000000000	-4.96179157506228
-7	-4.81538968295084
-6.90000000000000	-4.66816646709578
-6.80000000000000	-4.52000086574358
-6.70000000000000	-4.37075855279058
-6.60000000000000	-4.22029218572415
-6.50000000000000	-4.06844176982923
-6.40000000000000	-3.91503582159050
-6.30000000000000	-3.75989318167704
-6.20000000000000	-3.60282571433286
-6.10000000000000	-3.44364172347237
-6	-3.28214990545482
-5.90000000000000	-3.11816520721715
-5.80000000000000	-2.95151385837289
-5.70000000000000	-2.78203981580938
-5.60000000000000	-2.60961121938362
-5.50000000000000	-2.43412681198635
-5.40000000000000	-2.25552201246528
-5.30000000000000	-2.07377431773956
-5.20000000000000	-1.88890772056185
-5.10000000000000	-1.70099586463646
-5	-1.51016372012259
-4.90000000000000	-1.31658764740715
-4.80000000000000	-1.12049381811570
-4.70000000000000	-0.922155067476093
-4.60000000000000	-0.721886346109793
-4.50000000000000	-0.520039007337317
-4.40000000000000	-0.316994198201435
-4.30000000000000	-0.113155616993248
-4.20000000000000	0.0910581350833776
-4.10000000000000	0.295221429999278
-4	0.498909584062101
-3.90000000000000	0.701706816780723
-3.80000000000000	0.903214086506657
-3.70000000000000	1.10305666073441
-3.60000000000000	1.30089123091285
-3.50000000000000	1.49641233385608
-3.40000000000000	1.68935781256565
-3.30000000000000	1.87951305238057
-3.20000000000000	2.06671376948070
-3.10000000000000	2.25084720406945
-3	2.43185166859079
-2.90000000000000	2.60971450682767
-2.80000000000000	2.78446867782176
-2.70000000000000	2.95618785656552
-2.60000000000000	3.12498114369991
-2.50000000000000	3.29098669799254
-2.40000000000000	3.45436528246588
-2.30000000000000	3.61529409777235
-2.20000000000000	3.77395997623494
-2.10000000000000	3.93055480261951
-2	4.08526975034902
-1.90000000000000	4.23829160926852
-1.80000000000000	4.38979948819073
-1.70000000000000	4.53996226806377
-1.60000000000000	4.68893699147306
-1.50000000000000	4.83686799060366
-1.40000000000000	4.98388642765651
-1.30000000000000	5.13011029934297
-1.20000000000000	5.27564486304583
-1.10000000000000	5.42058360152084
-1	5.56500864125206
-0.899999999999999	5.70899194522073
-0.800000000000001	5.85259646832374
-0.699999999999999	5.99587614660304
-0.600000000000001	6.13887827336297
-0.500000000000000	6.28164341975288
-0.399999999999999	6.42420647028920
-0.300000000000001	6.56659735237290
-0.199999999999999	6.70884169123817
-0.100000000000001	6.85096139229553
0	6.99297472056830
0.100000000000001	7.13489841439526
0.199999999999999	7.27674569844842
0.300000000000001	7.41852813203699
0.399999999999999	7.56025626723807
0.500000000000000	7.70193705518089
0.600000000000001	7.84357825817848
0.699999999999999	7.98518589925950
0.800000000000001	8.12676509013744
0.899999999999999	8.26832016769549
1	8.40985477318702
1.10000000000000	8.55137209772285
1.20000000000000	8.69287465441773
1.30000000000000	8.83436485454908
1.40000000000000	8.97584452233032
1.50000000000000	9.11731526782555
1.60000000000000	9.25877845534999
1.70000000000000	9.40023524087969
1.80000000000000	9.54168660379407
1.90000000000000	9.68313337380184
2	9.82457625377560
2.10000000000000	9.96601583911258
2.20000000000000	10.1074526341472
2.30000000000000	10.2488870660627
2.40000000000000	10.3903194966806
2.50000000000000	10.5317502324519
2.60000000000000	10.6731795329229
2.70000000000000	10.8146076179079
2.80000000000000	10.9560346735662
2.90000000000000	11.0974456334288
3	11.2389038437050
3.10000000000000	11.3803113680613
3.20000000000000	11.5217356489716
3.30000000000000	11.6631594816771
3.40000000000000	11.8045829781386
3.50000000000000	11.9460058727851
3.60000000000000	12.0874287011176
3.70000000000000	12.2288512989292
3.80000000000000	12.3702737018733
3.90000000000000	12.5116959401871
4	12.6531180395154
4.10000000000000	12.7945400216082
4.20000000000000	12.9359619238321
4.30000000000000	13.0773837258070
4.40000000000000	13.2188054580426
4.50000000000000	13.3602275910081
4.60000000000000	13.5016491824086
4.70000000000000	13.6430707734119
4.80000000000000	13.7844923276091
4.90000000000000	13.9259138506984
5	14.0673353475098
5.10000000000000	14.2087568221393
5.20000000000000	14.3501782780616
5.30000000000000	14.4915997182256
5.40000000000000	14.6330211451362
5.50000000000000	14.7744425609220
5.60000000000000	14.9158639673939
5.70000000000000	15.0572853660943
5.80000000000000	15.1987067583386
5.90000000000000	15.3401281452501
6	15.4815495277902
6.10000000000000	15.6229709067831
6.20000000000000	15.7643922829374
6.30000000000000	15.9058136568637
6.40000000000000	16.0472350290899
6.50000000000000	16.1886564000738
6.60000000000000	16.3300777702138
6.70000000000000	16.4714990371387
6.80000000000000	16.6129204798872
6.90000000000000	16.7543418364178
7	16.8957631920838
7.10000000000000	17.0371845470597
7.20000000000000	17.1786059014971
7.30000000000000	17.3200272555278
7.40000000000000	17.4614486092661
7.50000000000000	17.6028699628116
7.60000000000000	17.7442913162507
7.70000000000000	17.8857126696583
7.80000000000000	18.0271344699432
7.90000000000000	18.1685558055541
8	18.3099771418191
8.10000000000000	18.4513984787794
8.20000000000000	18.5928198164684
8.30000000000000	18.7342411549124
8.40000000000000	18.8756624941315
8.50000000000000	19.0170838341398
8.60000000000000	19.1585051749464
8.70000000000000	19.2999266428173
8.80000000000000	19.4413479845026
8.90000000000000	19.5827693266175
9	19.7241906691602
9.10000000000000	19.8656120121278
9.20000000000000	20.0070333555160
9.30000000000000	20.1484546993194
9.40000000000000	20.2898760435319
9.50000000000000	20.4312973881464
9.60000000000000	20.5727187331555
9.70000000000000	20.7141400785511
9.80000000000000	20.8555614243246
9.90000000000000	20.9969827704673
10	21.1384041169700
10.1000000000000	21.2798254638236
10.2000000000000	21.4212468110187
10.3000000000000	21.5626681585458
10.4000000000000	21.7040895063955
10.5000000000000	21.8455108545582
10.6000000000000	21.9869322030246
10.7000000000000	22.1283535517852
10.8000000000000	22.2697749008307
10.9000000000000	22.4111962501521
11	22.5526175997401
11.1000000000000	22.6940389495860
11.2000000000000	22.8354602996810
11.3000000000000	22.9768808445363
11.4000000000000	23.1183021596022
11.5000000000000	23.2597234754068
11.6000000000000	23.4011447920445
11.7000000000000	23.5425661096085
11.8000000000000	23.6839874281901
11.9000000000000	23.8254087478784
12	23.9668300687600
12.1000000000000	24.1082513909185
12.2000000000000	24.2496738125388
12.3000000000000	24.3910951648504
12.4000000000000	24.5325165173213
12.5000000000000	24.6739378699453
12.6000000000000	24.8153592411654
12.7000000000000	24.9567805949512
12.8000000000000	25.0982019489085
12.9000000000000	25.2396233030335
13	25.3810446573220
13.1000000000000	25.5224660117705
13.2000000000000	25.6638873663755
13.3000000000000	25.8053087211338
13.4000000000000	25.9467300304252
13.5000000000000	26.0881513837307
13.6000000000000	26.2295727371484
13.7000000000000	26.3709940906770
13.8000000000000	26.5124154443152
13.9000000000000	26.6538367980624
14	26.7952581519180
14.1000000000000	26.9366795058820
14.2000000000000	27.0781008599544
14.3000000000000	27.2195222141356
14.4000000000000	27.3609435684265
14.5000000000000	27.5023649228279
14.6000000000000	27.6437862773413
14.7000000000000	27.7852076319683
14.8000000000000	27.9266289867107
14.9000000000000	28.0680503415707
15	28.2094716965508

==> F2_toda0.txt <==
-20	0.999999996458357
-19	0.999999990372817
-18	0.999999973830605
-17	0.999999928864206
-16	0.999999806632895
-15	0.999999474373901
-14	0.999998571201521
-13	0.999996116133374
-12	0.999989442632160
-11	0.999971302662100
-10	0.999921996709494
-9	0.999787995816828
-8	0.999423939919122
-7	0.998435781316044
-6	0.995760336648612
-5	0.988565420571309
-4	0.969562576344067
-3	0.921659340530769
-2	0.813666323524750
-1	0.620114506958278
0	0.379885493041722
1	0.186333676475250
2	0.0783406594692307
3	0.0304374236559322
4	0.0114345794286918
5	0.00423966335138761
6	0.00156421868395616
7	0.000576060080878539
8	0.000212004183172323
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0


==> F2_toda10.txt <==
-20	0.999999999999893
-19	0.999999999999712
-18	0.999999999999222
-17	0.999999999997883
-16	0.999999999994241
-15	0.999999999984350
-14	0.999999999957463
-13	0.999999999884363
-12	0.999999999685670
-11	0.999999999145569
-10	0.999999997677406
-9	0.999999993686533
-8	0.999999982838226
-7	0.999999953349459
-6	0.999999873190690
-5	0.999999655296644
-4	0.999999062999732
-3	0.999997452973636
-2	0.999993076497303
-1	0.999981180210675
0	0.999948844298517
1	0.999860957609764
2	0.999622141269599
3	0.998973594443802
4	0.997215252814664
5	0.992469230005360
6	0.979811302058644
7	0.947096102651430
8	0.868910412316955
9	0.711840311192147
10	0.480882481301844
11	0.257690990365189
12	0.114439476777289
13	0.0456288006533070
14	0.0173239463583443
15	0.00644940044477201
16	0.00238310657983122
17	0.000878126817584106
18	0.000323238917679530
19	0.000118939246110415
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0


==> F2_toda15.txt <==
-20	0.999999999999943
-19	0.999999999999847
-18	0.999999999999588
-17	0.999999999998874
-16	0.999999999996941
-15	0.999999999991683
-14	0.999999999977394
-13	0.999999999938549
-12	0.999999999832955
-11	0.999999999545935
-10	0.999999998765716
-9	0.999999996644874
-8	0.999999990879815
-7	0.999999975208770
-6	0.999999932610457
-5	0.999999816816244
-4	0.999999502055101
-3	0.999998646446681
-2	0.999996320669865
-1	0.999989998612170
0	0.999972813914695
1	0.999926104293193
2	0.999799158234554
3	0.999454259242733
4	0.998518026205653
5	0.995982641500448
6	0.989160553094957
7	0.971115642032225
8	0.925456021024623
9	0.821633520142379
10	0.632534447706570
11	0.392461630707750
12	0.194568976822440
13	0.0823124216511627
14	0.0320710318512927
15	0.0120619573190736
16	0.00447420994795711
17	0.00165101974382333
18	0.000608062724511718
19	0.000223786837407265
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0


==> F2_toda20.txt <==
-20	1
-19	1
-18	1
-17	1
-16	1
-15	1
-14	1
-13	0.999999999999993
-12	0.999999999999989
-11	0.999999999999975
-10	0.999999999999929
-9	0.999999999999812
-8	0.999999999999488
-7	0.999999999998614
-6	0.999999999996224
-5	0.999999999989736
-4	0.999999999972104
-3	0.999999999924167
-2	0.999999999793864
-1	0.999999999439662
0	0.999999998476856
1	0.999999995859657
2	0.999999988745383
3	0.999999969406780
4	0.999999916839007
5	0.999999773945024
6	0.999999385519125
7	0.999998329669710
8	0.999995459585623
9	0.999987657978290
10	0.999966451676441
11	0.999908811889135
12	0.999752167029680
13	0.999326630377648
14	0.998171879754681
15	0.995047477481506
16	0.986660300116052
17	0.964613281268727
18	0.909694111443993
19	0.789156501383121
20	0.583434608352949
21	0.344503541206685
22	0.164055172254897
23	0.0678349320280948
24	0.0261601705394070
25	0.00979862389505441
26	0.00362900760736310
27	0.00133835785530858
28	0.000492805368702310
29	0.000181354085714562
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0


==> F2_toda30.txt <==
-20	1
-19	1
-18	1
-17	1
-16	1
-15	1
-14	1
-13	1
-12	0.999999999999993
-11	0.999999999999993
-10	0.999999999999982
-9	0.999999999999947
-8	0.999999999999858
-7	0.999999999999606
-6	0.999999999998934
-5	0.999999999997101
-4	0.999999999992124
-3	0.999999999978584
-2	0.999999999941785
-1	0.999999999841755
0	0.999999999569845
1	0.999999998830717
2	0.999999996821565
3	0.999999991360117
4	0.999999976514360
5	0.999999936159409
6	0.999999826463311
7	0.999999528278517
8	0.999998717729191
9	0.999996514434869
10	0.999990525313043
11	0.999974245584271
12	0.999929995591584
13	0.999809733051071
14	0.999482983685973
15	0.998595953327306
16	0.996193338068025
17	0.989725058418571
18	0.972591871263876
19	0.929083776817199
20	0.829334644020088
21	0.644784202283083
22	0.405179209082337
23	0.203073776586406
24	0.0864654728858748
25	0.0337890353807033
26	0.0127232793532579
27	0.00472166562551999
28	0.00174262844420481
29	0.000641842019020075
30	0.000236224174249413
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0

==> FIG_nanopteron.txt <==
0	-2
0.200000000000000	-2
0.400000000000000	-2
0.600000000000000	-2
0.800000000000000	-2
1	-2
1.20000000000000	-2
1.40000000000000	-2
1.60000000000000	-2
1.80000000000000	-2
2	-2
2.20000000000000	-2
2.40000000000000	-2
2.60000000000000	-2
2.80000000000000	-2
3	-2
3.20000000000000	-2
3.40000000000000	-2
3.60000000000000	-2
3.80000000000000	-2
4	-2
4.20000000000000	-2
4.40000000000000	-2
4.60000000000000	-2
4.80000000000000	-2
5	-2
5.20000000000000	-2
5.40000000000000	-2
5.60000000000000	-2
5.80000000000000	-2
6	-2
6.20000000000000	-2
6.40000000000000	-2
6.60000000000000	-2
6.80000000000000	-2
7	-2
7.20000000000000	-2
7.40000000000000	-2
7.60000000000000	-2
7.80000000000000	-2
8	-2
8.20000000000000	-2
8.40000000000000	-2
8.60000000000000	-2
8.80000000000000	-2
9	-2
9.20000000000000	-2
9.40000000000000	-2
9.60000000000000	-2
9.80000000000000	-2
10	-2
10.2000000000000	-2
10.4000000000000	-2
10.6000000000000	-1.99999999999972
10.8000000000000	-1.99999999999303
11	-1.99999999997747
11.2000000000000	-1.99999999995302
11.4000000000000	-1.99999999991969
11.6000000000000	-1.99999999987748
11.8000000000000	-1.99999999982277
12	-1.99999999974982
12.2000000000000	-1.99999999965158
12.4000000000000	-1.99999999951831
12.6000000000000	-1.99999999933815
12.8000000000000	-1.99999999909636
13	-1.99999999877489
13.2000000000000	-1.99999999835080
13.4000000000000	-1.99999999779423
13.6000000000000	-1.99999999706545
13.8000000000000	-1.99999999611120
14	-1.99999999486018
14.2000000000000	-1.99999999321775
14.4000000000000	-1.99999999105909
14.6000000000000	-1.99999998822033
14.8000000000000	-1.99999998448704
15	-1.99999997957853
15.2000000000000	-1.99999997312714
15.4000000000000	-1.99999996465021
15.6000000000000	-1.99999995351331
15.8000000000000	-1.99999993888167
16	-1.99999991965673
16.2000000000000	-1.99999989439362
16.4000000000000	-1.99999986119196
16.6000000000000	-1.99999981755327
16.8000000000000	-1.99999976019264
17	-1.99999968479138
17.2000000000000	-1.99999958566760
17.4000000000000	-1.99999945534124
17.6000000000000	-1.99999928395816
17.8000000000000	-1.99999905852302
18	-1.99999876187584
18.2000000000000	-1.99999837131782
18.4000000000000	-1.99999785675532
18.6000000000000	-1.99999717817273
18.8000000000000	-1.99999628215504
19	-1.99999509704165
19.2000000000000	-1.99999352608198
19.4000000000000	-1.99999143761152
19.6000000000000	-1.99998865071018
19.8000000000000	-1.99998491388510
20	-1.99997987281187
20.2000000000000	-1.99997302065992
20.4000000000000	-1.99996362034862
20.6000000000000	-1.99995058109727
20.8000000000000	-1.99993225990890
21	-1.99990613894163
21.2000000000000	-1.99986829660816
21.4000000000000	-1.99981253450473
21.6000000000000	-1.99972892847858
21.8000000000000	-1.99960141438034
22	-1.99940375408823
22.2000000000000	-1.99909278365287
22.4000000000000	-1.99859710582659
22.6000000000000	-1.99779816689246
22.8000000000000	-1.99649866602964
23	-1.99437008081894
23.2000000000000	-1.99086629698883
23.4000000000000	-1.98508373181569
23.6000000000000	-1.97554115104712
23.8000000000000	-1.95985019649539
24	-1.93426764781771
24.2000000000000	-1.89320348924236
24.4000000000000	-1.82896862347473
24.6000000000000	-1.73239075564189
24.8000000000000	-1.59514592214289
25	-1.41407452991276
25.2000000000000	-1.19579268469398
25.4000000000000	-0.957397967208568
25.6000000000000	-0.719132421557312
25.8000000000000	-0.491098871251642
26	-0.265911803064488
26.2000000000000	-0.0284644424775261
26.4000000000000	0.224825083016669
26.6000000000000	0.478735117867246
26.8000000000000	0.710847658153647
27	0.907040785244051
27.2000000000000	1.06642058363009
27.4000000000000	1.19600582107065
27.6000000000000	1.30320649449339
27.8000000000000	1.39163992459453
28	1.46100267912402
28.2000000000000	1.50931241279915
28.4000000000000	1.53563666072075
28.6000000000000	1.54203563700166
28.8000000000000	1.53412082505564
29	1.52019044124909
29.2000000000000	1.50931152780143
29.4000000000000	1.50896378156916
29.6000000000000	1.52297132181680
29.8000000000000	1.55042466577924
30	1.58605897641897
30.2000000000000	1.62208337618821
30.4000000000000	1.65090864528859
30.6000000000000	1.66784743440992
30.8000000000000	1.67283380059419
31	1.67054858883059
31.2000000000000	1.66889842124388
31.4000000000000	1.67633523741776
31.6000000000000	1.69886459194742
31.8000000000000	1.73775306284069
32	1.78884326933432
32.2000000000000	1.84389255658349
32.4000000000000	1.89354860570091
32.6000000000000	1.93083725246794
32.8000000000000	1.95376242241059
33	1.96596908733501
33.2000000000000	1.97523580816061
33.4000000000000	1.99042110513825
33.6000000000000	2.01801961406681
33.8000000000000	2.05960169876962
34	2.11112609210513
34.2000000000000	2.16442515517789
34.4000000000000	2.21026833670676
34.6000000000000	2.24174948170121
34.8000000000000	2.25665758464436
35	2.25799535088133
35.2000000000000	2.25262078751514
35.4000000000000	2.24867734513964
35.6000000000000	2.25277831915485
35.8000000000000	2.26785791350313
36	2.29233354054821
36.2000000000000	2.32080010636765
36.4000000000000	2.34597022779434
36.6000000000000	2.36116112075555
36.8000000000000	2.36247837592834
37	2.35000361579760
37.2000000000000	2.32767662536570
37.4000000000000	2.30200607130654
37.6000000000000	2.28007157409013
37.8000000000000	2.26742127887634
38	2.26645808600285
38.2000000000000	2.27577842124983
38.4000000000000	2.29067252103780
38.6000000000000	2.30464589957846
38.8000000000000	2.31149240834133
39	2.30726827474307
39.2000000000000	2.29154966609246
39.4000000000000	2.26759225509749
39.6000000000000	2.24136263234415
39.8000000000000	2.21974466748418
40	2.20844318166843
40.2000000000000	2.21019495224552
40.4000000000000	2.22384918176273
40.6000000000000	2.24466158594732
40.8000000000000	2.26576747314135
41	2.28038320109215
41.2000000000000	2.28400824558163
41.4000000000000	2.27588184510982
41.6000000000000	2.25920498769994
41.8000000000000	2.24006950766465
42	2.22545955232731
42.2000000000000	2.22096261649211
42.4000000000000	2.22891032349274
42.6000000000000	2.24756214351383
42.8000000000000	2.27163480762420
43	2.29402259424222
43.2000000000000	2.30812332555966
43.4000000000000	2.30997026842381
43.6000000000000	2.29945653356344
43.8000000000000	2.28028266967301
44	2.25870715356999
44.2000000000000	2.24154503479506
44.4000000000000	2.23404039439567
44.6000000000000	2.23824502442490
44.8000000000000	2.25239633790284
45	2.27150258596599
45.2000000000000	2.28896151912680
45.4000000000000	2.29869249012453
45.6000000000000	2.29708975085948
45.8000000000000	2.28417012568631
46	2.26356523060823
46.2000000000000	2.24138768477217
46.4000000000000	2.22433644019705
46.6000000000000	2.21760808646264
46.8000000000000	2.22323869246784
47	2.23940984030354
47.2000000000000	2.26098723171622
47.4000000000000	2.28115797644272
47.6000000000000	2.29363922024857
47.8000000000000	2.29471561060474
48	2.28441868474261
48.2000000000000	2.26646885384454
48.4000000000000	2.24703148210940
48.6000000000000	2.23271384297503
48.8000000000000	2.22843678805671
49	2.23584127698140
49.2000000000000	2.25274372215615
49.4000000000000	2.27383718024605
49.6000000000000	2.29241872822057
49.8000000000000	2.30256562966601
50	2.30103272570719
50.2000000000000	2.28825534724938
50.4000000000000	2.26816509188550
50.6000000000000	2.24692333453106
50.8000000000000	2.23099452044259
51	2.22514186547908
51.2000000000000	2.23094003036395
51.4000000000000	2.24627110623179
51.6000000000000	2.26599248628825
51.8000000000000	2.28358822395194
52	2.29327498295085
52.2000000000000	2.29186968203647
52.4000000000000	2.27980514217415
52.6000000000000	2.26097457029429
52.8000000000000	2.24147745362430
53	2.22767595751832
53.2000000000000	2.22416097470919
53.4000000000000	2.23225702559835
53.6000000000000	2.24955917842566
53.8000000000000	2.27068604613880
54	2.28902147393252
54.2000000000000	2.29886411808744
54.4000000000000	2.29725946587995
54.6000000000000	2.28491009572050
54.8000000000000	2.26589449586666
55	2.24632910571918
55.2000000000000	2.23242331386088
55.4000000000000	2.22852666480518
55.6000000000000	2.23575855598956
55.8000000000000	2.25165361429825
56	2.27095529583163
56.2000000000000	2.28731500326224
56.4000000000000	2.29534362379064
56.6000000000000	2.29234186961734
56.8000000000000	2.27915046176165
57	2.25986556552096
57.2000000000000	2.24053633373431
57.4000000000000	2.22726201334687
57.6000000000000	2.22426528563711
57.8000000000000	2.23253127853904
58	2.24946061377621
58.2000000000000	2.26968374711660
58.4000000000000	2.28679340062954
58.6000000000000	2.29542363290868
58.8000000000000	2.29297738418081
59	2.28043147418603
59.2000000000000	2.26197733886624
59.4000000000000	2.24364847340291
59.6000000000000	2.23138999262027
59.8000000000000	2.22916882422469
60	2.23770601104050
60.2000000000000	2.25424063052671
60.4000000000000	2.27341975127289
60.6000000000000	2.28903338411182
60.8000000000000	2.29602194158470
61	2.29209374072522
61.2000000000000	2.27843335199050
61.4000000000000	2.25929848775739
61.6000000000000	2.24066423340580
61.8000000000000	2.22834843672105
62	2.22618410844174
62.2000000000000	2.23479535135454
62.4000000000000	2.25137809235643
62.6000000000000	2.27058682565621
62.8000000000000	2.28625878234124
63	2.29341029872942
63.2000000000000	2.28984040497262
63.4000000000000	2.27681519076893
63.6000000000000	2.25862867288323
63.8000000000000	2.24120894727904
64	2.23022361340850
64.2000000000000	2.22927064321822
64.4000000000000	2.23871726056138
64.6000000000000	2.25556958434618
64.8000000000000	2.27443552030261
65	2.28927357829037
65.2000000000000	2.29534651307235
65.4000000000000	2.29073208156869
65.6000000000000	2.27690658568516
65.8000000000000	2.25824132238236
66	2.24060422353914
66.2000000000000	2.22951453586309
66.4000000000000	2.22840913986824
66.6000000000000	2.23754962074311
66.8000000000000	2.25392793474147
67	2.27222598060524
67.2000000000000	2.28653236224238
67.4000000000000	2.29225416791292
67.6000000000000	2.28759129844962
67.8000000000000	2.27409433058484
68	2.25614362969382
68.2000000000000	2.23953943078641
68.4000000000000	2.22965476516706
68.6000000000000	2.22972005750031
68.8000000000000	2.23977571471728
69	2.25664329596834
69.2000000000000	2.27494630023429
69.4000000000000	2.28885365540211
69.6000000000000	2.29396531466589
69.8000000000000	2.28871351246907
70	2.27483067514420
70.2000000000000	2.25676106306485
70.4000000000000	2.24023424145657
70.6000000000000	2.23045688913420
70.8000000000000	2.23047303022234
71	2.24019634060353
71.2000000000000	2.25643245325728
71.4000000000000	2.27390415947674
71.6000000000000	2.28695659366070
71.8000000000000	2.29138315941173
72	2.28577111623543
72.2000000000000	2.27193450905392
72.4000000000000	2.25431439323234
72.6000000000000	2.23855790267089
72.8000000000000	2.22972623391377
73	2.23068118271498
73.2000000000000	2.24115618708555
73.4000000000000	2.25782628042862
73.6000000000000	2.27537586869610
73.8000000000000	2.28822167867053
74	2.29231738602104
74.2000000000000	2.28644064187625
74.4000000000000	2.27255084914291
74.6000000000000	2.25512883456769
74.8000000000000	2.23973651280023
75	2.23125619762098
75.2000000000000	2.23234787178041
75.4000000000000	2.24260208065462
75.6000000000000	2.25866868547918
75.8000000000000	2.27533620112786
76	2.28721688796579
76.2000000000000	2.29048368658068
76.4000000000000	2.28408929551326
76.6000000000000	2.27008004072708
76.8000000000000	2.25292454227200
77	2.23808913888915
77.2000000000000	2.23030774318015
77.4000000000000	2.23207553057704
77.6000000000000	2.24283983017704
77.8000000000000	2.25916433081129
78	2.27583353047468
78.2000000000000	2.28754219552299
78.4000000000000	2.29060846151850
78.6000000000000	2.28414304243448
78.8000000000000	2.27030201509346
79	2.25356634976970
79.2000000000000	2.23930167655446
79.4000000000000	2.23205611077231
79.6000000000000	2.23411882081160
79.8000000000000	2.24478927576319
80	2.26060108189887
80.2000000000000	2.27644135188717
80.4000000000000	2.28720431962398
80.6000000000000	2.28943459756439
80.8000000000000	2.28242276137866
81	2.26840891117033
81.2000000000000	2.25185071899214
81.4000000000000	2.23800519806125
81.6000000000000	2.23126762597490
81.8000000000000	2.23377553839730
82	2.24471733594541
82.2000000000000	2.26058295951981
82.4000000000000	2.27629325485704
82.6000000000000	2.28684386654896
82.8000000000000	2.28891875790854
83	2.28194083698575
83.2000000000000	2.26822688545536
83.4000000000000	2.25221956668156
83.6000000000000	2.23906113060221
83.8000000000000	2.23296026271908
84	2.23585533741168
84.2000000000000	2.24679437668668
84.4000000000000	2.26224069434029
84.6000000000000	2.27721622900229
84.8000000000000	2.28691104353394
85	2.28822840799260
85.2000000000000	2.28076178873031
85.4000000000000	2.26689991452140
85.6000000000000	2.25104827297120
85.8000000000000	2.23822912432208
86	2.23249637570157
86.2000000000000	2.23565024000798
86.4000000000000	2.24665704661512
86.6000000000000	2.26197447584687
86.8000000000000	2.27669209787298
87	2.28611869936737
87.2000000000000	2.28729180504941
87.4000000000000	2.27991356189966
87.6000000000000	2.26641869033689
87.8000000000000	2.25117328374258
88	2.23907572629284
88.2000000000000	2.23400068285026
88.4000000000000	2.23756691591519
88.6000000000000	2.24861865032562
88.8000000000000	2.26359706328576
89	2.27769071613593
89.2000000000000	2.28638971361058
89.4000000000000	2.28693135309752
89.6000000000000	2.27916747814075
89.8000000000000	2.26558645738397
90	2.25050417756602
90.2000000000000	2.23869382382338
90.4000000000000	2.23388062153723
90.6000000000000	2.23756251700942
90.8000000000000	2.24852922154696
91	2.26324640095816
91.2000000000000	2.27699348660216
91.4000000000000	2.28538713002529
91.6000000000000	2.28578851576122
91.8000000000000	2.27813462269130
92	2.26493401808091
92.2000000000000	2.25044704566332
92.4000000000000	2.23932392713249
92.6000000000000	2.23512825936641
92.8000000000000	2.23920291331361
93	2.25023873078773
93.2000000000000	2.26469457641837
93.4000000000000	2.27794074700781
93.6000000000000	2.28575240600565
93.8000000000000	2.28566134173467
94	2.27772798465410
94.2000000000000	2.26449780786189
94.4000000000000	2.25017615944983
94.6000000000000	2.23929436995988
94.8000000000000	2.23528138192708
95	2.23937895669865
95.2000000000000	2.25024359246301
95.4000000000000	2.26437412348037
95.6000000000000	2.27723782364254
95.8000000000000	2.28473087495003
96	2.28449368944238
96.2000000000000	2.27665311389926
96.4000000000000	2.26376130315711
96.6000000000000	2.24996716395134
96.8000000000000	2.23969336489888
97	2.23623263593548
97.2000000000000	2.24069847990070
97.4000000000000	2.25166532501835
97.6000000000000	2.26562412479546
97.8000000000000	2.27811362142021
98	2.28515803042753
98.2000000000000	2.28453822867150
98.4000000000000	2.27648505454341
98.6000000000000	2.26358379656834
98.8000000000000	2.24993871965241
99	2.23987177859138
99.2000000000000	2.23655930288287
99.4000000000000	2.24102577510614
99.6000000000000	2.25181413055382
99.8000000000000	2.26544926754658
100	2.27755504235315

==> LAMBDA_imag.txt <==
1	0.300582000000000
2	0.308619000000000
3	0.310829000000000
4	0.311871000000000
5	0.312483000000000
6	0.312885000000000
7	0.313169000000000
8	0.313380000000000
9	0.313542000000000
10	0.313672000000000
11	0.313777000000000
12	0.313864000000000
13	0.313938000000000
14	0.314001000000000
15	0.314055000000000
16	0.314102000000000
17	0.314144000000000
18	0.314181000000000
19	0.314214000000000
20	0.314244000000000
21	0.314270000000000

==> LAMBDA_real.txt <==
1	0.520623000000000
2	0.534543000000000
3	0.538372000000000
4	0.540177000000000
5	0.541236000000000
6	0.541933000000000
7	0.542424000000000
8	0.542790000000000
9	0.543071000000000
10	0.543295000000000
11	0.543477000000000
12	0.543629000000000
13	0.543756000000000
14	0.543865000000000
15	0.543959000000000
16	0.544041000000000
17	0.544113000000000
18	0.544177000000000
19	0.544234000000000
20	0.544286000000000
21	0.544332000000000

==> MS_k0p5.txt <==
-0.400000000000000	-3.98987661808867
-0.401200000000000	-3.99503704885862
-0.402400000000000	-4.00022583570011
-0.403600000000000	-4.00544306708140
-0.404800000000000	-4.01068883366319
-0.406000000000000	-4.01596322832423
-0.407200000000000	-4.02126634618756
-0.408400000000000	-4.02659828464806
-0.409600000000000	-4.03195914340076
-0.410800000000000	-4.03734902447019
-0.412000000000000	-4.04276803224100
-0.413200000000000	-4.04821627348934
-0.414400000000000	-4.05369385741568
-0.415600000000000	-4.05920089567837
-0.416800000000000	-4.06473750242882
-0.418000000000000	-4.07030379434736
-0.419200000000000	-4.07589989068092
-0.420400000000000	-4.08152591328139
-0.421600000000000	-4.08718198664559
-0.422800000000000	-4.09286823795661
-0.424000000000000	-4.09858479712632
-0.425200000000000	-4.10433179683936
-0.426400000000000	-4.11010937259869
-0.427600000000000	-4.11591766277257
-0.428800000000000	-4.12175680864289
-0.430000000000000	-4.12762695445540
-0.431200000000000	-4.13352824747140
-0.432400000000000	-4.13946083802094
-0.433600000000000	-4.14542487955828
-0.434800000000000	-4.15142052871851
-0.436000000000000	-4.15744794537641
-0.437200000000000	-4.16350729270711
-0.438400000000000	-4.16959873724876
-0.439600000000000	-4.17572244896711
-0.440800000000000	-4.18187860132237
-0.442000000000000	-4.18806737133809
-0.443200000000000	-4.19428893967231
-0.444400000000000	-4.20054349069115
-0.445600000000000	-4.20683121254464
-0.446800000000000	-4.21315229724517
-0.448000000000000	-4.21950694074843
-0.449200000000000	-4.22589534303695
-0.450400000000000	-4.23231770820663
-0.451600000000000	-4.23877424455587
-0.452800000000000	-4.24526516467784
-0.454000000000000	-4.25179068555569
-0.455200000000000	-4.25835102866118
-0.456400000000000	-4.26494642005610
-0.457600000000000	-4.27157709049776
-0.458800000000000	-4.27824327554766
-0.460000000000000	-4.28494521568386
-0.461200000000000	-4.29168315641723
-0.462400000000000	-4.29845734841183
-0.463600000000000	-4.30526804760921
-0.464800000000000	-4.31211551535702
-0.466000000000000	-4.31900001854226
-0.467200000000000	-4.32592182972913
-0.468400000000000	-4.33288122730160
-0.469600000000000	-4.33987849561103
-0.470800000000000	-4.34691392512921
-0.472000000000000	-4.35398781260674
-0.473200000000000	-4.36110046123697
-0.474400000000000	-4.36825218082599
-0.475600000000000	-4.37544328796891
-0.476800000000000	-4.38267410623233
-0.478000000000000	-4.38994496634371
-0.479200000000000	-4.39725620638757
-0.480400000000000	-4.40460817200917
-0.481600000000000	-4.41200121662572
-0.482800000000000	-4.41943570164553
-0.484000000000000	-4.42691199669549
-0.485200000000000	-4.43443047985760
-0.486400000000000	-4.44199153791370
-0.487600000000000	-4.44959556660064
-0.488800000000000	-4.45724297087510
-0.490000000000000	-4.46493416518829
-0.491200000000000	-4.47266957377254
-0.492400000000000	-4.48044963093824
-0.493600000000000	-4.48827478138344
-0.494800000000000	-4.49614548051573
-0.496000000000000	-4.50406219478749
-0.497200000000000	-4.51202540204423
-0.498400000000000	-4.52003559188811
-0.499600000000000	-4.52809326605616
-0.500800000000000	-4.53619893881500
-0.502000000000000	-4.54435313737136
-0.503200000000000	-4.55255640230121
-0.504400000000000	-4.56080928799627
-0.505600000000000	-4.56911236313116
-0.506800000000000	-4.57746621115002
-0.508000000000000	-4.58587143077527
-0.509200000000000	-4.59432863653839
-0.510400000000000	-4.60283845933581
-0.511600000000000	-4.61140154700856
-0.512800000000000	-4.62001856494925
-0.514000000000000	-4.62869019673725
-0.515200000000000	-4.63741714480322
-0.516400000000000	-4.64620013112469
-0.517600000000000	-4.65503989795541
-0.518800000000000	-4.66393720858849
-0.520000000000000	-4.67289284815774
-0.521200000000000	-4.68190762447784
-0.522400000000000	-4.69098236892492
-0.523600000000000	-4.70011793736285
-0.524800000000000	-4.70931521111447
-0.526000000000000	-4.71857509798321
-0.527200000000000	-4.72789853332713
-0.528400000000000	-4.73728648118778
-0.529600000000000	-4.74673993547992
-0.530800000000000	-4.75625992124224
-0.532000000000000	-4.76584749595695
-0.533200000000000	-4.77550375093932
-0.534400000000000	-4.78522981280434
-0.535600000000000	-4.79502684501362
-0.536800000000000	-4.80489604950980
-0.538000000000000	-4.81483866844192
-0.539200000000000	-4.82485598599156
-0.540400000000000	-4.83494933030242
-0.541600000000000	-4.84512007552471
-0.542800000000000	-4.85536964397942
-0.544000000000000	-4.86569950845308
-0.545200000000000	-4.87611119463121
-0.546400000000000	-4.88660628368147
-0.547600000000000	-4.89718641499749
-0.548800000000000	-4.90785328911555
-0.550000000000000	-4.91860867081619
-0.551200000000000	-4.92945439242804
-0.552400000000000	-4.94039235734624
-0.553600000000000	-4.95142454378394
-0.554800000000000	-4.96255300877797
-0.556000000000000	-4.97377989246469
-0.557200000000000	-4.98510742265207
-0.558400000000000	-4.99653791971316
-0.559600000000000	-5.00807380182420
-0.560800000000000	-5.01971759058290
-0.562000000000000	-5.03147191703528
-0.563200000000000	-5.04333952815059
-0.564400000000000	-5.05532329378225
-0.565600000000000	-5.06742621416347
-0.566800000000000	-5.07965142798094
-0.568000000000000	-5.09200222108836
-0.569200000000000	-5.10448203591679
-0.570400000000000	-5.11709448164952
-0.571600000000000	-5.12984334524191
-0.572800000000000	-5.14273260336616
-0.574000000000000	-5.15576643538023
-0.575200000000000	-5.16894923742288
-0.576400000000000	-5.18228563776264
-0.577600000000000	-5.19578051352894
-0.578800000000000	-5.20943900897914
-0.580000000000000	-5.22326655547897
-0.581200000000000	-5.23726889338631
-0.582400000000000	-5.25145209606393
-0.583600000000000	-5.26582259627447
-0.584800000000000	-5.28038721524465
-0.586000000000000	-5.29515319473354
-0.587200000000000	-5.31012823247927
-0.588400000000000	-5.32532052146774
-0.589600000000000	-5.34073879352318
-0.590800000000000	-5.35639236780660
-0.592000000000000	-5.37229120490059
-0.593200000000000	-5.38844596726813
-0.594400000000000	-5.40486808701556
-0.595600000000000	-5.42156984203605
-0.596800000000000	-5.43856444181553
-0.598000000000000	-5.45586612440808
-0.599200000000000	-5.47349026637648
-0.600400000000000	-5.49145350781236
-0.601600000000000	-5.50977389504718
-0.602800000000000	-5.52847104406911
-0.604000000000000	-5.54756632840601
-0.605200000000000	-5.56708309600343
-0.606400000000000	-5.58704692062828
-0.607600000000000	-5.60748589461281
-0.608800000000000	-5.62843097137136
-0.610000000000000	-5.64991636822018
-0.611200000000000	-5.67198004268269
-0.612400000000000	-5.69466425900645
-0.613600000000000	-5.71801626616683
-0.614800000000000	-5.74208911482111
-0.616000000000000	-5.76694264878750
-0.617200000000000	-5.79264471785428
-0.618400000000000	-5.81927267394751
-0.619600000000000	-5.84691523404545
-0.620800000000000	-5.87567482325600
-0.622000000000000	-5.90567055475764
-0.623200000000000	-5.93704206624276
-0.624400000000000	-5.96995452646860
-0.625600000000000	-6.00460526808789
-0.626800000000000	-6.04123272505576
-0.628000000000000	-6.08012870765495
-0.629200000000000	-6.12165563248853
-0.630400000000000	-6.16627131998839
-0.631600000000000	-6.21456573542514
-0.632800000000000	-6.26731731921096
-0.634000000000000	-6.32558295238094
-0.635200000000000	-6.39084896740552
-0.636400000000000	-6.46530083052421
-0.637600000000000	-6.55234464742508
-0.638800000000000	-6.65772893579138
-0.640000000000000	-6.79235133657789
-0.641200000000000	-6.98115328633618
-0.642400000000000	-7.30731949876258
-0.643600000000000	-8.37798152455458
-0.644800000000000	-7.25178493884375
-0.646000000000000	-6.97389334510309
-0.647200000000000	-6.81024350319302
-0.648400000000000	-6.69501194035160
-0.649600000000000	-6.60671621168232
-0.650800000000000	-6.53561058627686
-0.652000000000000	-6.47644007968736
-0.653200000000000	-6.42604536009111
-0.654400000000000	-6.38237809621751
-0.655600000000000	-6.34403428096838
-0.656800000000000	-6.31000946608351
-0.658000000000000	-6.27956020808719
-0.659200000000000	-6.25212080957376
-0.660400000000000	-6.22725082109595
-0.661600000000000	-6.20460059930299
-0.662800000000000	-6.18388794643217
-0.664000000000000	-6.16488181001810
-0.665200000000000	-6.14739062768891
-0.666400000000000	-6.13125381384739
-0.667600000000000	-6.11633542370547
-0.668800000000000	-6.10251935874815
-0.670000000000000	-6.08970568456109
-0.671200000000000	-6.07780776479578
-0.672400000000000	-6.06675000363434
-0.673600000000000	-6.05646604783689
-0.674800000000000	-6.04689734055762
-0.676000000000000	-6.03799194742609
-0.677200000000000	-6.02970359559816
-0.678400000000000	-6.02199088105676
-0.679600000000000	-6.01481660998200
-0.680800000000000	-6.00814724787297
-0.682000000000000	-6.00195245596976
-0.683200000000000	-5.99620469881319
-0.684400000000000	-5.99087891030815
-0.685600000000000	-5.98595220807558
-0.686800000000000	-5.98140364797941
-0.688000000000000	-5.97721401220054
-0.689200000000000	-5.97336562555221
-0.690400000000000	-5.96984219557673
-0.691600000000000	-5.96662867288021
-0.692800000000000	-5.96371112866652
-0.694000000000000	-5.96107664701248
-0.695200000000000	-5.95871322979495
-0.696400000000000	-5.95660971252909
-0.697600000000000	-5.95475568965759
-0.698800000000000	-5.95314144803315
-0.700000000000000	-5.95175790754245
-0.701200000000000	-5.95059656798620
-0.702400000000000	-5.94964946141232
-0.703600000000000	-5.94890910927264
-0.704800000000000	-5.94836848381050
-0.706000000000000	-5.94802097319497
-0.707200000000000	-5.94786034997410
-0.708400000000000	-5.94788074247983
-0.709600000000000	-5.94807660883909
-0.710800000000000	-5.94844271334457
-0.712000000000000	-5.94897410490186
-0.713200000000000	-5.94966609735599
-0.714400000000000	-5.95051425149971
-0.715600000000000	-5.95151435859107
-0.716800000000000	-5.95266242523501
-0.718000000000000	-5.95395465949751
-0.719200000000000	-5.95538745812460
-0.720400000000000	-5.95695739477345
-0.721600000000000	-5.95866120915954
-0.722800000000000	-5.96049579702429
-0.724000000000000	-5.96245820086648
-0.725200000000000	-5.96454560136458
-0.726400000000000	-5.96675530940675
-0.727600000000000	-5.96908475873139
-0.728800000000000	-5.97153149905688
-0.730000000000000	-5.97409318969265
-0.731200000000000	-5.97676759364517
-0.732400000000000	-5.97955257205708
-0.733600000000000	-5.98244607907047
-0.734800000000000	-5.98544615700117
-0.736000000000000	-5.98855093186953
-0.737200000000000	-5.99175860917097
-0.738400000000000	-5.99506746995797
-0.739600000000000	-5.99847586715766
-0.740800000000000	-6.00198222211997
-0.742000000000000	-6.00558502137897
-0.743200000000000	-6.00928281361966
-0.744400000000000	-6.01307420682002
-0.745600000000000	-6.01695786556909
-0.746800000000000	-6.02093250854641
-0.748000000000000	-6.02499690615212
-0.749200000000000	-6.02914987826213
-0.750400000000000	-6.03339029212709
-0.751600000000000	-6.03771706039357
-0.752800000000000	-6.04212913921162
-0.754000000000000	-6.04662552649517
-0.755200000000000	-6.05120526022037
-0.756400000000000	-6.05586741688120
-0.757600000000000	-6.06061110997283
-0.758800000000000	-6.06543548859836
-0.760000000000000	-6.07033973613471
-0.761200000000000	-6.07532306896883
-0.762400000000000	-6.08038473530288
-0.763600000000000	-6.08552401402888
-0.764800000000000	-6.09074021366545
-0.766000000000000	-6.09603267132918
-0.767200000000000	-6.10140075179405
-0.768400000000000	-6.10684384656705
-0.769600000000000	-6.11236137303963
-0.770800000000000	-6.11795277366507
-0.772000000000000	-6.12361751519147
-0.773200000000000	-6.12935508791875
-0.774400000000000	-6.13516500502582
-0.775600000000000	-6.14104680188570
-0.776800000000000	-6.14700003546892
-0.778000000000000	-6.15302428374318
-0.779200000000000	-6.15911914511635
-0.780400000000000	-6.16528423790611
-0.781600000000000	-6.17151919984604
-0.782800000000000	-6.17782368761503
-0.784000000000000	-6.18419737638553
-0.785200000000000	-6.19063995940451
-0.786400000000000	-6.19715114759757
-0.787600000000000	-6.20373066919456
-0.788800000000000	-6.21037826937454
-0.790000000000000	-6.21709370993625
-0.791200000000000	-6.22387676897916
-0.792400000000000	-6.23072724062573
-0.793600000000000	-6.23764493473228
-0.794800000000000	-6.24462967664108
-0.796000000000000	-6.25168130694471
-0.797200000000000	-6.25879968125837
-0.798400000000000	-6.26598467001401
-0.799600000000000	-6.27323615828015
-0.800800000000000	-6.28055404558678
-0.802000000000000	-6.28793824576262
-0.803200000000000	-6.29538868680091
-0.804400000000000	-6.30290531071599
-0.805600000000000	-6.31048807345690
-0.806800000000000	-6.31813694478679
-0.808000000000000	-6.32585190820661
-0.809200000000000	-6.33363296088380
-0.810400000000000	-6.34148011360359
-0.811600000000000	-6.34939339071505
-0.812800000000000	-6.35737283011774
-0.814000000000000	-6.36541848322315
-0.815200000000000	-6.37353041498146
-0.816400000000000	-6.38170870387847
-0.817600000000000	-6.38995344196111
-0.818800000000000	-6.39826473487971
-0.820000000000000	-6.40664270194576
-0.821200000000000	-6.41508747619378
-0.822400000000000	-6.42359920445761
-0.823600000000000	-6.43217804747207
-0.824800000000000	-6.44082417996223
-0.826000000000000	-6.44953779075157
-0.827200000000000	-6.45831908305626
-0.828400000000000	-6.46716827435896
-0.829600000000000	-6.47608559682039
-0.830800000000000	-6.48507129719376
-0.832000000000000	-6.49412563735007
-0.833200000000000	-6.50324889424895
-0.834400000000000	-6.51244136025715
-0.835600000000000	-6.52170334335971
-0.836800000000000	-6.53103516744032
-0.838000000000000	-6.54043717255259
-0.839200000000000	-6.54990971523213
-0.840400000000000	-6.55945316879480
-0.841600000000000	-6.56906792370510
-0.842800000000000	-6.57875438791230
-0.844000000000000	-6.58851298725428
-0.845200000000000	-6.59834416584906
-0.846400000000000	-6.60824838654565
-0.847600000000000	-6.61822613136539
-0.848800000000000	-6.62827790201349
-0.850000000000000	-6.63840422036766
-0.851200000000000	-6.64860562903753
-0.852400000000000	-6.65888269192629
-0.853600000000000	-6.66923599486809
-0.854800000000000	-6.67966614622074
-0.856000000000000	-6.69017377759267
-0.857200000000000	-6.70075954450578
-0.858400000000000	-6.71142412718992
-0.859600000000000	-6.72216823135816
-0.860800000000000	-6.73299258901325
-0.862000000000000	-6.74389795938518
-0.863200000000000	-6.75488512981725
-0.864400000000000	-6.76595491673028
-0.865600000000000	-6.77710816668141
-0.866800000000000	-6.78834575745366
-0.868000000000000	-6.79966859916523
-0.869200000000000	-6.81107763552677
-0.870400000000000	-6.82257384507094
-0.871600000000000	-6.83415824243115
-0.872800000000000	-6.84583188025334
-0.874000000000000	-6.85759584971804
-0.875200000000000	-6.86945128315914
-0.876400000000000	-6.88139935519982
-0.877600000000000	-6.89344128467189
-0.878800000000000	-6.90557833653212
-0.880000000000000	-6.91781182390943
-0.881200000000000	-6.93014311014084
-0.882400000000000	-6.94257361118085
-0.883600000000000	-6.95510479794203
-0.884800000000000	-6.96773819883896
-0.886000000000000	-6.98047540260540
-0.887200000000000	-6.99331806120033
-0.888400000000000	-7.00626789280587
-0.889600000000000	-7.01932668521290
-0.890800000000000	-7.03249629939501
-0.892000000000000	-7.04577867313344
-0.893200000000000	-7.05917582512446
-0.894400000000000	-7.07268985919576
-0.895600000000000	-7.08632296900653
-0.896800000000000	-7.10007744278801
-0.898000000000000	-7.11395566862802
-0.899200000000000	-7.12796014027891
-0.900400000000000	-7.14209346292763
-0.901600000000000	-7.15635835981010
-0.902800000000000	-7.17075767921294
-0.904000000000000	-7.18529440186536
-0.905200000000000	-7.19997164918121
-0.906400000000000	-7.21479269181866
-0.907600000000000	-7.22976095927099
-0.908800000000000	-7.24488004987975
-0.910000000000000	-7.26015374211590
-0.911200000000000	-7.27558600640053
-0.912400000000000	-7.29118101819203
-0.913600000000000	-7.30694317214189
-0.914800000000000	-7.32287709748643
-0.916000000000000	-7.33898767500600
-0.917200000000000	-7.35528005520551
-0.918400000000000	-7.37175967862638
-0.919600000000000	-7.38843229779092
-0.920800000000000	-7.40530400134887
-0.922000000000000	-7.42238124082377
-0.923200000000000	-7.43967085974558
-0.924400000000000	-7.45718012606233
-0.925600000000000	-7.47491676788099
-0.926800000000000	-7.49288901294433
-0.928000000000000	-7.51110563268010
-0.929200000000000	-7.52957599111834
-0.930400000000000	-7.54831009925766
-0.931600000000000	-7.56731867620355
-0.932800000000000	-7.58661321730902
-0.934000000000000	-7.60620607099652
-0.935200000000000	-7.62611052540989
-0.936400000000000	-7.64634090609998
-0.937600000000000	-7.66691268687847
-0.938800000000000	-7.68784261595945
-0.940000000000000	-7.70914886019364
-0.941200000000000	-7.73085116979346
-0.942400000000000	-7.75297106825660
-0.943600000000000	-7.77553207130587
-0.944800000000000	-7.79855994109607
-0.946000000000000	-7.82208298214636
-0.947200000000000	-7.84613238783484
-0.948400000000000	-7.87074264764833
-0.949600000000000	-7.89595202964589
-0.950800000000000	-7.92180315518663
-0.952000000000000	-7.94834368410657
-0.953200000000000	-7.97562714399924
-0.954400000000000	-8.00371393668116
-0.955600000000000	-8.03267256612047
-0.956800000000000	-8.06258116201915
-0.958000000000000	-8.09352937074999
-0.959200000000000	-8.12562073870265
-0.960400000000000	-8.15897574572013
-0.961600000000000	-8.19373571357572
-0.962800000000000	-8.23006791120910
-0.964000000000000	-8.26817233125370
-0.965200000000000	-8.30829081867360
-0.966400000000000	-8.35071964659404
-0.967600000000000	-8.39582718234631
-0.968800000000000	-8.44407936844074
-0.970000000000000	-8.49607756143859
-0.971200000000000	-8.55261670046807
-0.972400000000000	-8.61477850841122
-0.973600000000000	-8.68408856509707
-0.974800000000000	-8.76279822386088
-0.976000000000000	-8.85443338878764
-0.977200000000000	-8.96498568322329
-0.978400000000000	-9.10593292224972
-0.979600000000000	-9.30402835450694
-0.980800000000000	-9.65246991759972
-0.982000000000000	-10.4122690009881
-0.983200000000000	-9.54102110592269
-0.984400000000000	-9.27997711823998
-0.985600000000000	-9.12471433632465
-0.986800000000000	-9.01559232220806
-0.988000000000000	-8.93247593292558
-0.989200000000000	-8.86608543395040
-0.990400000000000	-8.81136989088760
-0.991600000000000	-8.76527347805827
-0.992800000000000	-8.72580597962754
-0.994000000000000	-8.69159855526806
-0.995200000000000	-8.66166929476628
-0.996400000000000	-8.63528988278375
-0.997600000000000	-8.61190516218617
-0.998800000000000	-8.59108226455385
-1	-8.57247714764085
-1.00120000000000	-8.55581185251365
-1.00240000000000	-8.54085859933849
-1.00360000000000	-8.52742840084328
-1.00480000000000	-8.51536273342935
-1.00600000000000	-8.50452732781431
-1.00720000000000	-8.49480746760112
-1.00840000000000	-8.48610437336294
-1.00960000000000	-8.47833238493969
-1.01080000000000	-8.47141674289128
-1.01200000000000	-8.46529181743246
-1.01320000000000	-8.45989968356480
-1.01440000000000	-8.45518896450262
-1.01560000000000	-8.45111388411264
-1.01680000000000	-8.44763348484635
-1.01800000000000	-8.44471097762433
-1.01920000000000	-8.44231319601748
-1.02040000000000	-8.44041014257812
-1.02160000000000	-8.43897459740092
-1.02280000000000	-8.43798179180690
-1.02400000000000	-8.43740912300879
-1.02520000000000	-8.43723591467767
-1.02640000000000	-8.43744320474181
-1.02760000000000	-8.43801356762832
-1.02880000000000	-8.43893095388803
-1.03000000000000	-8.44018055186744
-1.03120000000000	-8.44174866898125
-1.03240000000000	-8.44362262317139
-1.03360000000000	-8.44579064940496
-1.03480000000000	-8.44824181629571
-1.03600000000000	-8.45096595143812
-1.03720000000000	-8.45395357491966
-1.03840000000000	-8.45719584160673
-1.03960000000000	-8.46068448507025
-1.04080000000000	-8.46441177358159
-1.04200000000000	-8.46837046351795
-1.04320000000000	-8.47255376284235
-1.04440000000000	-8.47695529592808
-1.04560000000000	-8.48156907119299
-1.04680000000000	-8.48638945319736
-1.04800000000000	-8.49141113754091
-1.04920000000000	-8.49662912751960
-1.05040000000000	-8.50203871153731
-1.05160000000000	-8.50763544645247
-1.05280000000000	-8.51341513890048
-1.05400000000000	-8.51937383094243
-1.05520000000000	-8.52550778510427
-1.05640000000000	-8.53181347099918
-1.05760000000000	-8.53828755444475
-1.05880000000000	-8.54492688613058
-1.06000000000000	-8.55172849064078
-1.06120000000000	-8.55868955690164
-1.06240000000000	-8.56580743136710
-1.06360000000000	-8.57307960546745
-1.06480000000000	-8.58050371140608
-1.06600000000000	-8.58807751111752
-1.06720000000000	-8.59579889075382
-1.06840000000000	-8.60366585374657
-1.06960000000000	-8.61167651361006
-1.07080000000000	-8.61982908620674
-1.07200000000000	-8.62812188887058
-1.07320000000000	-8.63655332978183
-1.07440000000000	-8.64512190661362
-1.07560000000000	-8.65382620254676
-1.07680000000000	-8.66266488076987
-1.07800000000000	-8.67163668380219
-1.07920000000000	-8.68074043185878
-1.08040000000000	-8.68997501624790
-1.08160000000000	-8.69933940305659
-1.08280000000000	-8.70883262982668
-1.08400000000000	-8.71845380400021
-1.08520000000000	-8.72820210282763
-1.08640000000000	-8.73807677139749
-1.08760000000000	-8.74807712219085
-1.08880000000000	-8.75820253551347
-1.09000000000000	-8.76845245379153
-1.09120000000000	-8.77882638198717
-1.09240000000000	-8.78932388640607
-1.09360000000000	-8.79994459104095
-1.09480000000000	-8.81068817542219
-1.09600000000000	-8.82155437198243
-1.09720000000000	-8.83254296236267
-1.09840000000000	-8.84365377907859
-1.09960000000000	-8.85488669845030
-1.10080000000000	-8.86624164336250
-1.10200000000000	-8.87771858068472
-1.10320000000000	-8.88931751991757
-1.10440000000000	-8.90103851626010
-1.10560000000000	-8.91288166951543
-1.10680000000000	-8.92484712811196
-1.10800000000000	-8.93693509104827
-1.10920000000000	-8.94914580553863
-1.11040000000000	-8.96147958071295
-1.11160000000000	-8.97393677572887
-1.11280000000000	-8.98651781370872
-1.11400000000000	-8.99922318339016
-1.11520000000000	-9.01205343108474
-1.11640000000000	-9.02500917495956
-1.11760000000000	-9.03809109050576
-1.11880000000000	-9.05129992333379
-1.12000000000000	-9.06463647906686
-1.12120000000000	-9.07810162520735
-1.12240000000000	-9.09169628594514
-1.12360000000000	-9.10542144578557
-1.12480000000000	-9.11927814121561
-1.12600000000000	-9.13326746892351
-1.12720000000000	-9.14739057186453
-1.12840000000000	-9.16164865604444
-1.12960000000000	-9.17604298340759
-1.13080000000000	-9.19057488320491
-1.13200000000000	-9.20524574451253
-1.13320000000000	-9.22005704189667
-1.13440000000000	-9.23501033158624
-1.13560000000000	-9.25010726116142
-1.13680000000000	-9.26534958270994
-1.13800000000000	-9.28073916220195
-1.13920000000000	-9.29627797968917
-1.14040000000000	-9.31196814830888
-1.14160000000000	-9.32781191745291
-1.14280000000000	-9.34381166410326
-1.14400000000000	-9.35996991773449
-1.14520000000000	-9.37628934209258
-1.14640000000000	-9.39277275077086
-1.14760000000000	-9.40942309842695
-1.14880000000000	-9.42624347535671
-1.15000000000000	-9.44323712014922
-1.15120000000000	-9.46040742369022
-1.15240000000000	-9.47775791327711
-1.15360000000000	-9.49529228817522
-1.15480000000000	-9.51301442108504
-1.15600000000000	-9.53092835527328
-1.15720000000000	-9.54903837205919
-1.15840000000000	-9.56734897035754
-1.15960000000000	-9.58586492268043
-1.16080000000000	-9.60459128501289
-1.16200000000000	-9.62353347486163
-1.16320000000000	-9.64269725574027
-1.16440000000000	-9.66208880751802
-1.16560000000000	-9.68171474249604
-1.16680000000000	-9.70158216307669
-1.16800000000000	-9.72169864810814
-1.16920000000000	-9.74207233115664
-1.17040000000000	-9.76271191572914
-1.17160000000000	-9.78362666570811
-1.17280000000000	-9.80482649595057
-1.17400000000000	-9.82632196497127
-1.17520000000000	-9.84812432170879
-1.17640000000000	-9.87024559333789
-1.17760000000000	-9.89269861682436
-1.17880000000000	-9.91549712410442
-1.18000000000000	-9.93865586553417
-1.18120000000000	-9.96219079397216
-1.18240000000000	-9.98611908469064
-1.18360000000000	-10.0104594630143
-1.18480000000000	-10.0352323424628
-1.18600000000000	-10.0604601073618
-1.18720000000000	-10.0861673640077
-1.18840000000000	-10.1123813193204
-1.18960000000000	-10.1391320518221
-1.19080000000000	-10.1664529404474
-1.19200000000000	-10.1943812253510
-1.19320000000000	-10.2229583787010
-1.19440000000000	-10.2522307793830
-1.19560000000000	-10.2822504801334
-1.19680000000000	-10.3130760435422
-1.19800000000000	-10.3447735486945
-1.19920000000000	-10.3774180691931
-1.20040000000000	-10.4110951378898
-1.20160000000000	-10.4459030747810
-1.20280000000000	-10.4819555105499
-1.20400000000000	-10.5193850495463
-1.20520000000000	-10.5583479126927
-1.20640000000000	-10.5990298670515
-1.20760000000000	-10.6416547028966
-1.20880000000000	-10.6864954592165
-1.21000000000000	-10.7338899751956
-1.21120000000000	-10.7842632982043
-1.21240000000000	-10.8381606435586
-1.21360000000000	-10.8962970368279
-1.21480000000000	-10.9596352134654
-1.21600000000000	-11.0295154311304
-1.21720000000000	-11.1078806841076
-1.21840000000000	-11.1977033576430
-1.21960000000000	-11.3038697704401
-1.22080000000000	-11.4352860410014
-1.22200000000000	-11.6110220984994
-1.22320000000000	-11.8860357714717
-1.22440000000000	-12.6557363803464
-1.22560000000000	-12.1017311824653
-1.22680000000000	-11.7597297838616
-1.22800000000000	-11.5809106978844
-1.22920000000000	-11.4620214269501
-1.23040000000000	-11.3746024115863
-1.23160000000000	-11.3066413123589
-1.23280000000000	-11.2519248645361
-1.23400000000000	-11.2068163895916
-1.23520000000000	-11.1690024942878
-1.23640000000000	-11.1369184614995
-1.23760000000000	-11.1094569776798
-1.23880000000000	-11.0858047577580
-1.24000000000000	-11.0653477245054
-1.24120000000000	-11.0476105657210
-1.24240000000000	-11.0322190934265
-1.24360000000000	-11.0188735733935
-1.24480000000000	-11.0073306675149
-1.24600000000000	-10.9973913196536
-1.24720000000000	-10.9888903070892
-1.24840000000000	-10.9816893187428
-1.24960000000000	-10.9756714310924
-1.25080000000000	-10.9707369393782
-1.25200000000000	-10.9667994059585
-1.25320000000000	-10.9637833099577
-1.25440000000000	-10.9616214344081
-1.25560000000000	-10.9602535895015
-1.25680000000000	-10.9596251793762
-1.25800000000000	-10.9596860762125
-1.25920000000000	-10.9603904382577
-1.26040000000000	-10.9616962676848
-1.26160000000000	-10.9635647375088
-1.26280000000000	-10.9659610111947
-1.26400000000000	-10.9688540550846
-1.26520000000000	-10.9722160337187
-1.26640000000000	-10.9760233543704
-1.26760000000000	-10.9802554028096
-1.26880000000000	-10.9848956060203
-1.27000000000000	-10.9899294951368
-1.27120000000000	-10.9953455103349
-1.27240000000000	-11.0011336236512
-1.27360000000000	-11.0072848405427
-1.27480000000000	-11.0137904082943
-1.27600000000000	-11.0206415717016
-1.27720000000000	-11.0278286564078
-1.27840000000000	-11.0353409927611
-1.27960000000000	-11.0431668010516
-1.28080000000000	-11.0512936430177
-1.28200000000000	-11.0597078836556
-1.28320000000000	-11.0683964215100
-1.28440000000000	-11.0773463376371
-1.28560000000000	-11.0865465344540
-1.28680000000000	-11.0959872455413
-1.28800000000000	-11.1056613928853
-1.28920000000000	-11.1155643629341
-1.29040000000000	-11.1256945372473
-1.29160000000000	-11.1360521944520
-1.29280000000000	-11.1466398055605
-1.29400000000000	-11.1574608404433
-1.29520000000000	-11.1685188374546
-1.29640000000000	-11.1798162551494
-1.29760000000000	-11.1913540672476
-1.29880000000000	-11.2031314897667
-1.30000000000000	-11.2151438082323
-1.30120000000000	-11.2273845967619
-1.30240000000000	-11.2398443689143
-1.30360000000000	-11.2525122170104
-1.30480000000000	-11.2653770266821
-1.30600000000000	-11.2784275296307
-1.30720000000000	-11.2916544729451
-1.30840000000000	-11.3050522076016
-1.30960000000000	-11.3186180223165
-1.31080000000000	-11.3323550091633
-1.31200000000000	-11.3462629579201
-1.31320000000000	-11.3603602282589
-1.31440000000000	-11.3746543965724
-1.31560000000000	-11.3891561053752
-1.31680000000000	-11.4038807263675
-1.31800000000000	-11.4188355010084
-1.31920000000000	-11.4340247541120
-1.32040000000000	-11.4494465779184
-1.32160000000000	-11.4650973425349
-1.32280000000000	-11.4809682237256
-1.32400000000000	-11.4970383647139
-1.32520000000000	-11.5132937634895
-1.32640000000000	-11.5297106473494
-1.32760000000000	-11.5462879240034
-1.32880000000000	-11.5630097577331
-1.33000000000000	-11.5798745395189
-1.33120000000000	-11.5968878849971
-1.33240000000000	-11.6140640964047
-1.33360000000000	-11.6314306478286
-1.33480000000000	-11.6489976431048
-1.33600000000000	-11.6668039165416
-1.33720000000000	-11.6848731022577
-1.33840000000000	-11.7032248411650
-1.33960000000000	-11.7218722887263
-1.34080000000000	-11.7408281998467
-1.34200000000000	-11.7600577100213
-1.34320000000000	-11.7795605851645
-1.34440000000000	-11.7992886618687
-1.34560000000000	-11.8192227562144
-1.34680000000000	-11.8393199686617
-1.34800000000000	-11.8595593492703
-1.34920000000000	-11.8799265494873
-1.35040000000000	-11.9004211346763
-1.35160000000000	-11.9210659101303
-1.35280000000000	-11.9419008887295
-1.35400000000000	-11.9629717283839
-1.35520000000000	-11.9843410881756
-1.35640000000000	-12.0060540172068
-1.35760000000000	-12.0282053349284
-1.35880000000000	-12.0508212548204
-1.36000000000000	-12.0739156328077
-1.36120000000000	-12.0974837776163
-1.36240000000000	-12.1214923144726
-1.36360000000000	-12.1458859276113
-1.36480000000000	-12.1705874046427
-1.36600000000000	-12.1955193099606
-1.36720000000000	-12.2205999576239
-1.36840000000000	-12.2457819096879
-1.36960000000000	-12.2711013670710
-1.37080000000000	-12.2965410936758
-1.37200000000000	-12.3221995884107
-1.37320000000000	-12.3481951583946
-1.37440000000000	-12.3746967117849
-1.37560000000000	-12.4018642580695
-1.37680000000000	-12.4298649934399
-1.37800000000000	-12.4588310767653
-1.37920000000000	-12.4888524724552
-1.38040000000000	-12.5199366241179
-1.38160000000000	-12.5520454480890
-1.38280000000000	-12.5850202603427
-1.38400000000000	-12.6186837423278
-1.38520000000000	-12.6528032237818
-1.38640000000000	-12.6872122255878
-1.38760000000000	-12.7217267807837
-1.38880000000000	-12.7563018758871
-1.39000000000000	-12.7910686824721
-1.39120000000000	-12.8262818369776
-1.39240000000000	-12.8623750886233
-1.39360000000000	-12.8999493641947
-1.39480000000000	-12.9396577237446
-1.39600000000000	-12.9822185684290
-1.39720000000000	-13.0283097672098
-1.39840000000000	-13.0785252767090
-1.39960000000000	-13.1333215510574
-1.40080000000000	-13.1932948047170
-1.40200000000000	-13.2580116144281
-1.40320000000000	-13.3273204845199
-1.40440000000000	-13.4007770007178
-1.40560000000000	-13.4784166198448
-1.40680000000000	-13.5600611108480
-1.40800000000000	-13.6465059191125
-1.40920000000000	-13.7403374830476
-1.41040000000000	-13.8472644234427
-1.41160000000000	-13.9795128916768
-1.41280000000000	-14.1659019567382
-1.41400000000000	-14.5024022379972
-1.41520000000000	-15.1991092117733
-1.41640000000000	-14.3478710707523
-1.41760000000000	-14.0783504076967
-1.41880000000000	-13.9174868127201
-1.42000000000000	-13.8065111209338
-1.42120000000000	-13.7286224611903
-1.42240000000000	-13.6739713510357
-1.42360000000000	-13.6356410805423
-1.42480000000000	-13.6107081861255

==> MS_k0p75.txt <==
-0.400000000000000	-2.77723340787972
-0.401900000000000	-2.78210410096126
-0.403800000000000	-2.78703860883415
-0.405700000000000	-2.79203727894027
-0.407600000000000	-2.79710047262420
-0.409500000000000	-2.80222856540439
-0.411400000000000	-2.80742194726001
-0.413300000000000	-2.81268102293417
-0.415200000000000	-2.81800621225407
-0.417100000000000	-2.82339795046883
-0.419000000000000	-2.82885668860570
-0.420900000000000	-2.83438289384552
-0.422800000000000	-2.83997704991817
-0.424700000000000	-2.84563965751896
-0.426600000000000	-2.85137123474701
-0.428500000000000	-2.85717231756640
-0.430400000000000	-2.86304346029156
-0.432300000000000	-2.86898523609764
-0.434200000000000	-2.87499823755746
-0.436100000000000	-2.88108307720620
-0.438000000000000	-2.88724038813525
-0.439900000000000	-2.89347082461682
-0.441800000000000	-2.89977506276080
-0.443700000000000	-2.90615380120580
-0.445600000000000	-2.91260776184600
-0.447500000000000	-2.91913769059594
-0.449400000000000	-2.92574435819534
-0.451300000000000	-2.93242856105614
-0.453200000000000	-2.93919112215433
-0.455100000000000	-2.94603289196908
-0.457000000000000	-2.95295474947188
-0.458900000000000	-2.95995760316895
-0.460800000000000	-2.96704239219984
-0.462700000000000	-2.97421008749584
-0.464600000000000	-2.98146169300189
-0.466500000000000	-2.98879824696595
-0.468400000000000	-2.99622082330014
-0.470300000000000	-3.00373053301827
-0.472200000000000	-3.01132852575482
-0.474100000000000	-3.01901599137058
-0.476000000000000	-3.02679416165095
-0.477900000000000	-3.03466431210309
-0.479800000000000	-3.04262776385861
-0.481700000000000	-3.05068588568937
-0.483600000000000	-3.05884009614409
-0.485500000000000	-3.06709186581457
-0.487400000000000	-3.07544271974074
-0.489300000000000	-3.08389423996490
-0.491200000000000	-3.09244806824585
-0.493100000000000	-3.10110590894532
-0.495000000000000	-3.10986953209948
-0.496900000000000	-3.11874077668996
-0.498800000000000	-3.12772155412992
-0.500700000000000	-3.13681385198217
-0.502600000000000	-3.14601973792800
-0.504500000000000	-3.15534136400709
-0.506400000000000	-3.16478097115091
-0.508300000000000	-3.17434089403407
-0.510200000000000	-3.18402356627078
-0.512100000000000	-3.19383152598602
-0.514000000000000	-3.20376742179412
-0.515900000000000	-3.21383401922113
-0.517800000000000	-3.22403420761069
-0.519700000000000	-3.23437100755778
-0.521600000000000	-3.24484757891931
-0.523500000000000	-3.25546722945601
-0.525400000000000	-3.26623342416622
-0.527300000000000	-3.27714979537876
-0.529200000000000	-3.28822015368046
-0.531100000000000	-3.29944849976206
-0.533000000000000	-3.31083903727683
-0.534900000000000	-3.32239618681742
-0.536800000000000	-3.33412460112958
-0.538700000000000	-3.34602918169638
-0.540600000000000	-3.35811509684370
-0.542500000000000	-3.37038780153756
-0.544400000000000	-3.38285305906638
-0.546300000000000	-3.39551696482784
-0.548200000000000	-3.40838597247003
-0.550100000000000	-3.42146692267240
-0.552000000000000	-3.43476707489259
-0.553900000000000	-3.44829414245393
-0.555800000000000	-3.46205633140428
-0.557700000000000	-3.47606238364327
-0.559600000000000	-3.49032162489357
-0.561500000000000	-3.50484401818359
-0.563400000000000	-3.51964022361977
-0.565300000000000	-3.53472166535740
-0.567200000000000	-3.55010060683593
-0.569100000000000	-3.56579023553389
-0.571000000000000	-3.58180475872638
-0.572900000000000	-3.59815951200513
-0.574800000000000	-3.61487108265843
-0.576700000000000	-3.63195745042160
-0.578600000000000	-3.64943814861842
-0.580500000000000	-3.66733444934436
-0.582400000000000	-3.68566957712927
-0.584300000000000	-3.70446895650259
-0.586200000000000	-3.72376050012922
-0.588100000000000	-3.74357494576573
-0.590000000000000	-3.76394625231290
-0.591900000000000	-3.78491206785625
-0.593800000000000	-3.80651428599082
-0.595700000000000	-3.82879971120043
-0.597600000000000	-3.85182085999570
-0.599500000000000	-3.87563693247009
-0.601400000000000	-3.90031499971689
-0.603300000000000	-3.92593146734789
-0.605200000000000	-3.95257389592837
-0.607100000000000	-3.98034328816208
-0.609000000000000	-4.00935699423301
-0.610900000000000	-4.03975244730342
-0.612800000000000	-4.07169203115991
-0.614700000000000	-4.10536951848691
-0.616600000000000	-4.14101873012775
-0.618500000000000	-4.17892540331898
-0.620400000000000	-4.21944381098118
-0.622300000000000	-4.26302061457252
-0.624200000000000	-4.31023009195656
-0.626100000000000	-4.36182794264049
-0.628000000000000	-4.41883682759925
-0.629900000000000	-4.48268914542714
-0.631800000000000	-4.55548020592925
-0.633700000000000	-4.64045330205970
-0.635600000000000	-4.74303000120298
-0.637500000000000	-4.87334062323066
-0.639400000000000	-5.05400161417885
-0.641300000000000	-5.35628513556290
-0.643200000000000	-6.99751019299657
-0.645100000000000	-5.38967423447895
-0.647000000000000	-5.08985373507227
-0.648900000000000	-4.91853070418653
-0.650800000000000	-4.79927744596803
-0.652700000000000	-4.70844713712355
-0.654600000000000	-4.63556634360686
-0.656500000000000	-4.57506672423285
-0.658400000000000	-4.52363183687619
-0.660300000000000	-4.47912594429113
-0.662200000000000	-4.44009258159252
-0.664100000000000	-4.40549394624715
-0.666000000000000	-4.37456440382375
-0.667900000000000	-4.34672294619308
-0.669800000000000	-4.32151824236586
-0.671700000000000	-4.29859272432618
-0.673600000000000	-4.27765830529308
-0.675500000000000	-4.25847948296343
-0.677400000000000	-4.24086128634678
-0.679300000000000	-4.22464049001657
-0.681200000000000	-4.20967908733808
-0.683100000000000	-4.19585935965032
-0.685000000000000	-4.18308009486548
-0.686900000000000	-4.17125364823816
-0.688800000000000	-4.16030362980251
-0.690700000000000	-4.15016306468826
-0.692600000000000	-4.14077291483231
-0.694500000000000	-4.13208088011115
-0.696400000000000	-4.12404041782483
-0.698300000000000	-4.11660993448888
-0.700200000000000	-4.10975211483504
-0.702100000000000	-4.10343336099050
-0.704000000000000	-4.09762332082001
-0.705900000000000	-4.09229448894982
-0.707800000000000	-4.08742186743962
-0.709700000000000	-4.08298267571763
-0.711600000000000	-4.07895610144396
-0.713500000000000	-4.07532308556784
-0.715400000000000	-4.07206613610314
-0.717300000000000	-4.06916916614274
-0.719200000000000	-4.06661735242810
-0.721100000000000	-4.06439701142651
-0.723000000000000	-4.06249549038426
-0.724900000000000	-4.06090107124047
-0.726800000000000	-4.05960288562791
-0.728700000000000	-4.05859083946592
-0.730600000000000	-4.05785554588106
-0.732500000000000	-4.05738826538146
-0.734400000000000	-4.05718085236970
-0.736300000000000	-4.05722570721083
-0.738200000000000	-4.05751573318373
-0.740100000000000	-4.05804429773645
-0.742000000000000	-4.05880519754601
-0.743900000000000	-4.05979262694911
-0.745800000000000	-4.06100114936741
-0.747700000000000	-4.06242567139969
-0.749600000000000	-4.06406141929420
-0.751500000000000	-4.06590391755049
-0.753400000000000	-4.06794896943079
-0.755300000000000	-4.07019263918701
-0.757200000000000	-4.07263123583288
-0.759100000000000	-4.07526129831030
-0.761000000000000	-4.07807958191637
-0.762900000000000	-4.08108304587310
-0.764800000000000	-4.08426884193392
-0.766700000000000	-4.08763430393427
-0.768600000000000	-4.09117693820221
-0.770500000000000	-4.09489441475506
-0.772400000000000	-4.09878455921542
-0.774300000000000	-4.10284534538703
-0.776200000000000	-4.10707488843743
-0.778100000000000	-4.11147143863948
-0.780000000000000	-4.11603337562899
-0.781900000000000	-4.12075920314023
-0.783800000000000	-4.12564754418453
-0.785700000000000	-4.13069713664143
-0.787600000000000	-4.13590682923438
-0.789500000000000	-4.14127557786629
-0.791400000000000	-4.14680244229254
-0.793300000000000	-4.15248658311196
-0.795200000000000	-4.15832725905739
-0.797100000000000	-4.16432382457098
-0.799000000000000	-4.17047572764944
-0.800900000000000	-4.17678250794808
-0.802800000000000	-4.18324379513164
-0.804700000000000	-4.18985930746413
-0.806600000000000	-4.19662885062900
-0.808500000000000	-4.20355231677336
-0.810400000000000	-4.21062968377121
-0.812300000000000	-4.21786101470115
-0.814200000000000	-4.22524645753635
-0.816100000000000	-4.23278624504449
-0.818000000000000	-4.24048069489677
-0.819900000000000	-4.24833020998769
-0.821800000000000	-4.25633527896540
-0.823700000000000	-4.26449647697686
-0.825600000000000	-4.27281446663055
-0.827500000000000	-4.28128999918268
-0.829400000000000	-4.28992391595218
-0.831300000000000	-4.29871714997304
-0.833200000000000	-4.30767072789197
-0.835100000000000	-4.31678577212237
-0.837000000000000	-4.32606350326641
-0.838900000000000	-4.33550524281837
-0.840800000000000	-4.34511241616514
-0.842700000000000	-4.35488655590093
-0.844600000000000	-4.36482930547542
-0.846500000000000	-4.37494242319756
-0.848400000000000	-4.38522778661874
-0.850300000000000	-4.39568739732339
-0.852200000000000	-4.40632338615585
-0.854100000000000	-4.41713801891883
-0.856000000000000	-4.42813370257979
-0.857900000000000	-4.43931299202718
-0.859800000000000	-4.45067859742603
-0.861700000000000	-4.46223339221792
-0.863600000000000	-4.47398042183268
-0.865500000000000	-4.48592291317012
-0.867400000000000	-4.49806428492658
-0.869300000000000	-4.51040815884859
-0.871200000000000	-4.52295837200358
-0.873100000000000	-4.53571899017085
-0.875000000000000	-4.54869432246921
-0.876900000000000	-4.56188893734917
-0.878800000000000	-4.57530768009988
-0.880700000000000	-4.58895569203383
-0.882600000000000	-4.60283843154086
-0.884500000000000	-4.61696169722352
-0.886400000000000	-4.63133165335911
-0.888300000000000	-4.64595485796690
-0.890200000000000	-4.66083829379805
-0.892100000000000	-4.67598940261608
-0.894000000000000	-4.69141612318566
-0.895900000000000	-4.70712693345767
-0.897800000000000	-4.72313089750990
-0.899700000000000	-4.73943771789531
-0.901600000000000	-4.75605779415650
-0.903500000000000	-4.77300228839171
-0.905400000000000	-4.79028319891102
-0.907300000000000	-4.80791344320295
-0.909200000000000	-4.82590695165742
-0.911100000000000	-4.84427877375177
-0.913000000000000	-4.86304519874109
-0.914900000000000	-4.88222389328847
-0.916800000000000	-4.90183405896547
-0.918700000000000	-4.92189661316242
-0.920600000000000	-4.94243439770462
-0.922500000000000	-4.96347242042362
-0.924400000000000	-4.98503813612715
-0.926300000000000	-5.00716177493546
-0.928200000000000	-5.02987672789410
-0.930100000000000	-5.05322000228369
-0.932000000000000	-5.07723276230701
-0.933900000000000	-5.10196097510789
-0.935800000000000	-5.12745618774842
-0.937700000000000	-5.15377646834025
-0.939600000000000	-5.18098755479117
-0.941500000000000	-5.20916426867177
-0.943400000000000	-5.23839227118572
-0.945300000000000	-5.26877026564384
-0.947200000000000	-5.30041279004541
-0.949100000000000	-5.33345380022156
-0.951000000000000	-5.36805132839981
-0.952900000000000	-5.40439362930517
-0.954800000000000	-5.44270742296792
-0.956700000000000	-5.48326915575935
-0.958600000000000	-5.52642071153468
-0.960500000000000	-5.57259186552559
-0.962400000000000	-5.62233328246433
-0.964300000000000	-5.67636662244546
-0.966200000000000	-5.73566364218548
-0.968100000000000	-5.80157709398314
-0.970000000000000	-5.87607034540503
-0.971900000000000	-5.96215120200825
-0.973800000000000	-6.06477599569076
-0.975700000000000	-6.19300975262259
-0.977600000000000	-6.36637582721338
-0.979500000000000	-6.64180639597388
-0.981400000000000	-7.45642917032900
-0.983300000000000	-6.82519965562810
-0.985200000000000	-6.48732850711980
-0.987100000000000	-6.30686317357513
-0.989000000000000	-6.18511712426381
-0.990900000000000	-6.09439336520623
-0.992800000000000	-6.02291816741208
-0.994700000000000	-5.96457767157034
-0.996600000000000	-5.91578653673231
-0.998500000000000	-5.87426122568454
-1.00040000000000	-5.83845737641489
-1.00230000000000	-5.80728170356648
-1.00420000000000	-5.77993188336163
-1.00610000000000	-5.75580172959787
-1.00800000000000	-5.73442210729273
-1.00990000000000	-5.71542254815965
-1.01180000000000	-5.69850543126734
-1.01370000000000	-5.68342809493445
-1.01560000000000	-5.66999012480320
-1.01750000000000	-5.65802411869217
-1.01940000000000	-5.64738884615235
-1.02130000000000	-5.63796409421667
-1.02320000000000	-5.62964672399030
-1.02510000000000	-5.62234761204640
-1.02700000000000	-5.61598924865902
-1.02890000000000	-5.61050383059803
-1.03080000000000	-5.60583173116537
-1.03270000000000	-5.60192026137922
-1.03460000000000	-5.59872265830543
-1.03650000000000	-5.59619725237805
-1.03840000000000	-5.59430677705106
-1.04030000000000	-5.59301779261413
-1.04220000000000	-5.59230020228617
-1.04410000000000	-5.59212684346329
-1.04600000000000	-5.59247314058622
-1.04790000000000	-5.59331680886957
-1.04980000000000	-5.59463760025806
-1.05170000000000	-5.59641708464494
-1.05360000000000	-5.59863846070024
-1.05550000000000	-5.60128639168732
-1.05740000000000	-5.60434686247245
-1.05930000000000	-5.60780705459100
-1.06120000000000	-5.61165523676726
-1.06310000000000	-5.61588066872367
-1.06500000000000	-5.62047351645414
-1.06690000000000	-5.62542477743899
-1.06880000000000	-5.63072621451156
-1.07070000000000	-5.63637029728061
-1.07260000000000	-5.64235015018097
-1.07450000000000	-5.64865950637368
-1.07640000000000	-5.65529266678318
-1.07830000000000	-5.66224446374522
-1.08020000000000	-5.66951022871241
-1.08210000000000	-5.67708576365064
-1.08400000000000	-5.68496731570049
-1.08590000000000	-5.69315155482913
-1.08780000000000	-5.70163555417959
-1.08970000000000	-5.71041677290538
-1.09160000000000	-5.71949304126840
-1.09350000000000	-5.72886254785137
-1.09540000000000	-5.73852382872889
-1.09730000000000	-5.74847575848954
-1.09920000000000	-5.75871754300368
-1.10110000000000	-5.76924871387388
-1.10300000000000	-5.78006912443881
-1.10490000000000	-5.79117894749627
-1.10680000000000	-5.80257867437141
-1.10870000000000	-5.81426911567389
-1.11060000000000	-5.82625140353411
-1.11250000000000	-5.83852699541814
-1.11440000000000	-5.85109767953747
-1.11630000000000	-5.86396558192660
-1.11820000000000	-5.87713317525051
-1.12010000000000	-5.89060328943643
-1.12200000000000	-5.90437912424202
-1.12390000000000	-5.91846426391494
-1.12580000000000	-5.93286269406273
-1.12770000000000	-5.94757882099563
-1.12960000000000	-5.96261749368889
-1.13150000000000	-5.97798402868581
-1.13340000000000	-5.99368423822789
-1.13530000000000	-6.00972446194724
-1.13720000000000	-6.02611160258854
-1.13910000000000	-6.04285316616963
-1.14100000000000	-6.05995730720782
-1.14290000000000	-6.07743287963781
-1.14480000000000	-6.09528949417561
-1.14670000000000	-6.11353758304786
-1.14860000000000	-6.13218847315491
-1.15050000000000	-6.15125446885977
-1.15240000000000	-6.17074894595084
-1.15430000000000	-6.19068645846698
-1.15620000000000	-6.21108286053298
-1.15810000000000	-6.23195544565018
-1.16000000000000	-6.25332310652494
-1.16190000000000	-6.27520651902704
-1.16380000000000	-6.29762835475582
-1.16570000000000	-6.32061352759688
-1.16760000000000	-6.34418948097445
-1.16950000000000	-6.36838652403879
-1.17140000000000	-6.39323822706455
-1.17330000000000	-6.41878188895780
-1.17520000000000	-6.44505909320349
-1.17710000000000	-6.47211637300098
-1.17900000000000	-6.50000601238065
-1.18090000000000	-6.52878701789775
-1.18280000000000	-6.55852630648974
-1.18470000000000	-6.58930016978319
-1.18660000000000	-6.62119609567900
-1.18850000000000	-6.65431505729317
-1.19040000000000	-6.68877442082898
-1.19230000000000	-6.72471168457347
-1.19420000000000	-6.76228935158251
-1.19610000000000	-6.80170137512632
-1.19800000000000	-6.84318182824229
-1.19990000000000	-6.88701678719677
-1.20180000000000	-6.93356097363483
-1.20370000000000	-6.98326164277783
-1.20560000000000	-7.03669386784545
-1.20750000000000	-7.09461443949668
-1.20940000000000	-7.15804757019822
-1.21130000000000	-7.22842797543675
-1.21320000000000	-7.30785465608475
-1.21510000000000	-7.39957730660353
-1.21700000000000	-7.50902993497186
-1.21890000000000	-7.64637127761886
-1.22080000000000	-7.83430160792816
-1.22270000000000	-8.14450328165421
-1.22460000000000	-9.87024187104670
-1.22650000000000	-8.18893990068879
-1.22840000000000	-7.89739562675488
-1.23030000000000	-7.73385590862758
-1.23220000000000	-7.62234231420773
-1.23410000000000	-7.53929689123870
-1.23600000000000	-7.47427613838996
-1.23790000000000	-7.42172496893829
-1.23980000000000	-7.37833399674830
-1.24170000000000	-7.34197181887421
-1.24360000000000	-7.31118497014121
-1.24550000000000	-7.28493794318604
-1.24740000000000	-7.26246700920324
-1.24930000000000	-7.24319284646256
-1.25120000000000	-7.22666568915566
-1.25310000000000	-7.21252947282943
-1.25500000000000	-7.20049759062600
-1.25690000000000	-7.19033602195852
-1.25880000000000	-7.18185129718068
-1.26070000000000	-7.17488172489438
-1.26260000000000	-7.16929087517828
-1.26450000000000	-7.16496265693155
-1.26640000000000	-7.16179754326947
-1.26830000000000	-7.15970963824678
-1.27020000000000	-7.15862437005428
-1.27210000000000	-7.15847665637452
-1.27400000000000	-7.15920943140996
-1.27590000000000	-7.16077245208893
-1.27780000000000	-7.16312132285452
-1.27970000000000	-7.16621669285023
-1.28160000000000	-7.17002359054000
-1.28350000000000	-7.17451086888882
-1.28540000000000	-7.17965073995530
-1.28730000000000	-7.18541838262863
-1.28920000000000	-7.19179161034939
-1.29110000000000	-7.19875058880537
-1.29300000000000	-7.20627759494581
-1.29490000000000	-7.21435681083525
-1.29680000000000	-7.22297414692045
-1.29870000000000	-7.23211709044031
-1.30060000000000	-7.24177457494593
-1.30250000000000	-7.25193686853371
-1.30440000000000	-7.26259547788413
-1.30630000000000	-7.27374306646420
-1.30820000000000	-7.28537338485120
-1.31010000000000	-7.29748121231145
-1.31200000000000	-7.31006230801343
-1.31390000000000	-7.32311337139187
-1.31580000000000	-7.33663201069240
-1.31770000000000	-7.35061671932385
-1.31960000000000	-7.36506685927875
-1.32150000000000	-7.37998265182823
-1.32340000000000	-7.39536517498161
-1.32530000000000	-7.41121636762423
-1.32720000000000	-7.42753904059853
-1.32910000000000	-7.44433689492752
-1.33100000000000	-7.46161454721896
-1.33290000000000	-7.47937756297695
-1.33480000000000	-7.49763249828624
-1.33670000000000	-7.51638695050550
-1.33860000000000	-7.53564961920262
-1.34050000000000	-7.55543037807185
-1.34240000000000	-7.57574035961843
-1.34430000000000	-7.59659205418450
-1.34620000000000	-7.61799942524933
-1.34810000000000	-7.63997804360325
-1.35000000000000	-7.66254524382793
-1.35190000000000	-7.68572030579182
-1.35380000000000	-7.70952466724685
-1.35570000000000	-7.73398217152151
-1.35760000000000	-7.75911935863215
-1.35950000000000	-7.78496580700378
-1.36140000000000	-7.81155453787296
-1.36330000000000	-7.83892249517791
-1.36520000000000	-7.86711111796322
-1.36710000000000	-7.89616702738941
-1.36900000000000	-7.92614285613147
-1.37090000000000	-7.95709825797501
-1.37280000000000	-7.98910114410045
-1.37470000000000	-8.02222921082645
-1.37660000000000	-8.05657184642292
-1.37850000000000	-8.09223252993828
-1.38040000000000	-8.12933189099392
-1.38230000000000	-8.16801165213238
-1.38420000000000	-8.20843978304782
-1.38610000000000	-8.25081734349747
-1.38800000000000	-8.29538772074315
-1.38990000000000	-8.34244934468248
-1.39180000000000	-8.39237358291415
-1.39370000000000	-8.44563057195067
-1.39560000000000	-8.50282761861903
-1.39750000000000	-8.56476831709747
-1.39940000000000	-8.63254742591402
-1.40130000000000	-8.70771108355877
-1.40320000000000	-8.79254511099473
-1.40510000000000	-8.89063809869358
-1.40700000000000	-9.00810929681445
-1.40890000000000	-9.15674364775954
-1.41080000000000	-9.36427104185914
-1.41270000000000	-9.72956543594045
-1.41460000000000	-10.3847807836167
-1.41650000000000	-9.59971938438411
-1.41840000000000	-9.35195360690634
-1.42030000000000	-9.20626565411970
-1.42220000000000	-9.10581031290486
-1.42410000000000	-9.03108572352286
-1.42600000000000	-8.97303587037199
-1.42790000000000	-8.92670970485247
-1.42980000000000	-8.88910330798515
-1.43170000000000	-8.85825662422268
-1.43360000000000	-8.83281997378913
-1.43550000000000	-8.81182458972984
-1.43740000000000	-8.79455180598191
-1.43930000000000	-8.78045399837366
-1.44120000000000	-8.76910452848222
-1.44310000000000	-8.76016473651393
-1.44500000000000	-8.75336152736404
-1.44690000000000	-8.74847166437477
-1.44880000000000	-8.74531051860929
-1.45070000000000	-8.74372384365673
-1.45260000000000	-8.74358163757673
-1.45450000000000	-8.74477348642546
-1.45640000000000	-8.74720501369065
-1.45830000000000	-8.75079508360034
-1.46020000000000	-8.75547361963939
-1.46210000000000	-8.76117986361818
-1.46400000000000	-8.76786097420220
-1.46590000000000	-8.77547090097654
-1.46780000000000	-8.78396945797186
-1.46970000000000	-8.79332157061791
-1.47160000000000	-8.80349664655899
-1.47350000000000	-8.81446807035962
-1.47540000000000	-8.82621276130375
-1.47730000000000	-8.83871082847637
-1.47920000000000	-8.85194526942353
-1.48110000000000	-8.86590172926629
-1.48300000000000	-8.88056829762340
-1.48490000000000	-8.89593534625034
-1.48680000000000	-8.91199539937293
-1.48870000000000	-8.92874302856949
-1.49060000000000	-8.94617478467653
-1.49250000000000	-8.96428913764246
-1.49440000000000	-8.98308645791247
-1.49630000000000	-9.00256900652900
-1.49820000000000	-9.02274095164344
-1.50010000000000	-9.04360840601224
-1.50200000000000	-9.06517950158963
-1.50390000000000	-9.08746446208901
-1.50580000000000	-9.11047573636236
-1.50770000000000	-9.13422813422714
-1.50960000000000	-9.15873902126468
-1.51150000000000	-9.18402853380214
-1.51340000000000	-9.21011985363395
-1.51530000000000	-9.23703952588210
-1.51720000000000	-9.26481786636966
-1.51910000000000	-9.29348941581535
-1.52100000000000	-9.32309351147478
-1.52290000000000	-9.35367497907724
-1.52480000000000	-9.38528496780060
-1.52670000000000	-9.41798196056776
-1.52860000000000	-9.45183305437828
-1.53050000000000	-9.48691550285213
-1.53240000000000	-9.52331868668542
-1.53430000000000	-9.56114655808505
-1.53620000000000	-9.60052081630259
-1.53810000000000	-9.64158495648533
-1.54000000000000	-9.68450961555808
-1.54190000000000	-9.72949964263605
-1.54380000000000	-9.77680373519765
-1.54570000000000	-9.82672767582732
-1.54760000000000	-9.87965304027643
-1.54950000000000	-9.93606433223166
-1.55140000000000	-9.99658945549912
-1.55330000000000	-10.0620623536034
-1.55520000000000	-10.1336241323174
-1.55710000000000	-10.2128949844395
-1.55900000000000	-10.3022865781850
-1.56090000000000	-10.4056195464613
-1.56280000000000	-10.5294929854774
-1.56470000000000	-10.6868701060939
-1.56660000000000	-10.9093559432988
-1.56850000000000	-11.3204878616813
-1.57040000000000	-11.6802613597951
-1.57230000000000	-11.0799452053847
-1.57420000000000	-10.8556341774593
-1.57610000000000	-10.7213902638091
-1.57800000000000	-10.6289113382920
-1.57990000000000	-10.5607281925975
-1.58180000000000	-10.5085162020719
-1.58370000000000	-10.4676537981136
-1.58560000000000	-10.4353068945399
-1.58750000000000	-10.4096126896395
-1.58940000000000	-10.3892814538328
-1.59130000000000	-10.3733837391851
-1.59320000000000	-10.3612279938720
-1.59510000000000	-10.3522862292579
-1.59700000000000	-10.3461465928169
-1.59890000000000	-10.3424820249066
-1.60080000000000	-10.3410288763301
-1.60270000000000	-10.3415720188945
-1.60460000000000	-10.3439338974341
-1.60650000000000	-10.3479667489224
-1.60840000000000	-10.3535485210849
-1.61030000000000	-10.3605709586293
-1.61220000000000	-10.3689472640570
-1.61410000000000	-10.3786022370378
-1.61600000000000	-10.3894711553233
-1.61790000000000	-10.4014994574389
-1.61980000000000	-10.4146402088315
-1.62170000000000	-10.4288544086281
-1.62360000000000	-10.4441085669021
-1.62550000000000	-10.4603745501185
-1.62740000000000	-10.4776310641941
-1.62930000000000	-10.4958595536601
-1.63120000000000	-10.5150464979505
-1.63310000000000	-10.5351829549457
-1.63500000000000	-10.5562615442692
-1.63690000000000	-10.5782801584701
-1.63880000000000	-10.6012413643454
-1.64070000000000	-10.6251498947208
-1.64260000000000	-10.6500145189941
-1.64450000000000	-10.6758481161770
-1.64640000000000	-10.7026676031549
-1.64830000000000	-10.7304953538826
-1.65020000000000	-10.7593545406807
-1.65210000000000	-10.7892789037357
-1.65400000000000	-10.8203048111571
-1.65590000000000	-10.8524743488216
-1.65780000000000	-10.8858389111143
-1.65970000000000	-10.9204570700641
-1.66160000000000	-10.9563963946936
-1.66350000000000	-10.9937400949634
-1.66540000000000	-11.0325815025776
-1.66730000000000	-11.0730309107172
-1.66920000000000	-11.1152200680123
-1.67110000000000	-11.1593041941748
-1.67300000000000	-11.2054743255644
-1.67490000000000	-11.2539530937852
-1.67680000000000	-11.3050194200633
-1.67870000000000	-11.3590181097933
-1.68060000000000	-11.4163857947267
-1.68250000000000	-11.4776822100396
-1.68440000000000	-11.5436392754519
-1.68630000000000	-11.6152641557353
-1.68820000000000	-11.6939305923126
-1.69010000000000	-11.7817012875037
-1.69200000000000	-11.8816621508806
-1.69390000000000	-11.9990014812713
-1.69580000000000	-12.1432869675203
-1.69770000000000	-12.3354835740996
-1.69960000000000	-12.6390004811868
-1.70150000000000	-13.6810599930128
-1.70340000000000	-12.7804944628055
-1.70530000000000	-12.4794548658058
-1.70720000000000	-12.3207809601498
-1.70910000000000	-12.2177419859601
-1.71100000000000	-12.1447533395296
-1.71290000000000	-12.0907091536645
-1.71480000000000	-12.0497755408878
-1.71670000000000	-12.0185068470210
-1.71860000000000	-11.9946932266502
-1.72050000000000	-11.9768391623479
-1.72240000000000	-11.9638831029348
-1.72430000000000	-11.9550481993710
-1.72620000000000	-11.9497491239905
-1.72810000000000	-11.9475267757479
-1.73000000000000	-11.9480332021576
-1.73190000000000	-11.9510193992969
-1.73380000000000	-11.9562022182847
-1.73570000000000	-11.9634119324691
-1.73760000000000	-11.9725010223492
-1.73950000000000	-11.9833216349913
-1.74140000000000	-11.9957743174490
-1.74330000000000	-12.0097755350047
-1.74520000000000	-12.0252529507908
-1.74710000000000	-12.0421493244997
-1.74900000000000	-12.0604161269870
-1.75090000000000	-12.0800118433941
-1.75280000000000	-12.1008725957860
-1.75470000000000	-12.1230556450858
-1.75660000000000	-12.1464533823340
-1.75850000000000	-12.1710966809462
-1.76040000000000	-12.1969747745032
-1.76230000000000	-12.2240981195159
-1.76420000000000	-12.2524790545191
-1.76610000000000	-12.2821382451481
-1.76800000000000	-12.3130961460576
-1.76990000000000	-12.3453770498736
-1.77180000000000	-12.3790113286724
-1.77370000000000	-12.4140419279193
-1.77560000000000	-12.4505335886510
-1.77750000000000	-12.4885650048432
-1.77940000000000	-12.5281758681148
-1.78130000000000	-12.5695620103143
-1.78320000000000	-12.6128900094884
-1.78510000000000	-12.6581790139849
-1.78700000000000	-12.7055881482421
-1.78890000000000	-12.7550428352963
-1.79080000000000	-12.8077247560255
-1.79270000000000	-12.8630393386012
-1.79460000000000	-12.9217254513477
-1.79650000000000	-12.9843243246344
-1.79840000000000	-13.0515482766604
-1.80030000000000	-13.1242813597025
-1.80220000000000	-13.2037498329107
-1.80410000000000	-13.2917590499087
-1.80600000000000	-13.3909683303900
-1.80790000000000	-13.5059023863977
-1.80980000000000	-13.6445933602271
-1.81170000000000	-13.8244312249496
-1.81360000000000	-14.0885206545058
-1.81550000000000	-14.6833585987802
-1.81740000000000	-14.4835484460233
-1.81930000000000	-14.0991786988997
-1.82120000000000	-13.9210512426997
-1.82310000000000	-13.8111629694487
-1.82500000000000	-13.7359986385454
-1.82690000000000	-13.6818605943889
-1.82880000000000	-13.6419639063107
-1.83070000000000	-13.6125733871154
-1.83260000000000	-13.5913862217632
-1.83450000000000	-13.5767326375646
-1.83640000000000	-13.5675971428098
-1.83830000000000	-13.5629798090589
-1.84020000000000	-13.5621229150069
-1.84210000000000	-13.5644669700727
-1.84400000000000	-13.5695636278521
-1.84590000000000	-13.5779326049822
-1.84780000000000	-13.5880962571637
-1.84970000000000	-13.6001023059354
-1.85160000000000	-13.6140912450789
-1.85350000000000	-13.6319889264204
-1.85540000000000	-13.6507335220862
-1.85730000000000	-13.6710797996065
-1.85920000000000	-13.6929230214008
-1.86110000000000	-13.7163177239756
-1.86300000000000	-13.7414788335299
-1.86490000000000	-13.7804005111516
-1.86680000000000	-13.7973471420929
-1.86870000000000	-13.8279354200783
-1.87060000000000	-13.8599102799177
-1.87250000000000	-13.8932079072983
-1.87440000000000	-13.9275417959665
-1.87630000000000	-13.9640903426950
-1.87820000000000	-14.0023228037186
-1.88010000000000	-14.0429193061304
-1.88200000000000	-14.0860473652256
-1.88390000000000	-14.1302128365266
-1.88580000000000	-14.1768069682954
-1.88770000000000	-14.2249808238799
-1.88960000000000	-14.2751103916287
-1.89150000000000	-14.3295841275077
-1.89340000000000	-14.3871434820898
-1.89530000000000	-14.4490900018032
-1.89720000000000	-14.5162687313426
-1.89910000000000	-14.5872541685833

==> MS_k1.txt <==
-0.400000000000000	-2.27997095687977
-0.401900000000000	-2.28315281094038
-0.403800000000000	-2.28639432921542
-0.405700000000000	-2.28969586277045
-0.407600000000000	-2.29305777648300
-0.409500000000000	-2.29648044932130
-0.411400000000000	-2.29996427463874
-0.413300000000000	-2.30350966048471
-0.415200000000000	-2.30711702993251
-0.417100000000000	-2.31078682142503
-0.419000000000000	-2.31451948913886
-0.420900000000000	-2.31831550336788
-0.422800000000000	-2.32217535092692
-0.424700000000000	-2.32609953557658
-0.426600000000000	-2.33008857847021
-0.428500000000000	-2.33414301862396
-0.430400000000000	-2.33826341341118
-0.432300000000000	-2.34245033908221
-0.434200000000000	-2.34670439131097
-0.436100000000000	-2.35102618576967
-0.438000000000000	-2.35541635873298
-0.439900000000000	-2.35987556771339
-0.441800000000000	-2.36440449212928
-0.443700000000000	-2.36900383400755
-0.445600000000000	-2.37367431872261
-0.447500000000000	-2.37841669577387
-0.449400000000000	-2.38323173960376
-0.451300000000000	-2.38812025045875
-0.453200000000000	-2.39308305529569
-0.455100000000000	-2.39812100873623
-0.457000000000000	-2.40323499407218
-0.458900000000000	-2.40842592432475
-0.460800000000000	-2.41369474336114
-0.462700000000000	-2.41904242707180
-0.464600000000000	-2.42446998461233
-0.466500000000000	-2.42997845971399
-0.468400000000000	-2.43556893206722
-0.470300000000000	-2.44124251878296
-0.472200000000000	-2.44700037593679
-0.474100000000000	-2.45284370020148
-0.476000000000000	-2.45877373057376
-0.477900000000000	-2.46479175020184
-0.479800000000000	-2.47089908832061
-0.481700000000000	-2.47709712230191
-0.483600000000000	-2.48338727982823
-0.485500000000000	-2.48977104119835
-0.487400000000000	-2.49624994177484
-0.489300000000000	-2.50282557458358
-0.491200000000000	-2.50949959307662
-0.493100000000000	-2.51627371407091
-0.495000000000000	-2.52314972087599
-0.496900000000000	-2.53012946662556
-0.498800000000000	-2.53721487782873
-0.500700000000000	-2.54440795815848
-0.502600000000000	-2.55171079249642
-0.504500000000000	-2.55912555125483
-0.506400000000000	-2.56665449499889
-0.508300000000000	-2.57429997939436
-0.510200000000000	-2.58206446050848
-0.512100000000000	-2.58995050049458
-0.514000000000000	-2.59796077369415
-0.515900000000000	-2.60609807319349
-0.517800000000000	-2.61436531787619
-0.519700000000000	-2.62276556001676
-0.521600000000000	-2.63130199346622
-0.523500000000000	-2.63997796248547
-0.525400000000000	-2.64879697128896
-0.527300000000000	-2.65776269436828
-0.529200000000000	-2.66687898767310
-0.531100000000000	-2.67614990073647
-0.533000000000000	-2.68557968984159
-0.534900000000000	-2.69517283233916
-0.536800000000000	-2.70493404223820
-0.538700000000000	-2.71486828720833
-0.540600000000000	-2.72498080714995
-0.542500000000000	-2.73527713450865
-0.544400000000000	-2.74576311653448
-0.546300000000000	-2.75644493971357
-0.548200000000000	-2.76732915663159
-0.550100000000000	-2.77842271556549
-0.552000000000000	-2.78973299314268
-0.553900000000000	-2.80126783045746
-0.555800000000000	-2.81303557309321
-0.557700000000000	-2.82504511556857
-0.559600000000000	-2.83730595080757
-0.561500000000000	-2.84982822533107
-0.563400000000000	-2.86262280098228
-0.565300000000000	-2.87570132413749
-0.567200000000000	-2.88907630351802
-0.569100000000000	-2.90276119791937
-0.571000000000000	-2.91677051541388
-0.572900000000000	-2.93111992587633
-0.574800000000000	-2.94582638903897
-0.576700000000000	-2.96090830072133
-0.578600000000000	-2.97638566042108
-0.580500000000000	-2.99228026412346
-0.582400000000000	-3.00861592702535
-0.584300000000000	-3.02541874192230
-0.586200000000000	-3.04271738033917
-0.588100000000000	-3.06054344518060
-0.590000000000000	-3.07893188585542
-0.591900000000000	-3.09792148964574
-0.593800000000000	-3.11755546676896
-0.595700000000000	-3.13788215142417
-0.597600000000000	-3.15895584755912
-0.599500000000000	-3.18083785675850
-0.601400000000000	-3.20359773744120
-0.603300000000000	-3.22731486078624
-0.605200000000000	-3.25208035146554
-0.607100000000000	-3.27799953335848
-0.609000000000000	-3.30519504662426
-0.610900000000000	-3.33381087019487
-0.612800000000000	-3.36401758486138
-0.614700000000000	-3.39601936645449
-0.616600000000000	-3.43006343991369
-0.618500000000000	-3.46645311263330
-0.620400000000000	-3.50556614740456
-0.622300000000000	-3.54788133620760
-0.624200000000000	-3.59401810183367
-0.626100000000000	-3.64479763307336
-0.628000000000000	-3.70134133799279
-0.629900000000000	-3.76523780144709
-0.631800000000000	-3.83884483335810
-0.633700000000000	-3.92588357142221
-0.635600000000000	-4.03274668303260
-0.637500000000000	-4.17188734526625
-0.639400000000000	-4.37321086987783
-0.641300000000000	-4.74900419916305
-0.643200000000000	-5.20449407785453
-0.645100000000000	-4.52490302278427
-0.647000000000000	-4.27553029817883
-0.648900000000000	-4.12070968735784
-0.650800000000000	-4.00881329927129
-0.652700000000000	-3.92156005999602
-0.654600000000000	-3.85032913312654
-0.656500000000000	-3.79036275176325
-0.658400000000000	-3.73875539651592
-0.660300000000000	-3.69360189669892
-0.662200000000000	-3.65358516696582
-0.664100000000000	-3.61775662130149
-0.666000000000000	-3.58541038263200
-0.667900000000000	-3.55600697224559
-0.669800000000000	-3.52912481747205
-0.671700000000000	-3.50442823122896
-0.673600000000000	-3.48164557427941
-0.675500000000000	-3.46055394569829
-0.677400000000000	-3.44096819123114
-0.679300000000000	-3.42273284588196
-0.681200000000000	-3.40571611823644
-0.683100000000000	-3.38980532551520
-0.685000000000000	-3.37490337878585
-0.686900000000000	-3.36092604114423
-0.688800000000000	-3.34779976344917
-0.690700000000000	-3.33545995750965
-0.692600000000000	-3.32384960473715
-0.694500000000000	-3.31291812498198
-0.696400000000000	-3.30262044927326
-0.698300000000000	-3.29291625389293
-0.700200000000000	-3.28376932323523
-0.702100000000000	-3.27514701631564
-0.704000000000000	-3.26701981733768
-0.705900000000000	-3.25936095491466
-0.707800000000000	-3.25214607773938
-0.709700000000000	-3.24535297695451
-0.711600000000000	-3.23896134738554
-0.713500000000000	-3.23295258129145
-0.715400000000000	-3.22730958946516
-0.717300000000000	-3.22201664544972
-0.719200000000000	-3.21705924938187
-0.721100000000000	-3.21242400857398
-0.723000000000000	-3.20809853243012
-0.724900000000000	-3.20407133968552
-0.726800000000000	-3.20033177628063
-0.728700000000000	-3.19686994244537
-0.730600000000000	-3.19367662778701
-0.732500000000000	-3.19074325335592
-0.734400000000000	-3.18806181981405
-0.736300000000000	-3.18562486095650
-0.738200000000000	-3.18342540194229
-0.740100000000000	-3.18145692167937
-0.742000000000000	-3.17971331888385
-0.743900000000000	-3.17818888139747
-0.745800000000000	-3.17687825840157
-0.747700000000000	-3.17577643521191
-0.749600000000000	-3.17487871037896
-0.751500000000000	-3.17418067485172
-0.753400000000000	-3.17367819299317
-0.755300000000000	-3.17336738526039
-0.757200000000000	-3.17324461238472
-0.759100000000000	-3.17330646090621
-0.761000000000000	-3.17354972993347
-0.762900000000000	-3.17397141901443
-0.764800000000000	-3.17456871701637
-0.766700000000000	-3.17533899192456
-0.768600000000000	-3.17627978147894
-0.770500000000000	-3.17738878457660
-0.772400000000000	-3.17866385337585
-0.774300000000000	-3.18010298604405
-0.776200000000000	-3.18170432009763
-0.778100000000000	-3.18346612628808
-0.780000000000000	-3.18538680299229
-0.781900000000000	-3.18746487107002
-0.783800000000000	-3.18969896915509
-0.785700000000000	-3.19208784935026
-0.787600000000000	-3.19463037329894
-0.789500000000000	-3.19732550860951
-0.791400000000000	-3.20017232561087
-0.793300000000000	-3.20316999441968
-0.795200000000000	-3.20631778230244
-0.797100000000000	-3.20961505131697
-0.799000000000000	-3.21306125621984
-0.800900000000000	-3.21665594262815
-0.802800000000000	-3.22039874542512
-0.804700000000000	-3.22428938740087
-0.806600000000000	-3.22832767812076
-0.808500000000000	-3.23251351301520
-0.810400000000000	-3.23684687268585
-0.812300000000000	-3.24132782242435
-0.814200000000000	-3.24595651194119
-0.816100000000000	-3.25073317530270
-0.818000000000000	-3.25565813107615
-0.819900000000000	-3.26073178268337
-0.821800000000000	-3.26595461896461
-0.823700000000000	-3.27132721495564
-0.825600000000000	-3.27685023288200
-0.827500000000000	-3.28252442337559
-0.829400000000000	-3.28835062692008
-0.831300000000000	-3.29432977553276
-0.833200000000000	-3.30046289469196
-0.835100000000000	-3.30675110552050
-0.837000000000000	-3.31319562723731
-0.838900000000000	-3.31979777989080
-0.840800000000000	-3.32655898738968
-0.842700000000000	-3.33348078084853
-0.844600000000000	-3.34056480226790
-0.846500000000000	-3.34781280857072
-0.848400000000000	-3.35522667601967
-0.850300000000000	-3.36280840504290
-0.852200000000000	-3.37056012549835
-0.854100000000000	-3.37848410241099
-0.856000000000000	-3.38658274222062
-0.857900000000000	-3.39485859958248
-0.859800000000000	-3.40331438476774
-0.861700000000000	-3.41195297171635
-0.863600000000000	-3.42077740680079
-0.865500000000000	-3.42979091836629
-0.867400000000000	-3.43899692712065
-0.869300000000000	-3.44839905745594
-0.871200000000000	-3.45800114979390
-0.873100000000000	-3.46780727405869
-0.875000000000000	-3.47782174439337
-0.876900000000000	-3.48804913525122
-0.878800000000000	-3.49849429901035
-0.880700000000000	-3.50916238527907
-0.882600000000000	-3.52005886208246
-0.884500000000000	-3.53118953914609
-0.886400000000000	-3.54256059352312
-0.888300000000000	-3.55417859784583
-0.890200000000000	-3.56605055152300
-0.892100000000000	-3.57818391525247
-0.894000000000000	-3.59058664927300
-0.895900000000000	-3.60326725584562
-0.897800000000000	-3.61623482653090
-0.899700000000000	-3.62949909492015
-0.901600000000000	-3.64307049558658
-0.903500000000000	-3.65696023015116
-0.905400000000000	-3.67118034151278
-0.907300000000000	-3.68574379747735
-0.909200000000000	-3.70066458524487
-0.911100000000000	-3.71595781848482
-0.913000000000000	-3.73163985906150
-0.914900000000000	-3.74772845587608
-0.916800000000000	-3.76424290379142
-0.918700000000000	-3.78120422622361
-0.920600000000000	-3.79863538575353
-0.922500000000000	-3.81656152807648
-0.924400000000000	-3.83501026582428
-0.926300000000000	-3.85401201033934
-0.928200000000000	-3.87360036145853
-0.930100000000000	-3.89381256791469
-0.932000000000000	-3.91469007428284
-0.933900000000000	-3.93627917475272
-0.935800000000000	-3.95863179978238
-0.937700000000000	-3.98180646941619
-0.939600000000000	-4.00586945751752
-0.941500000000000	-4.03089622551155
-0.943400000000000	-4.05697320415069
-0.945300000000000	-4.08420002987012
-0.947200000000000	-4.11269238242677
-0.949100000000000	-4.14258562889970
-0.951000000000000	-4.17403956567624
-0.952900000000000	-4.20724468103412
-0.954800000000000	-4.24243056378636
-0.956700000000000	-4.27987740584818
-0.958600000000000	-4.31993207408919
-0.960500000000000	-4.36303111904676
-0.962400000000000	-4.40973465572974
-0.964300000000000	-4.46077793078110
-0.966200000000000	-4.51715296046900
-0.968100000000000	-4.58024409427095
-0.970000000000000	-4.65206684797298
-0.971900000000000	-4.73572166816050
-0.973800000000000	-4.83634677515581
-0.975700000000000	-4.96341987451074
-0.977600000000000	-5.13764388435281
-0.979500000000000	-5.42122515735797
-0.981400000000000	-6.39719823400083
-0.983300000000000	-5.53938344726217
-0.985200000000000	-5.21640332363859
-0.987100000000000	-5.03798368766138
-0.989000000000000	-4.91545170395849
-0.990900000000000	-4.82285854684460
-0.992800000000000	-4.74898257530100
-0.994700000000000	-4.68793945785491
-0.996600000000000	-4.63625636591522
-0.998500000000000	-4.59171139529041
-1.00040000000000	-4.55279677357955
-1.00230000000000	-4.51844230590631
-1.00420000000000	-4.48786095725492
-1.00610000000000	-4.46045706491727
-1.00800000000000	-4.43576897283521
-1.00990000000000	-4.41343167240199
-1.01180000000000	-4.39315162022023
-1.01370000000000	-4.37468926019813
-1.01560000000000	-4.35784658391129
-1.01750000000000	-4.34245808106754
-1.01940000000000	-4.32838402854927
-1.02130000000000	-4.31550542839552
-1.02320000000000	-4.30372013128271
-1.02510000000000	-4.29293982725168
-1.02700000000000	-4.28308768085348
-1.02890000000000	-4.27409645195115
-1.03080000000000	-4.26590698725647
-1.03270000000000	-4.25846699821063
-1.03460000000000	-4.25173006241574
-1.03650000000000	-4.24565480132888
-1.03840000000000	-4.24020419820663
-1.04030000000000	-4.23534502859490
-1.04220000000000	-4.23104738184356
-1.04410000000000	-4.22728425678297
-1.04600000000000	-4.22403121823861
-1.04790000000000	-4.22126610377575
-1.04980000000000	-4.21896877216751
-1.05170000000000	-4.21712088671804
-1.05360000000000	-4.21570572786127
-1.05550000000000	-4.21470803047456
-1.05740000000000	-4.21411384216015
-1.05930000000000	-4.21391039939578
-1.06120000000000	-4.21408601898684
-1.06310000000000	-4.21463000267291
-1.06500000000000	-4.21553255309392
-1.06690000000000	-4.21678469960412
-1.06880000000000	-4.21837823265873
-1.07070000000000	-4.22030564569122
-1.07260000000000	-4.22256008356473
-1.07450000000000	-4.22513529681134
-1.07640000000000	-4.22802560099220
-1.07830000000000	-4.23122584060430
-1.08020000000000	-4.23473135704206
-1.08210000000000	-4.23853796019094
-1.08400000000000	-4.24264190329015
-1.08590000000000	-4.24703986075171
-1.08780000000000	-4.25172890866768
-1.08970000000000	-4.25670650777571
-1.09160000000000	-4.26197048868613
-1.09350000000000	-4.26751903920409
-1.09540000000000	-4.27335069360496
-1.09730000000000	-4.27946432374794
-1.09920000000000	-4.28585913193029
-1.10110000000000	-4.29253464540523
-1.10300000000000	-4.29949071250811
-1.10490000000000	-4.30672750034723
-1.10680000000000	-4.31424549403590
-1.10870000000000	-4.32204549745644
-1.11060000000000	-4.33012863556323
-1.11250000000000	-4.33849635824807
-1.11440000000000	-4.34715044580603
-1.11630000000000	-4.35609301605914
-1.11820000000000	-4.36532653321112
-1.12010000000000	-4.37485381852684
-1.12200000000000	-4.38467806295172
-1.12390000000000	-4.39480284180749
-1.12580000000000	-4.40523213172959
-1.12770000000000	-4.41597033003752
-1.12960000000000	-4.42702227676477
-1.13150000000000	-4.43839327961146
-1.13340000000000	-4.45008914212616
-1.13530000000000	-4.46211619547390
-1.13720000000000	-4.47448133420492
-1.13910000000000	-4.48719205650719
-1.14100000000000	-4.50025650950467
-1.14290000000000	-4.51368354025905
-1.14480000000000	-4.52748275324127
-1.14670000000000	-4.54166457517475
-1.14860000000000	-4.55624032830847
-1.15050000000000	-4.57122231336974
-1.15240000000000	-4.58662390367526
-1.15430000000000	-4.60245965215821
-1.15620000000000	-4.61874541340716
-1.15810000000000	-4.63549848323004
-1.16000000000000	-4.65273775876651
-1.16190000000000	-4.67048392280596
-1.16380000000000	-4.68875965675926
-1.16570000000000	-4.70758988772177
-1.16760000000000	-4.72700207631439
-1.16950000000000	-4.74702655358115
-1.17140000000000	-4.76769691725326
-1.17330000000000	-4.78905050031937
-1.17520000000000	-4.81112892826388
-1.17710000000000	-4.83397878582681
-1.17900000000000	-4.85765242010562
-1.18090000000000	-4.88220891481513
-1.18280000000000	-4.90771528136148
-1.18470000000000	-4.93424792726734
-1.18660000000000	-4.96189448318079
-1.18850000000000	-4.99075609889046
-1.19040000000000	-5.02095036061218
-1.19230000000000	-5.05261504280364
-1.19420000000000	-5.08591299838594
-1.19610000000000	-5.12103862874791
-1.19800000000000	-5.15822658843783
-1.19990000000000	-5.19776371987317
-1.20180000000000	-5.24000577238099
-1.20370000000000	-5.28540140919062
-1.20560000000000	-5.33452768181668
-1.20750000000000	-5.38814424586758
-1.20940000000000	-5.44727961874350
-1.21130000000000	-5.51337528755291
-1.21320000000000	-5.58854154270054
-1.21510000000000	-5.67604839192669
-1.21700000000000	-5.78137042335189
-1.21890000000000	-5.91476085214426
-1.22080000000000	-6.09920218732933
-1.22270000000000	-6.40777341886558
-1.22460000000000	-8.60248406497007
-1.22650000000000	-6.43180582221295
-1.22840000000000	-6.13871515982053
-1.23030000000000	-5.97165840468584
-1.23220000000000	-5.85613257188385
-1.23410000000000	-5.76887165538742
-1.23600000000000	-5.69952902623449
-1.23790000000000	-5.64259099790227
-1.23980000000000	-5.59476883935907
-1.24170000000000	-5.55394259977029
-1.24360000000000	-5.51866567067697
-1.24550000000000	-5.48790689715743
-1.24740000000000	-5.46090544325973
-1.24930000000000	-5.43708398241613
-1.25120000000000	-5.41599416716969
-1.25310000000000	-5.39728096699134
-1.25500000000000	-5.38065854477199
-1.25690000000000	-5.36589346324589
-1.25880000000000	-5.35279270144359
-1.26070000000000	-5.34119491743449
-1.26260000000000	-5.33096395639137
-1.26450000000000	-5.32198394557107
-1.26640000000000	-5.31415553262634
-1.26830000000000	-5.30739296192645
-1.27020000000000	-5.30162177467413
-1.27210000000000	-5.29677697991713
-1.27400000000000	-5.29280158558395
-1.27590000000000	-5.28964540801730
-1.27780000000000	-5.28726409925627
-1.27970000000000	-5.28561834626871
-1.28160000000000	-5.28467320721963
-1.28350000000000	-5.28439755789701
-1.28540000000000	-5.28476362740044
-1.28730000000000	-5.28574660671433
-1.28920000000000	-5.28732431722678
-1.29110000000000	-5.28947692889046
-1.29300000000000	-5.29218671977716
-1.29490000000000	-5.29543787036319
-1.29680000000000	-5.29921628716001
-1.29870000000000	-5.30350945128709
-1.30060000000000	-5.30830628839652
-1.30250000000000	-5.31359705699723
-1.30440000000000	-5.31937325274894
-1.30630000000000	-5.32562752672829
-1.30820000000000	-5.33235361601751
-1.31010000000000	-5.33954628526330
-1.31200000000000	-5.34720127809850
-1.31390000000000	-5.35531527753384
-1.31580000000000	-5.36388587459970
-1.31770000000000	-5.37291154468546
-1.31960000000000	-5.38239163116385
-1.32150000000000	-5.39232633601345
-1.32340000000000	-5.40271671727650
-1.32530000000000	-5.41356469330559
-1.32720000000000	-5.42487305387088
-1.32910000000000	-5.43664547830388
-1.33100000000000	-5.44888656099648
-1.33290000000000	-5.46160184468371
-1.33480000000000	-5.47479786210018
-1.33670000000000	-5.48848218675507
-1.33860000000000	-5.50266349375464
-1.34050000000000	-5.51735163182138
-1.34240000000000	-5.53255770791772
-1.34430000000000	-5.54829418616989
-1.34620000000000	-5.56457500317685
-1.34810000000000	-5.58141570220036
-1.35000000000000	-5.59883358931659
-1.35190000000000	-5.61684791522700
-1.35380000000000	-5.63548008731189
-1.35570000000000	-5.65475391750774
-1.35760000000000	-5.67469591292278
-1.35950000000000	-5.69533561777991
-1.36140000000000	-5.71670601739922
-1.36330000000000	-5.73884401771057
-1.36520000000000	-5.76179101738474
-1.36710000000000	-5.78559359441899
-1.36900000000000	-5.81030433530944
-1.37090000000000	-5.83598284341954
-1.37280000000000	-5.86269697465725
-1.37470000000000	-5.89052436438672
-1.37660000000000	-5.91955433159919
-1.37850000000000	-5.94989027756849
-1.38040000000000	-5.98165274110353
-1.38230000000000	-6.01498333820691
-1.38420000000000	-6.05004991182980
-1.38610000000000	-6.08705336667731
-1.38800000000000	-6.12623689686769
-1.38990000000000	-6.16789868737177
-1.39180000000000	-6.21240978680009
-1.39370000000000	-6.26023990328822
-1.39560000000000	-6.31199575154234
-1.39750000000000	-6.36848007638993
-1.39940000000000	-6.43078636583330
-1.40130000000000	-6.50045875736437
-1.40320000000000	-6.57977971210311
-1.40510000000000	-6.67233168939653
-1.40700000000000	-6.78422140618937
-1.40890000000000	-6.92720349845703
-1.41080000000000	-7.12891080497121
-1.41270000000000	-7.48764382208494
-1.41460000000000	-8.14735977653118
-1.41650000000000	-7.34983278582272
-1.41840000000000	-7.09590956286101
-1.42030000000000	-6.94441963174975
-1.42220000000000	-6.83825417672715
-1.42410000000000	-6.75785105933546
-1.42600000000000	-6.69413295082269
-1.42790000000000	-6.64213933555476
-1.42980000000000	-6.59886144431929
-1.43170000000000	-6.56233647003940
-1.43360000000000	-6.53121305089797
-1.43550000000000	-6.50452133149774
-1.43740000000000	-6.48154190464136
-1.43930000000000	-6.46172662592212
-1.44120000000000	-6.44464846209660
-1.44310000000000	-6.42996846807017
-1.44500000000000	-6.41741332023110
-1.44690000000000	-6.40675959996537
-1.44880000000000	-6.39782253211668
-1.45070000000000	-6.39044774504327
-1.45260000000000	-6.38450512983873
-1.45450000000000	-6.37988418910426
-1.45640000000000	-6.37649046278760
-1.45830000000000	-6.37424274615284
-1.46020000000000	-6.37307089928750
-1.46210000000000	-6.37291410459854
-1.46400000000000	-6.37371946791607
-1.46590000000000	-6.37544088630189
-1.46780000000000	-6.37803812519453
-1.46970000000000	-6.38147606157778
-1.47160000000000	-6.38572406012492
-1.47350000000000	-6.39075545695657
-1.47540000000000	-6.39654713127611
-1.47730000000000	-6.40307914947070
-1.47920000000000	-6.41033446967578
-1.48110000000000	-6.41829869714835
-1.48300000000000	-6.42695988308160
-1.48490000000000	-6.43630836079380
-1.48680000000000	-6.44633661474467
-1.48870000000000	-6.45703917876347
-1.49060000000000	-6.46841256068502
-1.49250000000000	-6.48045519156447
-1.49440000000000	-6.49316739803757
-1.49630000000000	-6.50655139715736
-1.49820000000000	-6.52061131359593
-1.50010000000000	-6.53535321954280
-1.50200000000000	-6.55078519842748
-1.50390000000000	-6.56691743398399
-1.50580000000000	-6.58376232705372
-1.50770000000000	-6.60133464321645
-1.50960000000000	-6.61965169537448
-1.51150000000000	-6.63873356651572
-1.51340000000000	-6.65860337928973
-1.51530000000000	-6.67928762091103
-1.51720000000000	-6.70081653398341
-1.51910000000000	-6.72322458696377
-1.52100000000000	-6.74655104148521
-1.52290000000000	-6.77084063898295
-1.52480000000000	-6.79614443536329
-1.52670000000000	-6.82252082135118
-1.52860000000000	-6.85003677832188
-1.53050000000000	-6.87876943551791
-1.53240000000000	-6.90880801788153
-1.53430000000000	-6.94025630625472
-1.53620000000000	-6.97323577864485
-1.53810000000000	-7.00788967017170
-1.54000000000000	-7.04438829204843
-1.54190000000000	-7.08293610780344
-1.54380000000000	-7.12378131032483
-1.54570000000000	-7.16722904000015
-1.54760000000000	-7.21366004066730
-1.54950000000000	-7.26355767804187
-1.55140000000000	-7.31754826356299
-1.55330000000000	-7.37646341221858
-1.55520000000000	-7.44144067146935
-1.55710000000000	-7.51409460037916
-1.55900000000000	-7.59682726776671
-1.56090000000000	-7.69344155494376
-1.56280000000000	-7.81049955379012
-1.56470000000000	-7.96087260493544
-1.56660000000000	-8.17585691301821
-1.56850000000000	-8.57689038157554
-1.57040000000000	-8.94899227703837
-1.57230000000000	-8.33202111863789
-1.57420000000000	-8.09970085183041
-1.57610000000000	-7.95824305295680
-1.57800000000000	-7.85878187258701
-1.57990000000000	-7.78370867278129
-1.58180000000000	-7.72464858669868
-1.58370000000000	-7.67695628829596
-1.58560000000000	-7.63778591330944
-1.58750000000000	-7.60526772152761
-1.58940000000000	-7.57810773555656
-1.59130000000000	-7.55537373444665
-1.59320000000000	-7.53637232404308
-1.59510000000000	-7.52057420223464
-1.59700000000000	-7.50756658749668
-1.59890000000000	-7.49702176570657
-1.60080000000000	-7.48867561857302
-1.60270000000000	-7.48231256151462
-1.60460000000000	-7.47775472759534
-1.60650000000000	-7.47485404018550
-1.60840000000000	-7.47348629931501
-1.61030000000000	-7.47354670088830
-1.61220000000000	-7.47494639506521
-1.61410000000000	-7.47760981145843
-1.61600000000000	-7.48147255915527
-1.61790000000000	-7.48647976380226
-1.61980000000000	-7.49258474190725
-1.62170000000000	-7.49974793875689
-1.62360000000000	-7.50793607567665
-1.62550000000000	-7.51712146459618
-1.62740000000000	-7.52728146027347
-1.62930000000000	-7.53839802567937
-1.63120000000000	-7.55045739371644
-1.63310000000000	-7.56344981131349
-1.63500000000000	-7.57736935726026
-1.63690000000000	-7.59221382591900
-1.63880000000000	-7.60798467368568
-1.64070000000000	-7.62468702560300
-1.64260000000000	-7.64232974280305
-1.64450000000000	-7.66092555259369
-1.64640000000000	-7.68049124620121
-1.64830000000000	-7.70104795160968
-1.65020000000000	-7.72262149083654
-1.65210000000000	-7.74524283653917
-1.65400000000000	-7.76894868617623
-1.65590000000000	-7.79378217833487
-1.65780000000000	-7.81979378401783
-1.65970000000000	-7.84704241584072
-1.66160000000000	-7.87559681348604
-1.66350000000000	-7.90553728295636
-1.66540000000000	-7.93695789525757
-1.66730000000000	-7.96996929157486
-1.66920000000000	-8.00470229950057
-1.67110000000000	-8.04131265147756
-1.67300000000000	-8.07998722875262
-1.67490000000000	-8.12095245697648
-1.67680000000000	-8.16448580088343
-1.67870000000000	-8.21093183785786
-1.68060000000000	-8.26072527903784
-1.68250000000000	-8.31442488055130
-1.68440000000000	-8.37276507314486
-1.68630000000000	-8.43673771442573
-1.68820000000000	-8.50772787626820
-1.69010000000000	-8.58775312782276
-1.69200000000000	-8.67991828537212
-1.69390000000000	-8.78937068382262
-1.69580000000000	-8.92560899671570
-1.69770000000000	-9.10939621087763
-1.69960000000000	-9.40321122239398
-1.70150000000000	-10.3995178641368
-1.70340000000000	-9.53877958054331
-1.70530000000000	-9.22718547125558
-1.70720000000000	-9.05988045577733
-1.70910000000000	-8.94864001481635
-1.71100000000000	-8.86759881589051
-1.71290000000000	-8.80556435100482
-1.71480000000000	-8.75666684137253
-1.71670000000000	-8.71744293718285
-1.71860000000000	-8.68567823855552
-1.72050000000000	-8.65987173429648
-1.72240000000000	-8.63895981630294
-1.72430000000000	-8.62216215719931
-1.72620000000000	-8.60889009564150
-1.72810000000000	-8.59868939170112
-1.73000000000000	-8.59120295017488
-1.73190000000000	-8.58614571581535
-1.73380000000000	-8.58328726687256
-1.73570000000000	-8.58243943712615
-1.73760000000000	-8.58344734539855
-1.73950000000000	-8.58618275752273
-1.74140000000000	-8.59053910958112
-1.74330000000000	-8.59642772670441
-1.74520000000000	-8.60377491619045
-1.74710000000000	-8.61251972471415
-1.74900000000000	-8.62261219162912
-1.75090000000000	-8.63401199737534
-1.75280000000000	-8.64668741588489
-1.75470000000000	-8.66061451946919
-1.75660000000000	-8.67577659472064
-1.75850000000000	-8.69216373079048
-1.76040000000000	-8.70977257090585
-1.76230000000000	-8.72860620824862
-1.76420000000000	-8.74867424853207
-1.76610000000000	-8.76999286699160
-1.76800000000000	-8.79258538393587
-1.76990000000000	-8.81648252364092
-1.77180000000000	-8.84172322494643
-1.77370000000000	-8.86835553681947
-1.77560000000000	-8.89643781620195
-1.77750000000000	-8.92604026944361
-1.77940000000000	-8.95724694285098
-1.78130000000000	-8.99015827684659
-1.78320000000000	-9.02489443091442
-1.78510000000000	-9.06159962572844
-1.78700000000000	-9.10044789804043
-1.78890000000000	-9.14165081420950
-1.79080000000000	-9.18546801455546
-1.79270000000000	-9.23222205534633
-1.79460000000000	-9.28231861341244
-1.79650000000000	-9.33627802906332
-1.79840000000000	-9.39478076306500
-1.80030000000000	-9.45873977444874
-1.80220000000000	-9.52941878668823
-1.80410000000000	-9.60863777321678
-1.80600000000000	-9.69915399922505
-1.80790000000000	-9.80544086893945
-1.80980000000000	-9.93549254836466
-1.81170000000000	-10.1058817917186
-1.81360000000000	-10.3613354607918
-1.81550000000000	-10.9426314014037
-1.81740000000000	-10.7442308709655
-1.81930000000000	-10.3481711794904
-1.82120000000000	-10.1600340736607
-1.82310000000000	-10.0406183122010
-1.82500000000000	-9.95612913243825
-1.82690000000000	-9.89296647146781
-1.82880000000000	-9.84428202420261
-1.83070000000000	-9.80614034588426
-1.83260000000000	-9.77607278512807
-1.83450000000000	-9.75242660981419
-1.83640000000000	-9.73404897180559
-1.83830000000000	-9.72009918454910
-1.84020000000000	-9.70994939459643
-1.84210000000000	-9.70311918848618
-1.84400000000000	-9.69923409115556
-1.84590000000000	-9.69799790072878
-1.84780000000000	-9.69917361747998
-1.84970000000000	-9.70257005184665
-1.85160000000000	-9.70803220399941
-1.85350000000000	-9.71543412363619
-1.85540000000000	-9.72467368253370
-1.85730000000000	-9.73566872760677
-1.85920000000000	-9.74835405344539
-1.86110000000000	-9.76267927810092
-1.86300000000000	-9.77860704214504
-1.86490000000000	-9.79611207434740
-1.86680000000000	-9.81518016620898
-1.86870000000000	-9.83580820467605
-1.87060000000000	-9.85800311533945
-1.87250000000000	-9.88178294270889
-1.87440000000000	-9.90717682344006
-1.87630000000000	-9.93422592769661
-1.87820000000000	-9.96298456518509
-1.88010000000000	-9.99352178365580
-1.88200000000000	-10.0259239816939
-1.88390000000000	-10.0602993649470
-1.88580000000000	-10.0967717056308
-1.88770000000000	-10.1355066733839
-1.88960000000000	-10.1766975209574
-1.89150000000000	-10.2205865098768
-1.89340000000000	-10.2674739732175
-1.89530000000000	-10.3177397158548
-1.89720000000000	-10.3718700298734
-1.89910000000000	-10.4304980491086
-1.90100000000000	-10.4944706624996
-1.90290000000000	-10.5649517497503
-1.90480000000000	-10.6436015863436
-1.90670000000000	-10.7329036861751
-1.90860000000000	-10.8368157601649
-1.91050000000000	-10.9622275398988
-1.91240000000000	-11.1228340500453
-1.91430000000000	-11.3527511538349
-1.91620000000000	-11.7935054183640
-1.91810000000000	-12.0174666727608
-1.92000000000000	-11.4843986599491
-1.92190000000000	-11.2714626029649
-1.92380000000000	-11.1430693714377
-1.92570000000000	-11.0549533331938
-1.92760000000000	-10.9906665500650
-1.92950000000000	-10.9422673504736
-1.93140000000000	-10.9053116683524
-1.93330000000000	-10.8770628382913
-1.93520000000000	-10.8557177973576
-1.93710000000000	-10.8400280073456
-1.93900000000000	-10.8290953778057
-1.94090000000000	-10.8222545799762
-1.94280000000000	-10.8190012995954
-1.94470000000000	-10.8189461494427
-1.94660000000000	-10.8217846283961
-1.94850000000000	-10.8272764107191
-1.95040000000000	-10.8352323064822
-1.95230000000000	-10.8454977002112
-1.95420000000000	-10.8579575889982
-1.95610000000000	-10.8725187031860
-1.95800000000000	-10.8891121748623
-1.95990000000000	-10.9076890697315
-1.96180000000000	-10.9282188332911
-1.96370000000000	-10.9506880148931
-1.96560000000000	-10.9750996678455
-1.96750000000000	-11.0014734303190
-1.96940000000000	-11.0298461002255
-1.97130000000000	-11.0602727853322
-1.97320000000000	-11.0928292180004
-1.97510000000000	-11.1276142775698
-1.97700000000000	-11.1647541117760
-1.97890000000000	-11.2044075719277
-1.98080000000000	-11.2467719317129
-1.98270000000000	-11.2921046860145
-1.98460000000000	-11.3407149526096
-1.98650000000000	-11.3930087560240
-1.98840000000000	-11.4495077955949
-1.99030000000000	-11.5109010443833
-1.99220000000000	-11.5781155499318
-1.99410000000000	-11.6524514296214
-1.99600000000000	-11.7357763448297
-1.99790000000000	-11.8309500585069
-1.99980000000000	-11.9426381724712
-2.00170000000000	-12.0792658990911
-2.00360000000000	-12.2585834952036
-2.00550000000000	-12.5300202365629
-2.00740000000000	-13.1954002034044
-2.00930000000000	-12.8431316457706
-2.01120000000000	-12.4846180130112
-2.01310000000000	-12.3101572347518
-2.01500000000000	-12.2003304755708
-2.01690000000000	-12.1241446948713
-2.01880000000000	-12.0688323452044
-2.02070000000000	-12.0278789312688
-2.02260000000000	-11.9975139299177
-2.02450000000000	-11.9753622903487
-2.02640000000000	-11.9598334872903
-2.02830000000000	-11.9498126173651
-2.03020000000000	-11.9444959087818
-2.03210000000000	-11.9432829556070
-2.03400000000000	-11.9457190821088
-2.03590000000000	-11.9514568320969
-2.03780000000000	-11.9602252298915
-2.03970000000000	-11.9718161517123
-2.04160000000000	-11.9860698259896
-2.04350000000000	-12.0028785901751
-2.04540000000000	-12.0221175631004
-2.04730000000000	-12.0437673495228
-2.04920000000000	-12.0677846993905

==> SL1_Lower.txt <==
1.61616 -4.
1.61671 -3.98341
1.61699 -3.97595
1.61763 -3.95918
1.61808 -3.94169
1.61825 -3.93598
1.61879 -3.91837
1.61913 -3.90017
1.61922 -3.89581
1.61965 -3.87755
1.61986 -3.85887
1.61991 -3.85545
1.62021 -3.83673
1.62029 -3.81777
1.62031 -3.8149
1.62047 -3.79592
1.62041 -3.77687
1.62041 -3.77415
1.62044 -3.7551
1.62024 -3.73617
1.62021 -3.7332
1.6201 -3.71429
1.61977 -3.69566
1.61971 -3.69205
1.61947 -3.67347
1.61901 -3.65535
1.6189 -3.6507
1.61853 -3.63265
1.61797 -3.61523
1.61778 -3.60913
1.61729 -3.59184
1.61664 -3.5753
1.61633 -3.56735
1.61575 -3.55102
1.61503 -3.53556
1.61455 -3.52535
1.61391 -3.5102
1.61313 -3.49601
1.61244 -3.48312
1.61175 -3.46939
1.61096 -3.45664
1.60998 -3.44067
1.60929 -3.42857
1.60852 -3.41745
1.60717 -3.39798
1.6065 -3.38776
1.60579 -3.37845
1.60399 -3.35504
1.6034 -3.34694
1.60279 -3.33964
1.60043 -3.31185
1.59998 -3.30612
1.59951 -3.30101
1.59649 -3.26841
1.59622 -3.26531
1.59595 -3.26256
1.59215 -3.2247
1.59213 -3.22449
1.59211 -3.22431
1.59184 -3.22178
1.58802 -3.18622
1.58774 -3.18367
1.58738 -3.1807
1.58365 -3.14831
1.58301 -3.14286
1.58218 -3.13642
1.579 -3.1106
1.57789 -3.10204
1.57652 -3.09183
1.57407 -3.07307
1.57248 -3.06122
1.5704 -3.04693
1.56885 -3.03573
1.5666 -3.02041
1.56379 -3.00171
1.56334 -2.99859
1.56047 -2.97959
1.55757 -2.96162
1.55665 -2.95613
1.55383 -2.93878
1.55152 -2.92484
1.54895 -2.91019
1.54691 -2.89796
1.54518 -2.88825
1.54069 -2.86386
1.53949 -2.85714
1.53853 -2.85186
1.53185 -2.81715
1.5317 -2.81633
1.53158 -2.81568
1.53061 -2.81089
1.52438 -2.77967
1.52351 -2.77551
1.52231 -2.76997
1.51688 -2.74385
1.51489 -2.73469
1.51209 -2.72235
1.50905 -2.70825
1.5058 -2.69388
1.5012 -2.67427
1.50089 -2.67288
1.49623 -2.65306
1.4925 -2.63765
1.48942 -2.6256
1.48617 -2.61224
1.48378 -2.60265
1.47686 -2.57641
1.4756 -2.57143
1.4747 -2.56789
1.46939 -2.54833
1.46532 -2.53332
1.46454 -2.53061
1.46337 -2.5266
1.45567 -2.49894
1.45295 -2.4898
1.44885 -2.47611
1.44564 -2.46481
1.44079 -2.44898
1.43878 -2.44237
1.43527 -2.43091
1.4333 -2.42492
1.42804 -2.40816
1.42464 -2.39718
1.4165 -2.3729
1.41473 -2.36735
1.41359 -2.36373
1.40816 -2.34786
1.40785 -2.34694
1.40224 -2.33048
1.40077 -2.32653
1.39838 -2.32001
1.39057 -2.29745
1.38606 -2.28571
1.37895 -2.26624
1.37842 -2.26473
1.37072 -2.2449
1.36609 -2.23213
1.35752 -2.21114
1.35477 -2.20408
1.35328 -2.19986
1.34694 -2.18418
1.34013 -2.1678
1.33796 -2.16327
1.33433 -2.15486
1.32663 -2.13599
1.32052 -2.12245
1.31633 -2.11272
1.31267 -2.10448
1.30905 -2.09719
1.30203 -2.08163
1.29844 -2.07315
1.29254 -2.06122
1.28571 -2.04644
1.28363 -2.04221
1.28285 -2.04082
1.28146 -2.03798
1.27615 -2.02679
1.27268 -2.02041
1.26853 -2.01146
1.26643 -2.00755
1.26248 -2.
1.2551 -1.98478
1.25303 -1.98097
1.25221 -1.97959
1.25051 -1.97653
1.24514 -1.96583
1.2415 -1.95918
1.2398 -1.95575
1.23709 -1.95078
1.23596 -1.94898
1.23394 -1.94508
1.23304 -1.94328
1.23214 -1.9416
1.23054 -1.93878
1.22897 -1.93579
1.22522 -1.92906
1.22497 -1.92857
1.22486 -1.92833
1.22449 -1.92762
1.22209 -1.92347
1.22075 -1.92086
1.21924 -1.91837
1.21684 -1.91387
1.21658 -1.91344
1.21615 -1.91281
1.21309 -1.90816
1.21243 -1.906
1.20918 -1.89983
1.20717 -1.89796
1.20518 -1.89043
1.20113 -1.88776

==> SL1_Upper.txt <==
1.61616 4.
1.61671 3.98341
1.61699 3.97595
1.61763 3.95918
1.61808 3.94169
1.61825 3.93598
1.61879 3.91837
1.61913 3.90017
1.61922 3.89581
1.61965 3.87755
1.61986 3.85887
1.61991 3.85545
1.62021 3.83673
1.62029 3.81777
1.62031 3.8149
1.62047 3.79592
1.62041 3.77687
1.62041 3.77415
1.62044 3.7551
1.62024 3.73617
1.62021 3.7332
1.6201 3.71429
1.61977 3.69566
1.61971 3.69205
1.61947 3.67347
1.61901 3.65535
1.6189 3.6507
1.61853 3.63265
1.61797 3.61523
1.61778 3.60913
1.61729 3.59184
1.61664 3.5753
1.61633 3.56735
1.61575 3.55102
1.61503 3.53556
1.61455 3.52535
1.61391 3.5102
1.61313 3.49601
1.61244 3.48312
1.61175 3.46939
1.61096 3.45664
1.60998 3.44067
1.60929 3.42857
1.60852 3.41745
1.60717 3.39798
1.6065 3.38776
1.60579 3.37845
1.60399 3.35504
1.6034 3.34694
1.60279 3.33964
1.60043 3.31185
1.59998 3.30612
1.59951 3.30101
1.59649 3.26841
1.59622 3.26531
1.59595 3.26256
1.59215 3.2247
1.59213 3.22449
1.59211 3.22431
1.59184 3.22178
1.58802 3.18622
1.58774 3.18367
1.58738 3.1807
1.58365 3.14831
1.58301 3.14286
1.58218 3.13642
1.579 3.1106
1.57789 3.10204
1.57652 3.09183
1.57407 3.07307
1.57248 3.06122
1.5704 3.04693
1.56885 3.03573
1.5666 3.02041
1.56379 3.00171
1.56334 2.99859
1.56047 2.97959
1.55757 2.96162
1.55665 2.95613
1.55383 2.93878
1.55152 2.92484
1.54895 2.91019
1.54691 2.89796
1.54518 2.88825
1.54069 2.86386
1.53949 2.85714
1.53853 2.85186
1.53185 2.81715
1.5317 2.81633
1.53158 2.81568
1.53061 2.81089
1.52438 2.77967
1.52351 2.77551
1.52231 2.76997
1.51688 2.74385
1.51489 2.73469
1.51209 2.72235
1.50905 2.70825
1.5058 2.69388
1.5012 2.67427
1.50089 2.67288
1.49623 2.65306
1.4925 2.63765
1.48942 2.6256
1.48617 2.61224
1.48378 2.60265
1.47686 2.57641
1.4756 2.57143
1.4747 2.56789
1.46939 2.54833
1.46532 2.53332
1.46454 2.53061
1.46337 2.5266
1.45567 2.49894
1.45295 2.4898
1.44885 2.47611
1.44564 2.46481
1.44079 2.44898
1.43878 2.44237
1.43527 2.43091
1.4333 2.42492
1.42804 2.40816
1.42464 2.39718
1.4165 2.3729
1.41473 2.36735
1.41359 2.36373
1.40816 2.34786
1.40785 2.34694
1.40224 2.33048
1.40077 2.32653
1.39838 2.32001
1.39057 2.29745
1.38606 2.28571
1.37895 2.26624
1.37842 2.26473
1.37072 2.2449
1.36609 2.23213
1.35752 2.21114
1.35477 2.20408
1.35328 2.19986
1.34694 2.18418
1.34013 2.1678
1.33796 2.16327
1.33433 2.15486
1.32663 2.13599
1.32052 2.12245
1.31633 2.11272
1.31267 2.10448
1.30905 2.09719
1.30203 2.08163
1.29844 2.07315
1.29254 2.06122
1.28571 2.04644
1.28363 2.04221
1.28285 2.04082
1.28146 2.03798
1.27615 2.02679
1.27268 2.02041
1.26853 2.01146
1.26643 2.00755
1.26248 2.
1.2551 1.98478
1.25303 1.98097
1.25221 1.97959
1.25051 1.97653
1.24514 1.96583
1.2415 1.95918
1.2398 1.95575
1.23709 1.95078
1.23596 1.94898
1.23394 1.94508
1.23304 1.94328
1.23214 1.9416
1.23054 1.93878
1.22897 1.93579
1.22522 1.92906
1.22497 1.92857
1.22486 1.92833
1.22449 1.92762
1.22209 1.92347
1.22075 1.92086
1.21924 1.91837
1.21684 1.91387
1.21658 1.91344
1.21615 1.91281
1.21309 1.90816
1.21243 1.906
1.20918 1.89983
1.20717 1.89796
1.20518 1.89043
1.20113 1.88776
 

==> SL2_Lower.txt <==
1.20113 -1.88776
1.20655 -1.886
1.20918 -1.88118
1.21039 -1.87755
1.21454 -1.87092
1.21591 -1.86735
1.21992 -1.86019
1.22193 -1.85714
1.22281 -1.85602
1.22449 -1.85311
1.22758 -1.84694
1.22949 -1.84361
1.23097 -1.84106
1.2331 -1.83673
1.23806 -1.82769
1.23875 -1.82653
1.23907 -1.82605
1.2398 -1.82474
1.2441 -1.81633
1.2471 -1.81099
1.24946 -1.80612
1.25472 -1.79617
1.25486 -1.79592
1.2551 -1.7955
1.26276 -1.78061
1.26498 -1.77551
1.26953 -1.76589
1.2748 -1.7551
1.27809 -1.75002
1.28571 -1.73475
1.29291 -1.71908
1.29488 -1.71429
1.29872 -1.70562
1.30738 -1.68791
1.31322 -1.67347
1.32139 -1.65643
1.3251 -1.64721
1.33131 -1.63265
1.33511 -1.62477
1.34694 -1.59616
1.34831 -1.59275
1.34863 -1.59184
1.34922 -1.59032
1.36132 -1.56061
1.36477 -1.55102
1.37103 -1.53496
1.37382 -1.52812
1.38035 -1.5102
1.38604 -1.49546
1.39115 -1.48073
1.39529 -1.46939
1.39789 -1.46254
1.40816 -1.43271
1.40931 -1.42934
1.40956 -1.42857
1.40993 -1.42739
1.42053 -1.396
1.42311 -1.38776
1.42708 -1.37515
1.43131 -1.36237
1.43605 -1.34694
1.44175 -1.32851
1.44316 -1.32361
1.44843 -1.30612
1.45194 -1.29449
1.458 -1.2729
1.46024 -1.26531
1.46173 -1.2602
1.46939 -1.23222
1.47118 -1.22568
1.47149 -1.22449
1.47192 -1.2228
1.4804 -1.19101
1.48224 -1.18367
1.48477 -1.17342
1.48925 -1.1561
1.49249 -1.14286
1.49686 -1.12454
1.49776 -1.12095
1.50224 -1.10204
1.50601 -1.08564
1.50807 -1.07626
1.51152 -1.06122
1.51397 -1.05013
1.51853 -1.02846
1.52032 -1.02041
1.52159 -1.01439
1.52834 -0.981109
1.52866 -0.979592
1.52889 -0.978444
1.53061 -0.969592
1.53595 -0.942332
1.5366 -0.938776
1.53743 -0.934231
1.54271 -0.906025
1.54414 -0.897959
1.54591 -0.887764
1.54917 -0.869513
1.5513 -0.857143
1.55381 -0.841676
1.55532 -0.8328
1.55797 -0.816327
1.56117 -0.795954
1.56118 -0.79589
1.56438 -0.77551
1.5668 -0.758822
1.56797 -0.750607
1.57028 -0.734694
1.57214 -0.72156
1.57427 -0.705588
1.57592 -0.693878
1.57718 -0.684104
1.5801 -0.660886
1.58111 -0.653061
1.58193 -0.646458
1.58547 -0.616488
1.586 -0.612245
1.58641 -0.608624
1.5904 -0.572385
1.59051 -0.571429
1.5906 -0.570604
1.59184 -0.55853
1.59454 -0.532411
1.59472 -0.530612
1.5949 -0.528568
1.5982 -0.494038
1.5986 -0.489796
1.59899 -0.485024
1.60158 -0.455478
1.60215 -0.44898
1.60269 -0.441741
1.60469 -0.416733
1.60537 -0.408163
1.60601 -0.398712
1.60752 -0.377804
1.60827 -0.367347
1.60896 -0.35593
1.61007 -0.338689
1.61086 -0.326531
1.61155 -0.313386
1.61235 -0.299389
1.61313 -0.285714
1.6138 -0.271075
1.61435 -0.259904
1.61509 -0.244898
1.6157 -0.22899
1.61606 -0.220232
1.61675 -0.204082
1.61727 -0.187127
1.6175 -0.180373
1.6181 -0.163265
1.61851 -0.14548
1.61865 -0.140325
1.61915 -0.122449
1.61944 -0.104045
1.61952 -0.100086
1.6199 -0.0816327
1.62006 -0.0628177
1.62009 -0.059655
1.62034 -0.0408163
1.62037 -0.021794
1.62038 -0.0190292
1.62042 -0

==> SL2_Upper.txt <==
1.20113 1.88776
1.20655 1.886
1.20918 1.88118
1.21039 1.87755
1.21454 1.87092
1.21591 1.86735
1.21992 1.86019
1.22193 1.85714
1.22281 1.85602
1.22449 1.85311
1.22758 1.84694
1.22949 1.84361
1.23097 1.84106
1.2331 1.83673
1.23806 1.82769
1.23875 1.82653
1.23907 1.82605
1.2398 1.82474
1.2441 1.81633
1.2471 1.81099
1.24946 1.80612
1.25472 1.79617
1.25486 1.79592
1.2551 1.7955
1.26276 1.78061
1.26498 1.77551
1.26953 1.76589
1.2748 1.7551
1.27809 1.75002
1.28571 1.73475
1.29291 1.71908
1.29488 1.71429
1.29872 1.70562
1.30738 1.68791
1.31322 1.67347
1.32139 1.65643
1.3251 1.64721
1.33131 1.63265
1.33511 1.62477
1.34694 1.59616
1.34831 1.59275
1.34863 1.59184
1.34922 1.59032
1.36132 1.56061
1.36477 1.55102
1.37103 1.53496
1.37382 1.52812
1.38035 1.5102
1.38604 1.49546
1.39115 1.48073
1.39529 1.46939
1.39789 1.46254
1.40816 1.43271
1.40931 1.42934
1.40956 1.42857
1.40993 1.42739
1.42053 1.396
1.42311 1.38776
1.42708 1.37515
1.43131 1.36237
1.43605 1.34694
1.44175 1.32851
1.44316 1.32361
1.44843 1.30612
1.45194 1.29449
1.458 1.2729
1.46024 1.26531
1.46173 1.2602
1.46939 1.23222
1.47118 1.22568
1.47149 1.22449
1.47192 1.2228
1.4804 1.19101
1.48224 1.18367
1.48477 1.17342
1.48925 1.1561
1.49249 1.14286
1.49686 1.12454
1.49776 1.12095
1.50224 1.10204
1.50601 1.08564
1.50807 1.07626
1.51152 1.06122
1.51397 1.05013
1.51853 1.02846
1.52032 1.02041
1.52159 1.01439
1.52834 0.981109
1.52866 0.979592
1.52889 0.978444
1.53061 0.969592
1.53595 0.942332
1.5366 0.938776
1.53743 0.934231
1.54271 0.906025
1.54414 0.897959
1.54591 0.887764
1.54917 0.869513
1.5513 0.857143
1.55381 0.841676
1.55532 0.8328
1.55797 0.816327
1.56117 0.795954
1.56118 0.79589
1.56438 0.77551
1.5668 0.758822
1.56797 0.750607
1.57028 0.734694
1.57214 0.72156
1.57427 0.705588
1.57592 0.693878
1.57718 0.684104
1.5801 0.660886
1.58111 0.653061
1.58193 0.646458
1.58547 0.616488
1.586 0.612245
1.58641 0.608624
1.5904 0.572385
1.59051 0.571429
1.5906 0.570604
1.59184 0.55853
1.59454 0.532411
1.59472 0.530612
1.5949 0.528568
1.5982 0.494038
1.5986 0.489796
1.59899 0.485024
1.60158 0.455478
1.60215 0.44898
1.60269 0.441741
1.60469 0.416733
1.60537 0.408163
1.60601 0.398712
1.60752 0.377804
1.60827 0.367347
1.60896 0.35593
1.61007 0.338689
1.61086 0.326531
1.61155 0.313386
1.61235 0.299389
1.61313 0.285714
1.6138 0.271075
1.61435 0.259904
1.61509 0.244898
1.6157 0.22899
1.61606 0.220232
1.61675 0.204082
1.61727 0.187127
1.6175 0.180373
1.6181 0.163265
1.61851 0.14548
1.61865 0.140325
1.61915 0.122449
1.61944 0.104045
1.61952 0.100086
1.6199 0.0816327
1.62006 0.0628177
1.62009 0.059655
1.62034 0.0408163
1.62037 0.021794
1.62038 0.0190292
1.62042 0

==> SL3_Lower.txt <==
-1.20113 -1.88776
-1.20655 -1.886
-1.20918 -1.88118
-1.21039 -1.87755
-1.21454 -1.87092
-1.21591 -1.86735
-1.21992 -1.86019
-1.22193 -1.85714
-1.22281 -1.85602
-1.22449 -1.85311
-1.22758 -1.84694
-1.22949 -1.84361
-1.23097 -1.84106
-1.2331 -1.83673
-1.23806 -1.82769
-1.23875 -1.82653
-1.23907 -1.82605
-1.2398 -1.82474
-1.2441 -1.81633
-1.2471 -1.81099
-1.24946 -1.80612
-1.25472 -1.79617
-1.25486 -1.79592
-1.2551 -1.7955
-1.26276 -1.78061
-1.26498 -1.77551
-1.26953 -1.76589
-1.2748 -1.7551
-1.27809 -1.75002
-1.28571 -1.73475
-1.29291 -1.71908
-1.29488 -1.71429
-1.29872 -1.70562
-1.30738 -1.68791
-1.31322 -1.67347
-1.32139 -1.65643
-1.3251 -1.64721
-1.33131 -1.63265
-1.33511 -1.62477
-1.34694 -1.59616
-1.34831 -1.59275
-1.34863 -1.59184
-1.34922 -1.59032
-1.36132 -1.56061
-1.36477 -1.55102
-1.37103 -1.53496
-1.37382 -1.52812
-1.38035 -1.5102
-1.38604 -1.49546
-1.39115 -1.48073
-1.39529 -1.46939
-1.39789 -1.46254
-1.40816 -1.43271
-1.40931 -1.42934
-1.40956 -1.42857
-1.40993 -1.42739
-1.42053 -1.396
-1.42311 -1.38776
-1.42708 -1.37515
-1.43131 -1.36237
-1.43605 -1.34694
-1.44175 -1.32851
-1.44316 -1.32361
-1.44843 -1.30612
-1.45194 -1.29449
-1.458 -1.2729
-1.46024 -1.26531
-1.46173 -1.2602
-1.46939 -1.23222
-1.47118 -1.22568
-1.47149 -1.22449
-1.47192 -1.2228
-1.4804 -1.19101
-1.48224 -1.18367
-1.48477 -1.17342
-1.48925 -1.1561
-1.49249 -1.14286
-1.49686 -1.12454
-1.49776 -1.12095
-1.50224 -1.10204
-1.50601 -1.08564
-1.50807 -1.07626
-1.51152 -1.06122
-1.51397 -1.05013
-1.51853 -1.02846
-1.52032 -1.02041
-1.52159 -1.01439
-1.52834 -0.981109
-1.52866 -0.979592
-1.52889 -0.978444
-1.53061 -0.969592
-1.53595 -0.942332
-1.5366 -0.938776
-1.53743 -0.934231
-1.54271 -0.906025
-1.54414 -0.897959
-1.54591 -0.887764
-1.54917 -0.869513
-1.5513 -0.857143
-1.55381 -0.841676
-1.55532 -0.8328
-1.55797 -0.816327
-1.56117 -0.795954
-1.56118 -0.79589
-1.56438 -0.77551
-1.5668 -0.758822
-1.56797 -0.750607
-1.57028 -0.734694
-1.57214 -0.72156
-1.57427 -0.705588
-1.57592 -0.693878
-1.57718 -0.684104
-1.5801 -0.660886
-1.58111 -0.653061
-1.58193 -0.646458
-1.58547 -0.616488
-1.586 -0.612245
-1.58641 -0.608624
-1.5904 -0.572385
-1.59051 -0.571429
-1.5906 -0.570604
-1.59184 -0.55853
-1.59454 -0.532411
-1.59472 -0.530612
-1.5949 -0.528568
-1.5982 -0.494038
-1.5986 -0.489796
-1.59899 -0.485024
-1.60158 -0.455478
-1.60215 -0.44898
-1.60269 -0.441741
-1.60469 -0.416733
-1.60537 -0.408163
-1.60601 -0.398712
-1.60752 -0.377804
-1.60827 -0.367347
-1.60896 -0.35593
-1.61007 -0.338689
-1.61086 -0.326531
-1.61155 -0.313386
-1.61235 -0.299389
-1.61313 -0.285714
-1.6138 -0.271075
-1.61435 -0.259904
-1.61509 -0.244898
-1.6157 -0.22899
-1.61606 -0.220232
-1.61675 -0.204082
-1.61727 -0.187127
-1.6175 -0.180373
-1.6181 -0.163265
-1.61851 -0.14548
-1.61865 -0.140325
-1.61915 -0.122449
-1.61944 -0.104045
-1.61952 -0.100086
-1.6199 -0.0816327
-1.62006 -0.0628177
-1.62009 -0.059655
-1.62034 -0.0408163
-1.62037 -0.021794
-1.62038 -0.0190292
-1.62042 -0

==> SL3_Upper.txt <==
-1.20113 1.88776
-1.20655 1.886
-1.20918 1.88118
-1.21039 1.87755
-1.21454 1.87092
-1.21591 1.86735
-1.21992 1.86019
-1.22193 1.85714
-1.22281 1.85602
-1.22449 1.85311
-1.22758 1.84694
-1.22949 1.84361
-1.23097 1.84106
-1.2331 1.83673
-1.23806 1.82769
-1.23875 1.82653
-1.23907 1.82605
-1.2398 1.82474
-1.2441 1.81633
-1.2471 1.81099
-1.24946 1.80612
-1.25472 1.79617
-1.25486 1.79592
-1.2551 1.7955
-1.26276 1.78061
-1.26498 1.77551
-1.26953 1.76589
-1.2748 1.7551
-1.27809 1.75002
-1.28571 1.73475
-1.29291 1.71908
-1.29488 1.71429
-1.29872 1.70562
-1.30738 1.68791
-1.31322 1.67347
-1.32139 1.65643
-1.3251 1.64721
-1.33131 1.63265
-1.33511 1.62477
-1.34694 1.59616
-1.34831 1.59275
-1.34863 1.59184
-1.34922 1.59032
-1.36132 1.56061
-1.36477 1.55102
-1.37103 1.53496
-1.37382 1.52812
-1.38035 1.5102
-1.38604 1.49546
-1.39115 1.48073
-1.39529 1.46939
-1.39789 1.46254
-1.40816 1.43271
-1.40931 1.42934
-1.40956 1.42857
-1.40993 1.42739
-1.42053 1.396
-1.42311 1.38776
-1.42708 1.37515
-1.43131 1.36237
-1.43605 1.34694
-1.44175 1.32851
-1.44316 1.32361
-1.44843 1.30612
-1.45194 1.29449
-1.458 1.2729
-1.46024 1.26531
-1.46173 1.2602
-1.46939 1.23222
-1.47118 1.22568
-1.47149 1.22449
-1.47192 1.2228
-1.4804 1.19101
-1.48224 1.18367
-1.48477 1.17342
-1.48925 1.1561
-1.49249 1.14286
-1.49686 1.12454
-1.49776 1.12095
-1.50224 1.10204
-1.50601 1.08564
-1.50807 1.07626
-1.51152 1.06122
-1.51397 1.05013
-1.51853 1.02846
-1.52032 1.02041
-1.52159 1.01439
-1.52834 0.981109
-1.52866 0.979592
-1.52889 0.978444
-1.53061 0.969592
-1.53595 0.942332
-1.5366 0.938776
-1.53743 0.934231
-1.54271 0.906025
-1.54414 0.897959
-1.54591 0.887764
-1.54917 0.869513
-1.5513 0.857143
-1.55381 0.841676
-1.55532 0.8328
-1.55797 0.816327
-1.56117 0.795954
-1.56118 0.79589
-1.56438 0.77551
-1.5668 0.758822
-1.56797 0.750607
-1.57028 0.734694
-1.57214 0.72156
-1.57427 0.705588
-1.57592 0.693878
-1.57718 0.684104
-1.5801 0.660886
-1.58111 0.653061
-1.58193 0.646458
-1.58547 0.616488
-1.586 0.612245
-1.58641 0.608624
-1.5904 0.572385
-1.59051 0.571429
-1.5906 0.570604
-1.59184 0.55853
-1.59454 0.532411
-1.59472 0.530612
-1.5949 0.528568
-1.5982 0.494038
-1.5986 0.489796
-1.59899 0.485024
-1.60158 0.455478
-1.60215 0.44898
-1.60269 0.441741
-1.60469 0.416733
-1.60537 0.408163
-1.60601 0.398712
-1.60752 0.377804
-1.60827 0.367347
-1.60896 0.35593
-1.61007 0.338689
-1.61086 0.326531
-1.61155 0.313386
-1.61235 0.299389
-1.61313 0.285714
-1.6138 0.271075
-1.61435 0.259904
-1.61509 0.244898
-1.6157 0.22899
-1.61606 0.220232
-1.61675 0.204082
-1.61727 0.187127
-1.6175 0.180373
-1.6181 0.163265
-1.61851 0.14548
-1.61865 0.140325
-1.61915 0.122449
-1.61944 0.104045
-1.61952 0.100086
-1.6199 0.0816327
-1.62006 0.0628177
-1.62009 0.059655
-1.62034 0.0408163
-1.62037 0.021794
-1.62038 0.0190292
-1.62042 0

==> SL4_Lower.txt <==
-1.61616 -4.
-1.61671 -3.98341
-1.61699 -3.97595
-1.61763 -3.95918
-1.61808 -3.94169
-1.61825 -3.93598
-1.61879 -3.91837
-1.61913 -3.90017
-1.61922 -3.89581
-1.61965 -3.87755
-1.61986 -3.85887
-1.61991 -3.85545
-1.62021 -3.83673
-1.62029 -3.81777
-1.62031 -3.8149
-1.62047 -3.79592
-1.62041 -3.77687
-1.62041 -3.77415
-1.62044 -3.7551
-1.62024 -3.73617
-1.62021 -3.7332
-1.6201 -3.71429
-1.61977 -3.69566
-1.61971 -3.69205
-1.61947 -3.67347
-1.61901 -3.65535
-1.6189 -3.6507
-1.61853 -3.63265
-1.61797 -3.61523
-1.61778 -3.60913
-1.61729 -3.59184
-1.61664 -3.5753
-1.61633 -3.56735
-1.61575 -3.55102
-1.61503 -3.53556
-1.61455 -3.52535
-1.61391 -3.5102
-1.61313 -3.49601
-1.61244 -3.48312
-1.61175 -3.46939
-1.61096 -3.45664
-1.60998 -3.44067
-1.60929 -3.42857
-1.60852 -3.41745
-1.60717 -3.39798
-1.6065 -3.38776
-1.60579 -3.37845
-1.60399 -3.35504
-1.6034 -3.34694
-1.60279 -3.33964
-1.60043 -3.31185
-1.59998 -3.30612
-1.59951 -3.30101
-1.59649 -3.26841
-1.59622 -3.26531
-1.59595 -3.26256
-1.59215 -3.2247
-1.59213 -3.22449
-1.59211 -3.22431
-1.59184 -3.22178
-1.58802 -3.18622
-1.58774 -3.18367
-1.58738 -3.1807
-1.58365 -3.14831
-1.58301 -3.14286
-1.58218 -3.13642
-1.579 -3.1106
-1.57789 -3.10204
-1.57652 -3.09183
-1.57407 -3.07307
-1.57248 -3.06122
-1.5704 -3.04693
-1.56885 -3.03573
-1.5666 -3.02041
-1.56379 -3.00171
-1.56334 -2.99859
-1.56047 -2.97959
-1.55757 -2.96162
-1.55665 -2.95613
-1.55383 -2.93878
-1.55152 -2.92484
-1.54895 -2.91019
-1.54691 -2.89796
-1.54518 -2.88825
-1.54069 -2.86386
-1.53949 -2.85714
-1.53853 -2.85186
-1.53185 -2.81715
-1.5317 -2.81633
-1.53158 -2.81568
-1.53061 -2.81089
-1.52438 -2.77967
-1.52351 -2.77551
-1.52231 -2.76997
-1.51688 -2.74385
-1.51489 -2.73469
-1.51209 -2.72235
-1.50905 -2.70825
-1.5058 -2.69388
-1.5012 -2.67427
-1.50089 -2.67288
-1.49623 -2.65306
-1.4925 -2.63765
-1.48942 -2.6256
-1.48617 -2.61224
-1.48378 -2.60265
-1.47686 -2.57641
-1.4756 -2.57143
-1.4747 -2.56789
-1.46939 -2.54833
-1.46532 -2.53332
-1.46454 -2.53061
-1.46337 -2.5266
-1.45567 -2.49894
-1.45295 -2.4898
-1.44885 -2.47611
-1.44564 -2.46481
-1.44079 -2.44898
-1.43878 -2.44237
-1.43527 -2.43091
-1.4333 -2.42492
-1.42804 -2.40816
-1.42464 -2.39718
-1.4165 -2.3729
-1.41473 -2.36735
-1.41359 -2.36373
-1.40816 -2.34786
-1.40785 -2.34694
-1.40224 -2.33048
-1.40077 -2.32653
-1.39838 -2.32001
-1.39057 -2.29745
-1.38606 -2.28571
-1.37895 -2.26624
-1.37842 -2.26473
-1.37072 -2.2449
-1.36609 -2.23213
-1.35752 -2.21114
-1.35477 -2.20408
-1.35328 -2.19986
-1.34694 -2.18418
-1.34013 -2.1678
-1.33796 -2.16327
-1.33433 -2.15486
-1.32663 -2.13599
-1.32052 -2.12245
-1.31633 -2.11272
-1.31267 -2.10448
-1.30905 -2.09719
-1.30203 -2.08163
-1.29844 -2.07315
-1.29254 -2.06122
-1.28571 -2.04644
-1.28363 -2.04221
-1.28285 -2.04082
-1.28146 -2.03798
-1.27615 -2.02679
-1.27268 -2.02041
-1.26853 -2.01146
-1.26643 -2.00755
-1.26248 -2.
-1.2551 -1.98478
-1.25303 -1.98097
-1.25221 -1.97959
-1.25051 -1.97653
-1.24514 -1.96583
-1.2415 -1.95918
-1.2398 -1.95575
-1.23709 -1.95078
-1.23596 -1.94898
-1.23394 -1.94508
-1.23304 -1.94328
-1.23214 -1.9416
-1.23054 -1.93878
-1.22897 -1.93579
-1.22522 -1.92906
-1.22497 -1.92857
-1.22486 -1.92833
-1.22449 -1.92762
-1.22209 -1.92347
-1.22075 -1.92086
-1.21924 -1.91837
-1.21684 -1.91387
-1.21658 -1.91344
-1.21615 -1.91281
-1.21309 -1.90816
-1.21243 -1.906
-1.20918 -1.89983
-1.20717 -1.89796
-1.20518 -1.89043
-1.20113 -1.88776

==> SL4_Upper.txt <==
-1.61616 4.
-1.61671 3.98341
-1.61699 3.97595
-1.61763 3.95918
-1.61808 3.94169
-1.61825 3.93598
-1.61879 3.91837
-1.61913 3.90017
-1.61922 3.89581
-1.61965 3.87755
-1.61986 3.85887
-1.61991 3.85545
-1.62021 3.83673
-1.62029 3.81777
-1.62031 3.8149
-1.62047 3.79592
-1.62041 3.77687
-1.62041 3.77415
-1.62044 3.7551
-1.62024 3.73617
-1.62021 3.7332
-1.6201 3.71429
-1.61977 3.69566
-1.61971 3.69205
-1.61947 3.67347
-1.61901 3.65535
-1.6189 3.6507
-1.61853 3.63265
-1.61797 3.61523
-1.61778 3.60913
-1.61729 3.59184
-1.61664 3.5753
-1.61633 3.56735
-1.61575 3.55102
-1.61503 3.53556
-1.61455 3.52535
-1.61391 3.5102
-1.61313 3.49601
-1.61244 3.48312
-1.61175 3.46939
-1.61096 3.45664
-1.60998 3.44067
-1.60929 3.42857
-1.60852 3.41745
-1.60717 3.39798
-1.6065 3.38776
-1.60579 3.37845
-1.60399 3.35504
-1.6034 3.34694
-1.60279 3.33964
-1.60043 3.31185
-1.59998 3.30612
-1.59951 3.30101
-1.59649 3.26841
-1.59622 3.26531
-1.59595 3.26256
-1.59215 3.2247
-1.59213 3.22449
-1.59211 3.22431
-1.59184 3.22178
-1.58802 3.18622
-1.58774 3.18367
-1.58738 3.1807
-1.58365 3.14831
-1.58301 3.14286
-1.58218 3.13642
-1.579 3.1106
-1.57789 3.10204
-1.57652 3.09183
-1.57407 3.07307
-1.57248 3.06122
-1.5704 3.04693
-1.56885 3.03573
-1.5666 3.02041
-1.56379 3.00171
-1.56334 2.99859
-1.56047 2.97959
-1.55757 2.96162
-1.55665 2.95613
-1.55383 2.93878
-1.55152 2.92484
-1.54895 2.91019
-1.54691 2.89796
-1.54518 2.88825
-1.54069 2.86386
-1.53949 2.85714
-1.53853 2.85186
-1.53185 2.81715
-1.5317 2.81633
-1.53158 2.81568
-1.53061 2.81089
-1.52438 2.77967
-1.52351 2.77551
-1.52231 2.76997
-1.51688 2.74385
-1.51489 2.73469
-1.51209 2.72235
-1.50905 2.70825
-1.5058 2.69388
-1.5012 2.67427
-1.50089 2.67288
-1.49623 2.65306
-1.4925 2.63765
-1.48942 2.6256
-1.48617 2.61224
-1.48378 2.60265
-1.47686 2.57641
-1.4756 2.57143
-1.4747 2.56789
-1.46939 2.54833
-1.46532 2.53332
-1.46454 2.53061
-1.46337 2.5266
-1.45567 2.49894
-1.45295 2.4898
-1.44885 2.47611
-1.44564 2.46481
-1.44079 2.44898
-1.43878 2.44237
-1.43527 2.43091
-1.4333 2.42492
-1.42804 2.40816
-1.42464 2.39718
-1.4165 2.3729
-1.41473 2.36735
-1.41359 2.36373
-1.40816 2.34786
-1.40785 2.34694
-1.40224 2.33048
-1.40077 2.32653
-1.39838 2.32001
-1.39057 2.29745
-1.38606 2.28571
-1.37895 2.26624
-1.37842 2.26473
-1.37072 2.2449
-1.36609 2.23213
-1.35752 2.21114
-1.35477 2.20408
-1.35328 2.19986
-1.34694 2.18418
-1.34013 2.1678
-1.33796 2.16327
-1.33433 2.15486
-1.32663 2.13599
-1.32052 2.12245
-1.31633 2.11272
-1.31267 2.10448
-1.30905 2.09719
-1.30203 2.08163
-1.29844 2.07315
-1.29254 2.06122
-1.28571 2.04644
-1.28363 2.04221
-1.28285 2.04082
-1.28146 2.03798
-1.27615 2.02679
-1.27268 2.02041
-1.26853 2.01146
-1.26643 2.00755
-1.26248 2.
-1.2551 1.98478
-1.25303 1.98097
-1.25221 1.97959
-1.25051 1.97653
-1.24514 1.96583
-1.2415 1.95918
-1.2398 1.95575
-1.23709 1.95078
-1.23596 1.94898
-1.23394 1.94508
-1.23304 1.94328
-1.23214 1.9416
-1.23054 1.93878
-1.22897 1.93579
-1.22522 1.92906
-1.22497 1.92857
-1.22486 1.92833
-1.22449 1.92762
-1.22209 1.92347
-1.22075 1.92086
-1.21924 1.91837
-1.21684 1.91387
-1.21658 1.91344
-1.21615 1.91281
-1.21309 1.90816
-1.21243 1.906
-1.20918 1.89983
-1.20717 1.89796
-1.20518 1.89043
-1.20113 1.88776

==> Sol1.txt <==
-5	0
-4.98000000000000	0
-4.96000000000000	0
-4.94000000000000	0
-4.92000000000000	0
-4.90000000000000	0
-4.88000000000000	0
-4.86000000000000	0
-4.84000000000000	0
-4.82000000000000	0
-4.80000000000000	0
-4.78000000000000	0
-4.76000000000000	0
-4.74000000000000	0
-4.72000000000000	0
-4.70000000000000	0
-4.68000000000000	0
-4.66000000000000	0
-4.64000000000000	0
-4.62000000000000	0
-4.60000000000000	0
-4.58000000000000	0
-4.56000000000000	0
-4.54000000000000	0
-4.52000000000000	0
-4.50000000000000	0
-4.48000000000000	0
-4.46000000000000	0
-4.44000000000000	0
-4.42000000000000	0
-4.40000000000000	0
-4.38000000000000	0
-4.36000000000000	0
-4.34000000000000	0
-4.32000000000000	0
-4.30000000000000	0
-4.28000000000000	0
-4.26000000000000	0
-4.24000000000000	0
-4.22000000000000	0
-4.20000000000000	0
-4.18000000000000	0
-4.16000000000000	0
-4.14000000000000	0
-4.12000000000000	0
-4.10000000000000	0
-4.08000000000000	0
-4.06000000000000	0
-4.04000000000000	0
-4.02000000000000	0
-4	0
-3.98000000000000	0
-3.96000000000000	0
-3.94000000000000	0
-3.92000000000000	0
-3.90000000000000	0
-3.88000000000000	0
-3.86000000000000	0
-3.84000000000000	0
-3.82000000000000	0
-3.80000000000000	0
-3.78000000000000	0
-3.76000000000000	0
-3.74000000000000	0
-3.72000000000000	0
-3.70000000000000	0
-3.68000000000000	0
-3.66000000000000	0
-3.64000000000000	0
-3.62000000000000	0
-3.60000000000000	0
-3.58000000000000	0
-3.56000000000000	0
-3.54000000000000	0
-3.52000000000000	0
-3.50000000000000	0
-3.48000000000000	0
-3.46000000000000	0
-3.44000000000000	0
-3.42000000000000	0
-3.40000000000000	0
-3.38000000000000	0
-3.36000000000000	0
-3.34000000000000	0
-3.32000000000000	0
-3.30000000000000	0
-3.28000000000000	0
-3.26000000000000	0
-3.24000000000000	0
-3.22000000000000	0
-3.20000000000000	0
-3.18000000000000	0
-3.16000000000000	0
-3.14000000000000	0
-3.12000000000000	0
-3.10000000000000	0
-3.08000000000000	0
-3.06000000000000	0
-3.04000000000000	0
-3.02000000000000	0
-3	0
-2.98000000000000	0
-2.96000000000000	0
-2.94000000000000	0
-2.92000000000000	0
-2.90000000000000	0
-2.88000000000000	0
-2.86000000000000	0
-2.84000000000000	0
-2.82000000000000	0
-2.80000000000000	0
-2.78000000000000	0
-2.76000000000000	0
-2.74000000000000	0
-2.72000000000000	0
-2.70000000000000	0
-2.68000000000000	0
-2.66000000000000	0
-2.64000000000000	0
-2.62000000000000	0
-2.60000000000000	0
-2.58000000000000	0
-2.56000000000000	0
-2.54000000000000	0
-2.52000000000000	0
-2.50000000000000	0
-2.48000000000000	0
-2.46000000000000	0
-2.44000000000000	0
-2.42000000000000	0
-2.40000000000000	0
-2.38000000000000	0
-2.36000000000000	0
-2.34000000000000	0
-2.32000000000000	0
-2.30000000000000	0
-2.28000000000000	0
-2.26000000000000	0
-2.24000000000000	0
-2.22000000000000	0
-2.20000000000000	0
-2.18000000000000	0
-2.16000000000000	0
-2.14000000000000	0
-2.12000000000000	0
-2.10000000000000	0
-2.08000000000000	0
-2.06000000000000	0
-2.04000000000000	0
-2.02000000000000	0
-2	0
-1.98000000000000	0
-1.96000000000000	0
-1.94000000000000	0
-1.92000000000000	0
-1.90000000000000	0
-1.88000000000000	0
-1.86000000000000	0
-1.84000000000000	0
-1.82000000000000	0
-1.80000000000000	0
-1.78000000000000	0
-1.76000000000000	0
-1.74000000000000	0
-1.72000000000000	0
-1.70000000000000	0
-1.68000000000000	0
-1.66000000000000	0
-1.64000000000000	0
-1.62000000000000	0
-1.60000000000000	0
-1.58000000000000	0
-1.56000000000000	0
-1.54000000000000	0
-1.52000000000000	0
-1.50000000000000	0.000123409804086680
-1.48000000000000	0.000156633793918026
-1.46000000000000	0.000198167088861507
-1.44000000000000	0.000249912425367722
-1.42000000000000	0.000314162559690138
-1.40000000000000	0.000393669040655079
-1.38000000000000	0.000491720545398983
-1.36000000000000	0.000612231548368364
-1.34000000000000	0.000759842031179241
-1.32000000000000	0.000940028842180689
-1.30000000000000	0.00115922917390459
-1.28000000000000	0.00142497643819247
-1.26000000000000	0.00174604857712776
-1.24000000000000	0.00213262854798548
-1.22000000000000	0.00259647635814399
-1.20000000000000	0.00315111159844444
-1.18000000000000	0.00381200492964415
-1.16000000000000	0.00459677641727787
-1.14000000000000	0.00552539798880392
-1.12000000000000	0.00662039660968005
-1.10000000000000	0.00790705405159344
-1.08000000000000	0.00941359836970163
-1.06000000000000	0.0111713814335308
-1.04000000000000	0.0132150360892348
-1.02000000000000	0.0155826057943345
-1	0.0183156388887342
-0.980000000000000	0.0214592390800803
-0.960000000000000	0.0250620632625588
-0.940000000000000	0.0291762574932169
-0.920000000000000	0.0338573218570232
-0.900000000000000	0.0391638950989870
-0.880000000000000	0.0451574503248609
-0.860000000000000	0.0519018938038053
-0.840000000000000	0.0594630599743032
-0.820000000000000	0.0679080971787093
-0.800000000000000	0.0773047404432999
-0.780000000000000	0.0877204697797923
-0.760000000000000	0.0992215549988634
-0.740000000000000	0.111871990870028
-0.720000000000000	0.125732329594428
-0.700000000000000	0.140858420921045
-0.680000000000000	0.157300073760804
-0.660000000000000	0.175099656750113
-0.640000000000000	0.194290658785488
-0.620000000000000	0.214896233982205
-0.600000000000000	0.236927758682122
-0.580000000000000	0.260383430923029
-0.560000000000000	0.285246945057306
-0.540000000000000	0.311486275847407
-0.520000000000000	0.339052607254443
-0.500000000000000	0.367879441171442
-0.480000000000000	0.397881920451204
-0.460000000000000	0.428956398679073
-0.440000000000000	0.460980286210833
-0.420000000000000	0.493812198033346
-0.400000000000000	0.527292424043048
-0.380000000000000	0.561243736443235
-0.360000000000000	0.595472542239269
-0.340000000000000	0.629770381401003
-0.320000000000000	0.663915763335473
-0.300000000000000	0.697676326071031
-0.280000000000000	0.730811294220004
-0.260000000000000	0.763074203601337
-0.240000000000000	0.794215852616546
-0.220000000000000	0.823987433331704
-0.200000000000000	0.852143788966211
-0.180000000000000	0.878446739349932
-0.160000000000000	0.902668412080942
-0.140000000000000	0.924594514760211
-0.120000000000000	0.944027482917836
-0.0999999999999996	0.960789439152324
-0.0800000000000001	0.974724901601794
-0.0599999999999996	0.985703184122443
-0.0400000000000000	0.993620436379149
-0.0199999999999996	0.998401279317606
0	1
0.0199999999999996	0.998401279317606
0.0400000000000000	0.993620436379149
0.0599999999999996	0.985703184122443
0.0800000000000001	0.974724901601794
0.0999999999999996	0.960789439152324
0.120000000000000	0.944027482917836
0.140000000000000	0.924594514760211
0.160000000000000	0.902668412080942
0.180000000000000	0.878446739349932
0.200000000000000	0.852143788966211
0.220000000000000	0.823987433331704
0.240000000000000	0.794215852616546
0.260000000000000	0.763074203601337
0.280000000000000	0.730811294220004
0.300000000000000	0.697676326071031
0.320000000000000	0.663915763335473
0.340000000000000	0.629770381401003
0.360000000000000	0.595472542239269
0.380000000000000	0.561243736443235
0.400000000000000	0.527292424043048
0.420000000000000	0.493812198033346
0.440000000000000	0.460980286210833
0.460000000000000	0.428956398679073
0.480000000000000	0.397881920451204
0.500000000000000	0.367879441171442
0.520000000000000	0.339052607254443
0.540000000000000	0.311486275847407
0.560000000000000	0.285246945057306
0.580000000000000	0.260383430923029
0.600000000000000	0.236927758682122
0.620000000000000	0.214896233982205
0.640000000000000	0.194290658785488
0.660000000000000	0.175099656750113
0.680000000000000	0.157300073760804
0.700000000000000	0.140858420921045
0.720000000000000	0.125732329594428
0.740000000000000	0.111871990870028
0.760000000000000	0.0992215549988634
0.780000000000000	0.0877204697797923
0.800000000000000	0.0773047404432999
0.820000000000000	0.0679080971787093
0.840000000000000	0.0594630599743032
0.860000000000000	0.0519018938038053
0.880000000000000	0.0451574503248609
0.900000000000000	0.0391638950989870
0.920000000000000	0.0338573218570232
0.940000000000000	0.0291762574932169
0.960000000000000	0.0250620632625588
0.980000000000000	0.0214592390800803
1	0.0183156388887342
1.02000000000000	0.0155826057943346
1.04000000000000	0.0132150360892348
1.06000000000000	0.0111713814335309
1.08000000000000	0.00941359836970163
1.10000000000000	0.00790705405159346
1.12000000000000	0.00662039660968005
1.14000000000000	0.00552539798880395
1.16000000000000	0.00459677641727787
1.18000000000000	0.00381200492964417
1.20000000000000	0.00315111159844444
1.22000000000000	0.00259647635814400
1.24000000000000	0.00213262854798548
1.26000000000000	0.00174604857712776
1.28000000000000	0.00142497643819246
1.30000000000000	0.00115922917390459
1.32000000000000	0.000940028842180684
1.34000000000000	0.000759842031179241
1.36000000000000	0.000612231548368361
1.38000000000000	0.000491720545398983
1.40000000000000	0.000393669040655077
1.42000000000000	0.000314162559690138
1.44000000000000	0.000249912425367721
1.46000000000000	0.000198167088861507
1.48000000000000	0.000156633793918025
1.50000000000000	0.000123409804086680
1.52000000000000	0
1.54000000000000	0
1.56000000000000	0
1.58000000000000	0
1.60000000000000	0
1.62000000000000	0
1.64000000000000	0
1.66000000000000	0
1.68000000000000	0
1.70000000000000	0
1.72000000000000	0
1.74000000000000	0
1.76000000000000	0
1.78000000000000	0
1.80000000000000	0
1.82000000000000	0
1.84000000000000	0
1.86000000000000	0
1.88000000000000	0
1.90000000000000	0
1.92000000000000	0
1.94000000000000	0
1.96000000000000	0
1.98000000000000	0
2	0
2.02000000000000	0
2.04000000000000	0
2.06000000000000	0
2.08000000000000	0
2.10000000000000	0
2.12000000000000	0
2.14000000000000	0
2.16000000000000	0
2.18000000000000	0
2.20000000000000	0
2.22000000000000	0
2.24000000000000	0
2.26000000000000	0
2.28000000000000	0
2.30000000000000	0
2.32000000000000	0
2.34000000000000	0
2.36000000000000	0
2.38000000000000	0
2.40000000000000	0
2.42000000000000	0
2.44000000000000	0
2.46000000000000	0
2.48000000000000	0
2.50000000000000	0
2.52000000000000	0
2.54000000000000	0
2.56000000000000	0
2.58000000000000	0
2.60000000000000	0
2.62000000000000	0
2.64000000000000	0
2.66000000000000	0
2.68000000000000	0
2.70000000000000	0
2.72000000000000	0
2.74000000000000	0
2.76000000000000	0
2.78000000000000	0
2.80000000000000	0
2.82000000000000	0
2.84000000000000	0
2.86000000000000	0
2.88000000000000	0
2.90000000000000	0
2.92000000000000	0
2.94000000000000	0
2.96000000000000	0
2.98000000000000	0
3	0
3.02000000000000	0
3.04000000000000	0
3.06000000000000	0
3.08000000000000	0
3.10000000000000	0
3.12000000000000	0
3.14000000000000	0
3.16000000000000	0
3.18000000000000	0
3.20000000000000	0
3.22000000000000	0
3.24000000000000	0
3.26000000000000	0
3.28000000000000	0
3.30000000000000	0
3.32000000000000	0
3.34000000000000	0
3.36000000000000	0
3.38000000000000	0
3.40000000000000	0
3.42000000000000	0
3.44000000000000	0
3.46000000000000	0
3.48000000000000	0
3.50000000000000	0
3.52000000000000	0
3.54000000000000	0
3.56000000000000	0
3.58000000000000	0
3.60000000000000	0
3.62000000000000	0
3.64000000000000	0
3.66000000000000	0
3.68000000000000	0
3.70000000000000	0
3.72000000000000	0
3.74000000000000	0
3.76000000000000	0
3.78000000000000	0
3.80000000000000	0
3.82000000000000	0
3.84000000000000	0
3.86000000000000	0
3.88000000000000	0
3.90000000000000	0
3.92000000000000	0
3.94000000000000	0
3.96000000000000	0
3.98000000000000	0
4	0
4.02000000000000	0
4.04000000000000	0
4.06000000000000	0
4.08000000000000	0
4.10000000000000	0
4.12000000000000	0
4.14000000000000	0
4.16000000000000	0
4.18000000000000	0
4.20000000000000	0
4.22000000000000	0
4.24000000000000	0
4.26000000000000	0
4.28000000000000	0
4.30000000000000	0
4.32000000000000	0
4.34000000000000	0
4.36000000000000	0
4.38000000000000	0
4.40000000000000	0
4.42000000000000	0
4.44000000000000	0
4.46000000000000	0
4.48000000000000	0
4.50000000000000	0
4.52000000000000	0
4.54000000000000	0
4.56000000000000	0
4.58000000000000	0
4.60000000000000	0
4.62000000000000	0
4.64000000000000	0
4.66000000000000	0
4.68000000000000	0
4.70000000000000	0
4.72000000000000	0
4.74000000000000	0
4.76000000000000	0
4.78000000000000	0
4.80000000000000	0
4.82000000000000	0
4.84000000000000	0
4.86000000000000	0
4.88000000000000	0
4.90000000000000	0
4.92000000000000	0
4.94000000000000	0
4.96000000000000	0
4.98000000000000	0
5	0


==> Sol1b.txt <==
-5	1
-4.98000000000000	1
-4.96000000000000	1
-4.94000000000000	1
-4.92000000000000	1
-4.90000000000000	1
-4.88000000000000	1
-4.86000000000000	1
-4.84000000000000	1
-4.82000000000000	1
-4.80000000000000	1
-4.78000000000000	1
-4.76000000000000	1
-4.74000000000000	1
-4.72000000000000	1
-4.70000000000000	1
-4.68000000000000	1
-4.66000000000000	1
-4.64000000000000	1
-4.62000000000000	1
-4.60000000000000	1
-4.58000000000000	1
-4.56000000000000	1
-4.54000000000000	1
-4.52000000000000	1
-4.50000000000000	1
-4.48000000000000	1
-4.46000000000000	1
-4.44000000000000	1
-4.42000000000000	1
-4.40000000000000	1
-4.38000000000000	1
-4.36000000000000	1
-4.34000000000000	1
-4.32000000000000	1
-4.30000000000000	1
-4.28000000000000	1
-4.26000000000000	1
-4.24000000000000	1
-4.22000000000000	1
-4.20000000000000	1
-4.18000000000000	1
-4.16000000000000	1
-4.14000000000000	1
-4.12000000000000	1
-4.10000000000000	1
-4.08000000000000	1
-4.06000000000000	1
-4.04000000000000	1
-4.02000000000000	1
-4	1
-3.98000000000000	1
-3.96000000000000	1
-3.94000000000000	1
-3.92000000000000	1
-3.90000000000000	1
-3.88000000000000	1
-3.86000000000000	1
-3.84000000000000	1
-3.82000000000000	1
-3.80000000000000	1
-3.78000000000000	1
-3.76000000000000	1
-3.74000000000000	1
-3.72000000000000	1
-3.70000000000000	1
-3.68000000000000	1
-3.66000000000000	1
-3.64000000000000	1
-3.62000000000000	1
-3.60000000000000	1
-3.58000000000000	1
-3.56000000000000	1
-3.54000000000000	1
-3.52000000000000	1
-3.50000000000000	1
-3.48000000000000	1
-3.46000000000000	1
-3.44000000000000	1
-3.42000000000000	1
-3.40000000000000	1
-3.38000000000000	1
-3.36000000000000	1
-3.34000000000000	1
-3.32000000000000	1
-3.30000000000000	1
-3.28000000000000	1
-3.26000000000000	1
-3.24000000000000	1
-3.22000000000000	1
-3.20000000000000	1
-3.18000000000000	1
-3.16000000000000	1
-3.14000000000000	1
-3.12000000000000	1
-3.10000000000000	1
-3.08000000000000	1
-3.06000000000000	1
-3.04000000000000	1
-3.02000000000000	1
-3	1
-2.98000000000000	1
-2.96000000000000	1
-2.94000000000000	1
-2.92000000000000	1.00000000000000
-2.90000000000000	1.00000000000000
-2.88000000000000	1.00000000000000
-2.86000000000000	1.00000000000000
-2.84000000000000	1.00000000000000
-2.82000000000000	0.999999999999999
-2.80000000000000	0.999999999999999
-2.78000000000000	0.999999999999998
-2.76000000000000	0.999999999999997
-2.74000000000000	0.999999999999995
-2.72000000000000	0.999999999999993
-2.70000000000000	0.999999999999989
-2.68000000000000	0.999999999999983
-2.66000000000000	0.999999999999973
-2.64000000000000	0.999999999999959
-2.62000000000000	0.999999999999937
-2.60000000000000	0.999999999999904
-2.58000000000000	0.999999999999853
-2.56000000000000	0.999999999999777
-2.54000000000000	0.999999999999662
-2.52000000000000	0.999999999999490
-2.50000000000000	0.999999999999231
-2.48000000000000	0.999999999998846
-2.46000000000000	0.999999999998274
-2.44000000000000	0.999999999997425
-2.42000000000000	0.999999999996171
-2.40000000000000	0.999999999994324
-2.38000000000000	0.999999999991613
-2.36000000000000	0.999999999987646
-2.34000000000000	0.999999999981859
-2.32000000000000	0.999999999973446
-2.30000000000000	0.999999999961252
-2.28000000000000	0.999999999943636
-2.26000000000000	0.999999999918266
-2.24000000000000	0.999999999881849
-2.22000000000000	0.999999999829740
-2.20000000000000	0.999999999755415
-2.18000000000000	0.999999999649741
-2.16000000000000	0.999999999499976
-2.14000000000000	0.999999999288403
-2.12000000000000	0.999999998990466
-2.10000000000000	0.999999998572253
-2.08000000000000	0.999999997987083
-2.06000000000000	0.999999997170921
-2.04000000000000	0.999999996036220
-2.02000000000000	0.999999994463694
-2	0.999999992291371
-1.98000000000000	0.999999989300060
-1.96000000000000	0.999999985194149
-1.94000000000000	0.999999979576328
-1.92000000000000	0.999999971914417
-1.90000000000000	0.999999961498036
-1.88000000000000	0.999999947382181
-1.86000000000000	0.999999928314046
-1.84000000000000	0.999999902638491
-1.82000000000000	0.999999868176364
-1.80000000000000	0.999999822068504
-1.78000000000000	0.999999760576524
-1.76000000000000	0.999999678829377
-1.74000000000000	0.999999570502214
-1.72000000000000	0.999999427411071
-1.70000000000000	0.999999239003319
-1.68000000000000	0.999998991719665
-1.66000000000000	0.999998668198517
-1.64000000000000	0.999998246287788
-1.62000000000000	0.999997697822571
-1.60000000000000	0.999996987119424
-1.58000000000000	0.999996069129291
-1.56000000000000	0.999994887181167
-1.54000000000000	0.999993370237530
-1.52000000000000	0.999991429570173
-1.50000000000000	0.999988954751501
-1.48000000000000	0.999985808841497
-1.46000000000000	0.999981822634638
-1.44000000000000	0.999976787814080
-1.42000000000000	0.999970448842731
-1.40000000000000	0.999962493402667
-1.38000000000000	0.999952541176095
-1.36000000000000	0.999940130743263
-1.34000000000000	0.999924704356003
-1.32000000000000	0.999905590330634
-1.30000000000000	0.999881982791735
-1.28000000000000	0.999852918489754
-1.26000000000000	0.999817250411733
-1.24000000000000	0.999773617906833
-1.22000000000000	0.999720413058224
-1.20000000000000	0.999655743051678
-1.18000000000000	0.999577388320388
-1.16000000000000	0.999482756286612
-1.14000000000000	0.999368830575110
-1.12000000000000	0.999232115642431
-1.10000000000000	0.999068576851009
-1.08000000000000	0.998873576118604
-1.06000000000000	0.998641803392580
-1.04000000000000	0.998367204334788
-1.02000000000000	0.998042904756160
-1	0.997661132509476
-0.980000000000000	0.997213137732414
-0.960000000000000	0.996689112528492
-0.940000000000000	0.996078111377647
-0.920000000000000	0.995367973776681
-0.900000000000000	0.994545250817865
-0.880000000000000	0.993595137615565
-0.860000000000000	0.992501413679453
-0.840000000000000	0.991246393501232
-0.820000000000000	0.989810889762116
-0.800000000000000	0.988174191672322
-0.780000000000000	0.986314061013300
-0.760000000000000	0.984206748460062
-0.740000000000000	0.981827032707135
-0.720000000000000	0.979148284800282
-0.700000000000000	0.976142559881325
-0.680000000000000	0.972780718280716
-0.660000000000000	0.969032577539356
-0.640000000000000	0.964867096506789
-0.620000000000000	0.960252592149515
-0.600000000000000	0.955156989114818
-0.580000000000000	0.949548101439856
-0.560000000000000	0.943393945082627
-0.540000000000000	0.936663079193945
-0.520000000000000	0.929324973263326
-0.500000000000000	0.921350396474858
-0.480000000000000	0.912711824821909
-0.460000000000000	0.903383860773881
-0.440000000000000	0.893343659586967
-0.420000000000000	0.882571355727497
-0.400000000000000	0.871050482353831
-0.380000000000000	0.858768376402795
-0.360000000000000	0.845716561569376
-0.340000000000000	0.831891101370679
-0.320000000000000	0.817292914561071
-0.300000000000000	0.801928045423963
-0.280000000000000	0.785807881911884
-0.260000000000000	0.768949315239427
-0.240000000000000	0.751374835347383
-0.220000000000000	0.733112557638979
-0.200000000000000	0.714196177523334
-0.180000000000000	0.694664850564332
-0.160000000000000	0.674562997397792
-0.140000000000000	0.653940034014517
-0.120000000000000	0.632850029476896
-0.0999999999999996	0.611351294605239
-0.0800000000000001	0.589505906599053
-0.0599999999999996	0.567379175909960
-0.0400000000000000	0.545039062920509
-0.0199999999999996	0.522555553072562
0	0.500000000000000
0.0199999999999996	0.477444446927438
0.0400000000000000	0.454960937079491
0.0599999999999996	0.432620824090040
0.0800000000000001	0.410494093400947
0.0999999999999996	0.388648705394761
0.120000000000000	0.367149970523104
0.140000000000000	0.346059965985483
0.160000000000000	0.325437002602209
0.180000000000000	0.305335149435668
0.200000000000000	0.285803822476666
0.220000000000000	0.266887442361021
0.240000000000000	0.248625164652617
0.260000000000000	0.231050684760573
0.280000000000000	0.214192118088116
0.300000000000000	0.198071954576037
0.320000000000000	0.182707085438929
0.340000000000000	0.168108898629321
0.360000000000000	0.154283438430624
0.380000000000000	0.141231623597205
0.400000000000000	0.128949517646170
0.420000000000000	0.117428644272503
0.440000000000000	0.106656340413034
0.460000000000000	0.0966161392261192
0.480000000000000	0.0872881751780907
0.500000000000000	0.0786496035251426
0.520000000000000	0.0706750267366744
0.540000000000000	0.0633369208060552
0.560000000000000	0.0566060549173728
0.580000000000000	0.0504518985601440
0.600000000000000	0.0448430108851824
0.620000000000000	0.0397474078504851
0.640000000000000	0.0351329034932110
0.660000000000000	0.0309674224606443
0.680000000000000	0.0272192817192835
0.700000000000000	0.0238574401186756
0.720000000000000	0.0208517151997177
0.740000000000000	0.0181729672928656
0.760000000000000	0.0157932515399384
0.780000000000000	0.0136859389866999
0.800000000000000	0.0118258083276780
0.820000000000000	0.0101891102378840
0.840000000000000	0.00875360649876760
0.860000000000000	0.00749858632054711
0.880000000000000	0.00640486238443494
0.900000000000000	0.00545474918213463
0.920000000000000	0.00463202622331869
0.940000000000000	0.00392188862235314
0.960000000000000	0.00331088747150762
0.980000000000000	0.00278686226758606
1	0.00233886749052363
1.02000000000000	0.00195709524384023
1.04000000000000	0.00163279566521180
1.06000000000000	0.00135819660741970
1.08000000000000	0.00112642388139618
1.10000000000000	0
1.12000000000000	0
1.14000000000000	0
1.16000000000000	0
1.18000000000000	0
1.20000000000000	0
1.22000000000000	0
1.24000000000000	0
1.26000000000000	0
1.28000000000000	0
1.30000000000000	0
1.32000000000000	0
1.34000000000000	0
1.36000000000000	0
1.38000000000000	0
1.40000000000000	0
1.42000000000000	0
1.44000000000000	0
1.46000000000000	0
1.48000000000000	0
1.50000000000000	0
1.52000000000000	0
1.54000000000000	0
1.56000000000000	0
1.58000000000000	0
1.60000000000000	0
1.62000000000000	0
1.64000000000000	0
1.66000000000000	0
1.68000000000000	0
1.70000000000000	0
1.72000000000000	0
1.74000000000000	0
1.76000000000000	0
1.78000000000000	0
1.80000000000000	0
1.82000000000000	0
1.84000000000000	0
1.86000000000000	0
1.88000000000000	0
1.90000000000000	0
1.92000000000000	0
1.94000000000000	0
1.96000000000000	0
1.98000000000000	0
2	0
2.02000000000000	0
2.04000000000000	0
2.06000000000000	0
2.08000000000000	0
2.10000000000000	0
2.12000000000000	0
2.14000000000000	0
2.16000000000000	0
2.18000000000000	0
2.20000000000000	0
2.22000000000000	0
2.24000000000000	0
2.26000000000000	0
2.28000000000000	0
2.30000000000000	0
2.32000000000000	0
2.34000000000000	0
2.36000000000000	0
2.38000000000000	0
2.40000000000000	0
2.42000000000000	0
2.44000000000000	0
2.46000000000000	0
2.48000000000000	0
2.50000000000000	0
2.52000000000000	0
2.54000000000000	0
2.56000000000000	0
2.58000000000000	0
2.60000000000000	0
2.62000000000000	0
2.64000000000000	0
2.66000000000000	0
2.68000000000000	0
2.70000000000000	0
2.72000000000000	0
2.74000000000000	0
2.76000000000000	0
2.78000000000000	0
2.80000000000000	0
2.82000000000000	0
2.84000000000000	0
2.86000000000000	0
2.88000000000000	0
2.90000000000000	0
2.92000000000000	0
2.94000000000000	0
2.96000000000000	0
2.98000000000000	0
3	0
3.02000000000000	0
3.04000000000000	0
3.06000000000000	0
3.08000000000000	0
3.10000000000000	0
3.12000000000000	0
3.14000000000000	0
3.16000000000000	0
3.18000000000000	0
3.20000000000000	0
3.22000000000000	0
3.24000000000000	0
3.26000000000000	0
3.28000000000000	0
3.30000000000000	0
3.32000000000000	0
3.34000000000000	0
3.36000000000000	0
3.38000000000000	0
3.40000000000000	0
3.42000000000000	0
3.44000000000000	0
3.46000000000000	0
3.48000000000000	0
3.50000000000000	0
3.52000000000000	0
3.54000000000000	0
3.56000000000000	0
3.58000000000000	0
3.60000000000000	0
3.62000000000000	0
3.64000000000000	0
3.66000000000000	0
3.68000000000000	0
3.70000000000000	0
3.72000000000000	0
3.74000000000000	0
3.76000000000000	0
3.78000000000000	0
3.80000000000000	0
3.82000000000000	0
3.84000000000000	0
3.86000000000000	0
3.88000000000000	0
3.90000000000000	0
3.92000000000000	0
3.94000000000000	0
3.96000000000000	0
3.98000000000000	0
4	0
4.02000000000000	0
4.04000000000000	0
4.06000000000000	0
4.08000000000000	0
4.10000000000000	0
4.12000000000000	0
4.14000000000000	0
4.16000000000000	0
4.18000000000000	0
4.20000000000000	0
4.22000000000000	0
4.24000000000000	0
4.26000000000000	0
4.28000000000000	0
4.30000000000000	0
4.32000000000000	0
4.34000000000000	0
4.36000000000000	0
4.38000000000000	0
4.40000000000000	0
4.42000000000000	0
4.44000000000000	0
4.46000000000000	0
4.48000000000000	0
4.50000000000000	0
4.52000000000000	0
4.54000000000000	0
4.56000000000000	0
4.58000000000000	0
4.60000000000000	0
4.62000000000000	0
4.64000000000000	0
4.66000000000000	0
4.68000000000000	0
4.70000000000000	0
4.72000000000000	0
4.74000000000000	0
4.76000000000000	0
4.78000000000000	0
4.80000000000000	0
4.82000000000000	0
4.84000000000000	0
4.86000000000000	0
4.88000000000000	0
4.90000000000000	0
4.92000000000000	0
4.94000000000000	0
4.96000000000000	0
4.98000000000000	0
5	0

==> Sol2.txt <==
-5	0.0172463774455142
-4.98000000000000	0.0119412041816721
-4.96000000000000	0.00475077734084546
-4.94000000000000	-0.00318969278192186
-4.92000000000000	-0.0106265805493273
-4.90000000000000	-0.0163857649052168
-4.88000000000000	-0.0195579972727785
-4.86000000000000	-0.0196424519122658
-4.84000000000000	-0.0166257952931468
-4.82000000000000	-0.0109842911653982
-4.80000000000000	-0.00360860898546589
-4.78000000000000	0.00433679320687620
-4.76000000000000	0.0115975111089208
-4.74000000000000	0.0170272370126013
-4.72000000000000	0.0197687365866093
-4.70000000000000	0.0193891873284567
-4.68000000000000	0.0159485117207300
-4.66000000000000	0.00998991678865691
-4.64000000000000	0.00245413365482409
-4.62000000000000	-0.00546910322034635
-4.60000000000000	-0.0125288889501113
-4.58000000000000	-0.0176106385982380
-4.56000000000000	-0.0199120556330568
-4.54000000000000	-0.0190697969090043
-4.52000000000000	-0.0152168365601492
-4.50000000000000	-0.00896147230819820
-4.48000000000000	-0.00129128862731170
-4.46000000000000	0.00658276112965986
-4.44000000000000	0.0134175376395575
-4.42000000000000	0.0181339799743602
-4.40000000000000	0.0199874655957727
-4.38000000000000	0.0186853698815640
-4.36000000000000	0.0144332651192300
-4.34000000000000	0.00790246516158092
-4.32000000000000	0.000124039729435483
-4.30000000000000	-0.00767396882739450
-4.28000000000000	-0.0142604264165582
-4.26000000000000	-0.0185954762079251
-4.24000000000000	-0.0199947091642340
-4.22000000000000	-0.0182372171802037
-4.20000000000000	-0.0136004696148543
-4.18000000000000	-0.00681650697907359
-4.16000000000000	0.00104363216824580
-4.14000000000000	0.00873900466352412
-4.12000000000000	0.0150546803840966
-4.10000000000000	0.0189935530067921
-4.08000000000000	0.0199337611769479
-4.06000000000000	0.0177268667451385
-4.04000000000000	0.0127212898852893
-4.02000000000000	0.00570730120320215
-4	-0.00220774462833200
-3.98000000000000	-0.00977423584143531
-3.96000000000000	-0.0157975898152145
-3.94000000000000	-0.0193268514248747
-3.92000000000000	-0.0198048279609217
-3.90000000000000	-0.0171560576108895
-3.88000000000000	-0.0117987232100397
-3.86000000000000	-0.00457863033883766
-3.84000000000000	0.00336432682619202
-3.82000000000000	0.0107761297985352
-3.80000000000000	0.0164866177929892
-3.78000000000000	0.0195942304438243
-3.76000000000000	0.0196083444019561
-3.74000000000000	0.0165267319768398
-3.72000000000000	0.0108359127940336
-3.70000000000000	0.00343434294300334
-3.68000000000000	-0.00450943163697234
-3.66000000000000	-0.0117412630560004
-3.64000000000000	-0.0171194040470174
-3.62000000000000	-0.0197947649218289
-3.60000000000000	-0.0193449662548827
-3.58000000000000	-0.0158410232801884
-3.56000000000000	-0.00983613396938423
-3.54000000000000	-0.00227834089663775
-3.52000000000000	0.00563914431805753
-3.50000000000000	0.0126663234515913
-3.48000000000000	0.0176937594696307
-3.46000000000000	0.0199277326729229
-3.44000000000000	0.0190155517663634
-3.42000000000000	0.0151012358749471
-3.40000000000000	0.00880277646919837
-3.38000000000000	0.00111456904003946
-3.36000000000000	-0.00674958149551508
-3.34000000000000	-0.0135480954769464
-3.32000000000000	-0.0182076380938696
-3.30000000000000	-0.0199925763759352
-3.28000000000000	-0.0186211197110733
-3.26000000000000	-0.0143098075865855
-3.24000000000000	-0.00773932078340540
-3.22000000000000	0
-3.20000000000000	0.00783686472182398
-3.18000000000000	0.0143834048907603
-3.16000000000000	0.0186590574304013
-3.14000000000000	0.0199888103411865
-3.12000000000000	0.0181627584568321
-3.10000000000000	0.0134692400083830
-3.08000000000000	0.00664930853051337
-3.06000000000000	-0.00122027162771527
-3.04000000000000	-0.00889703275285341
-3.02000000000000	-0.0151689721605307
-3	-0.0190459088663164
-2.98000000000000	-0.0199158154179932
-2.96000000000000	-0.0176414417040319
-2.94000000000000	-0.0125819748522863
-2.92000000000000	-0.00553631560137325
-2.90000000000000	0.00238307204784879
-2.88000000000000	0.00992581868974877
-2.86000000000000	0.0159010782862473
-2.84000000000000	0.0193655533894835
-2.82000000000000	0.0197724270236954
-2.80000000000000	0.0170576844276502
-2.78000000000000	0.0116501946118357
-2.76000000000000	0.00440396112730614
-2.74000000000000	-0.00353675755785178
-2.72000000000000	-0.0109181561430722
-2.70000000000000	-0.0165748794297785
-2.68000000000000	-0.0196140379781854
-2.66000000000000	-0.0195561805966056
-2.64000000000000	-0.0164109603707204
-2.62000000000000	-0.0106755464153187
-2.60000000000000	-0.00325603674074476
-2.58000000000000	0.00467570900737705
-2.56000000000000	0.0118671962388395
-2.54000000000000	0.0171831323632551
-2.52000000000000	0.0197847175080680
-2.50000000000000	0.0192620641305098
-2.48000000000000	0.0156988284742298
-2.46000000000000	0.00965885068889238
-2.44000000000000	0.00209692733775058
-2.42000000000000	-0.00579216842275275
-2.40000000000000	-0.0127625433657333
-2.38000000000000	-0.0177140562648287
-2.36000000000000	-0.0198660807424671
-2.34000000000000	-0.0188806929788844
-2.32000000000000	-0.0149158216413383
-2.30000000000000	-0.00859997949979969
-2.28000000000000	-0.000932603905322703
-2.26000000000000	0.00687419702929992
-2.24000000000000	0.0135874274269424
-2.22000000000000	0.0181481517213696
-2.20000000000000	0.0198387537802002
-2.18000000000000	0.0183960503020045
-2.16000000000000	0.0140523897803195
-2.14000000000000	0.00749828617311756
-2.12000000000000	-0.000227426278556399
-2.10000000000000	-0.00790244661352846
-2.08000000000000	-0.0143146900659078
-2.06000000000000	-0.0184540704021329
-2.04000000000000	-0.0196719807964536
-2.02000000000000	-0.0177832284324813
-2	-0.0130943407639030
-1.98000000000000	-0.00635387291326072
-1.96000000000000	0.00136725780545844
-1.94000000000000	0.00884627604166741
-1.92000000000000	0.0149027053833034
-1.90000000000000	0.0185852782964291
-1.88000000000000	0.0193219119791756
-1.86000000000000	0.0170090053151563
-1.84000000000000	0.0120260309383831
-1.82000000000000	0.00517333552852000
-1.80000000000000	-0.00245669008700714
-1.78000000000000	-0.00965431113903316
-1.76000000000000	-0.0152850052137727
-1.74000000000000	-0.0184691062591346
-1.72000000000000	-0.0187199466421914
-1.70000000000000	-0.0160186588926747
-1.68000000000000	-0.0108140274378288
-1.66000000000000	-0.00394783341666998
-1.64000000000000	0.00348193169088511
-1.62000000000000	0.0102977162789028
-1.60000000000000	0.0154303916526580
-1.58000000000000	0.0180883973839215
-1.56000000000000	0.0178811081790602
-1.54000000000000	0.0148770355705872
-1.52000000000000	0.00958811195215920
-1.50000000000000	0.00288327913772447
-1.48000000000000	-0.00415403126550916
-1.46000000000000	-0.0104010241830784
-1.44000000000000	-0.0148747413701842
-1.42000000000000	-0.0168864445275376
-1.40000000000000	-0.0161466254396510
-1.38000000000000	-0.0128043688317503
-1.36000000000000	-0.00741563213357541
-1.34000000000000	-0.000846603860707112
-1.32000000000000	0.00587124855331519
-1.30000000000000	0.0117102307121185
-1.28000000000000	0.0158118255941224
-1.26000000000000	0.0176217595358446
-1.24000000000000	0.0169734531102132
-1.22000000000000	0.0141073961289627
-1.20000000000000	0.00962469611541719
-1.18000000000000	0.00438385156767421
-1.16000000000000	-0.000641096314787382
-1.14000000000000	-0.00451695736053359
-1.12000000000000	-0.00649643768564014
-1.10000000000000	-0.00612845051695246
-1.08000000000000	-0.00331663172269996
-1.06000000000000	0.00168199919552587
-1.04000000000000	0.00831618223960896
-1.02000000000000	0.0158458181771197
-1	0.0234747801079620
-0.980000000000000	0.0304883502267698
-0.960000000000000	0.0363724942910842
-0.940000000000000	0.0408960045828567
-0.920000000000000	0.0441434180076811
-0.900000000000000	0.0464952849853855
-0.880000000000000	0.0485612924930066
-0.860000000000000	0.0510793995080232
-0.840000000000000	0.0547992623428060
-0.820000000000000	0.0603700286898202
-0.800000000000000	0.0682508826125826
-0.780000000000000	0.0786579626383026
-0.760000000000000	0.0915544035189174
-0.740000000000000	0.106682552963966
-0.720000000000000	0.123630264502603
-0.700000000000000	0.141917788706372
-0.680000000000000	0.161089033240034
-0.660000000000000	0.180791189237090
-0.640000000000000	0.200829732590385
-0.620000000000000	0.221190921359232
-0.600000000000000	0.242030099263392
-0.580000000000000	0.263630213767339
-0.560000000000000	0.286339877388474
-0.540000000000000	0.310503228100990
-0.520000000000000	0.336394374415282
-0.500000000000000	0.364167401867867
-0.480000000000000	0.393829257434335
-0.460000000000000	0.425238117932821
-0.440000000000000	0.458125034946599
-0.420000000000000	0.492132637846967
-0.400000000000000	0.526862162368963
-0.380000000000000	0.561919417063955
-0.360000000000000	0.596951483957312
-0.340000000000000	0.631668598066686
-0.320000000000000	0.665849128640273
-0.300000000000000	0.699329140441227
-0.280000000000000	0.731980932648093
-0.260000000000000	0.763686702449888
-0.240000000000000	0.794313803383451
-0.220000000000000	0.823697019811140
-0.200000000000000	0.851631194306840
-0.180000000000000	0.877874952856351
-0.160000000000000	0.902163772107169
-0.140000000000000	0.924228759711113
-0.120000000000000	0.943816635274228
-0.0999999999999996	0.960706624548156
-0.0800000000000001	0.974721175997590
-0.0599999999999996	0.985729226975504
-0.0400000000000000	0.993642713167665
-0.0199999999999996	0.998408646332057
0	1
0.0199999999999996	0.998408646332057
0.0400000000000000	0.993642713167665
0.0599999999999996	0.985729226975504
0.0800000000000001	0.974721175997590
0.0999999999999996	0.960706624548156
0.120000000000000	0.943816635274228
0.140000000000000	0.924228759711113
0.160000000000000	0.902163772107169
0.180000000000000	0.877874952856351
0.200000000000000	0.851631194306840
0.220000000000000	0.823697019811140
0.240000000000000	0.794313803383451
0.260000000000000	0.763686702449888
0.280000000000000	0.731980932648093
0.300000000000000	0.699329140441227
0.320000000000000	0.665849128640273
0.340000000000000	0.631668598066686
0.360000000000000	0.596951483957312
0.380000000000000	0.561919417063955
0.400000000000000	0.526862162368963
0.420000000000000	0.492132637846967
0.440000000000000	0.458125034946599
0.460000000000000	0.425238117932821
0.480000000000000	0.393829257434335
0.500000000000000	0.364167401867867
0.520000000000000	0.336394374415282
0.540000000000000	0.310503228100990
0.560000000000000	0.286339877388474
0.580000000000000	0.263630213767339
0.600000000000000	0.242030099263392
0.620000000000000	0.221190921359232
0.640000000000000	0.200829732590385
0.660000000000000	0.180791189237090
0.680000000000000	0.161089033240034
0.700000000000000	0.141917788706372
0.720000000000000	0.123630264502603
0.740000000000000	0.106682552963966
0.760000000000000	0.0915544035189174
0.780000000000000	0.0786579626383026
0.800000000000000	0.0682508826125826
0.820000000000000	0.0603700286898202
0.840000000000000	0.0547992623428060
0.860000000000000	0.0510793995080232
0.880000000000000	0.0485612924930066
0.900000000000000	0.0464952849853855
0.920000000000000	0.0441434180076811
0.940000000000000	0.0408960045828567
0.960000000000000	0.0363724942910842
0.980000000000000	0.0304883502267698
1	0.0234747801079620
1.02000000000000	0.0158458181771199
1.04000000000000	0.00831618223960896
1.06000000000000	0.00168199919552601
1.08000000000000	-0.00331663172269996
1.10000000000000	-0.00612845051695242
1.12000000000000	-0.00649643768564014
1.14000000000000	-0.00451695736053367
1.16000000000000	-0.000641096314787382
1.18000000000000	0.00438385156767412
1.20000000000000	0.00962469611541719
1.22000000000000	0.0141073961289626
1.24000000000000	0.0169734531102132
1.26000000000000	0.0176217595358446
1.28000000000000	0.0158118255941223
1.30000000000000	0.0117102307121185
1.32000000000000	0.00587124855331507
1.34000000000000	-0.000846603860707112
1.36000000000000	-0.00741563213357557
1.38000000000000	-0.0128043688317503
1.40000000000000	-0.0161466254396510
1.42000000000000	-0.0168864445275376
1.44000000000000	-0.0148747413701841
1.46000000000000	-0.0104010241830784
1.48000000000000	-0.00415403126550904
1.50000000000000	0.00288327913772447
1.52000000000000	0.00958811195215908
1.54000000000000	0.0148770355705872
1.56000000000000	0.0178811081790601
1.58000000000000	0.0180883973839215
1.60000000000000	0.0154303916526581
1.62000000000000	0.0102977162789028
1.64000000000000	0.00348193169088524
1.66000000000000	-0.00394783341666998
1.68000000000000	-0.0108140274378287
1.70000000000000	-0.0160186588926747
1.72000000000000	-0.0187199466421914
1.74000000000000	-0.0184691062591346
1.76000000000000	-0.0152850052137727
1.78000000000000	-0.00965431113903293
1.80000000000000	-0.00245669008700714
1.82000000000000	0.00517333552852013
1.84000000000000	0.0120260309383831
1.86000000000000	0.0170090053151563
1.88000000000000	0.0193219119791756
1.90000000000000	0.0185852782964290
1.92000000000000	0.0149027053833034
1.94000000000000	0.00884627604166716
1.96000000000000	0.00136725780545844
1.98000000000000	-0.00635387291326085
2	-0.0130943407639030
2.02000000000000	-0.0177832284324812
2.04000000000000	-0.0196719807964536
2.06000000000000	-0.0184540704021330
2.08000000000000	-0.0143146900659078
2.10000000000000	-0.00790244661352859
2.12000000000000	-0.000227426278556399
2.14000000000000	0.00749828617311743
2.16000000000000	0.0140523897803195
2.18000000000000	0.0183960503020044
2.20000000000000	0.0198387537802002
2.22000000000000	0.0181481517213698
2.24000000000000	0.0135874274269424
2.26000000000000	0.00687419702929992
2.28000000000000	-0.000932603905322985
2.30000000000000	-0.00859997949979969
2.32000000000000	-0.0149158216413384
2.34000000000000	-0.0188806929788844
2.36000000000000	-0.0198660807424671
2.38000000000000	-0.0177140562648287
2.40000000000000	-0.0127625433657332
2.42000000000000	-0.00579216842275275
2.44000000000000	0.00209692733775086
2.46000000000000	0.00965885068889238
2.48000000000000	0.0156988284742298
2.50000000000000	0.0192620641305098
2.52000000000000	0.0197847175080680
2.54000000000000	0.0171831323632551
2.56000000000000	0.0118671962388397
2.58000000000000	0.00467570900737705
2.60000000000000	-0.00325603674074462
2.62000000000000	-0.0106755464153187
2.64000000000000	-0.0164109603707203
2.66000000000000	-0.0195561805966056
2.68000000000000	-0.0196140379781854
2.70000000000000	-0.0165748794297785
2.72000000000000	-0.0109181561430724
2.74000000000000	-0.00353675755785178
2.76000000000000	0.00440396112730614
2.78000000000000	0.0116501946118359
2.80000000000000	0.0170576844276502
2.82000000000000	0.0197724270236954
2.84000000000000	0.0193655533894835
2.86000000000000	0.0159010782862472
2.88000000000000	0.00992581868974877
2.90000000000000	0.00238307204784865
2.92000000000000	-0.00553631560137325
2.94000000000000	-0.0125819748522866
2.96000000000000	-0.0176414417040319
2.98000000000000	-0.0199158154179932
3	-0.0190459088663164
3.02000000000000	-0.0151689721605308
3.04000000000000	-0.00889703275285366
3.06000000000000	-0.00122027162771513
3.08000000000000	0.00664930853051337
3.10000000000000	0.0134692400083829
3.12000000000000	0.0181627584568319
3.14000000000000	0.0199888103411865
3.16000000000000	0.0186590574304013
3.18000000000000	0.0143834048907603
3.20000000000000	0.00783686472182424
3.22000000000000	0
3.24000000000000	-0.00773932078340540
3.26000000000000	-0.0143098075865855
3.28000000000000	-0.0186211197110732
3.30000000000000	-0.0199925763759352
3.32000000000000	-0.0182076380938696
3.34000000000000	-0.0135480954769464
3.36000000000000	-0.00674958149551535
3.38000000000000	0.00111456904004003
3.40000000000000	0.00880277646919837
3.42000000000000	0.0151012358749471
3.44000000000000	0.0190155517663633
3.46000000000000	0.0199277326729229
3.48000000000000	0.0176937594696306
3.50000000000000	0.0126663234515913
3.52000000000000	0.00563914431805780
3.54000000000000	-0.00227834089663747
3.56000000000000	-0.00983613396938447
3.58000000000000	-0.0158410232801884
3.60000000000000	-0.0193449662548827
3.62000000000000	-0.0197947649218290
3.64000000000000	-0.0171194040470172
3.66000000000000	-0.0117412630560004
3.68000000000000	-0.00450943163697234
3.70000000000000	0.00343434294300306
3.72000000000000	0.0108359127940339
3.74000000000000	0.0165267319768398
3.76000000000000	0.0196083444019561
3.78000000000000	0.0195942304438244
3.80000000000000	0.0164866177929890
3.82000000000000	0.0107761297985352
3.84000000000000	0.00336432682619202
3.86000000000000	-0.00457863033883739
3.88000000000000	-0.0117987232100402
3.90000000000000	-0.0171560576108895
3.92000000000000	-0.0198048279609217
3.94000000000000	-0.0193268514248748
3.96000000000000	-0.0157975898152144
3.98000000000000	-0.00977423584143506
4	-0.00220774462833200
4.02000000000000	0.00570730120320215
4.04000000000000	0.0127212898852891
4.06000000000000	0.0177268667451385
4.08000000000000	0.0199337611769479
4.10000000000000	0.0189935530067921
4.12000000000000	0.0150546803840969
4.14000000000000	0.00873900466352386
4.16000000000000	0.00104363216824580
4.18000000000000	-0.00681650697907359
4.20000000000000	-0.0136004696148541
4.22000000000000	-0.0182372171802038
4.24000000000000	-0.0199947091642340
4.26000000000000	-0.0185954762079251
4.28000000000000	-0.0142604264165584
4.30000000000000	-0.00767396882739424
4.32000000000000	0.000124039729435483
4.34000000000000	0.00790246516158092
4.36000000000000	0.0144332651192298
4.38000000000000	0.0186853698815642
4.40000000000000	0.0199874655957727
4.42000000000000	0.0181339799743602
4.44000000000000	0.0134175376395575
4.46000000000000	0.00658276112965959
4.48000000000000	-0.00129128862731170
4.50000000000000	-0.00896147230819820
4.52000000000000	-0.0152168365601492
4.54000000000000	-0.0190697969090042
4.56000000000000	-0.0199120556330568
4.58000000000000	-0.0176106385982380
4.60000000000000	-0.0125288889501113
4.62000000000000	-0.00546910322034689
4.64000000000000	0.00245413365482437
4.66000000000000	0.00998991678865691
4.68000000000000	0.0159485117207300
4.70000000000000	0.0193891873284566
4.72000000000000	0.0197687365866093
4.74000000000000	0.0170272370126013
4.76000000000000	0.0115975111089208
4.78000000000000	0.00433679320687648
4.80000000000000	-0.00360860898546617
4.82000000000000	-0.0109842911653982
4.84000000000000	-0.0166257952931468
4.86000000000000	-0.0196424519122657
4.88000000000000	-0.0195579972727784
4.90000000000000	-0.0163857649052168
4.92000000000000	-0.0106265805493273
4.94000000000000	-0.00318969278192242
4.96000000000000	0.00475077734084573
4.98000000000000	0.0119412041816721
5	0.0172463774455142


==> Sol2b.txt <==
-5	1.01265914102774
-4.98000000000000	1.02005491066293
-4.96000000000000	1.02428445087193
-4.94000000000000	1.02468001025490
-4.92000000000000	1.02117913868283
-4.90000000000000	1.01433454679976
-4.88000000000000	1.00522684516511
-4.86000000000000	0.995293939606789
-4.84000000000000	0.986104017507673
-4.82000000000000	0.979107965499153
-4.80000000000000	0.975410306364141
-4.78000000000000	0.975594819175906
-4.76000000000000	0.979632373418539
-4.74000000000000	0.986885528054893
-4.72000000000000	0.996209169450295
-4.70000000000000	1.00613129963669
-4.68000000000000	1.01508543242551
-4.66000000000000	1.02165790713291
-4.64000000000000	1.02481107451821
-4.62000000000000	1.02404711878314
-4.60000000000000	1.01948665174040
-4.58000000000000	1.01184967086045
-4.56000000000000	1.00234188750228
-4.54000000000000	0.992464371600929
-4.52000000000000	0.983776565730352
-4.50000000000000	0.977650083409986
-4.48000000000000	0.975052161489089
-4.46000000000000	0.976392954715847
-4.44000000000000	0.981460781321125
-4.42000000000000	0.989455542915350
-4.40000000000000	0.999115042431659
-4.38000000000000	1.00891425728956
-4.36000000000000	1.01730610692817
-4.34000000000000	1.02296570280961
-4.32000000000000	1.02499951918742
-4.30000000000000	1.02308646117510
-4.28000000000000	1.01752855856848
-4.26000000000000	1.00920328198194
-4.24000000000000	0.999425009532273
-4.22000000000000	0.989737515434564
-4.20000000000000	0.981670241998168
-4.18000000000000	0.976496834315436
-4.16000000000000	0.975034059706554
-4.14000000000000	0.977512858118769
-4.12000000000000	0.983541881786624
-4.10000000000000	0.992169280439173
-4.08000000000000	1.00203297752847
-4.06000000000000	1.01157571216714
-4.04000000000000	1.01929089638145
-4.02000000000000	1.02396047222547
-4	1.02484721634808
-3.98000000000000	1.02181113135008
-3.96000000000000	1.01533154829517
-3.94000000000000	1.00643145087463
-3.92000000000000	0.996515968775769
-3.90000000000000	0.987150538600312
-3.88000000000000	0.979813755845834
-3.86000000000000	0.975663937188046
-3.84000000000000	0.975356247746776
-3.82000000000000	0.978939264919324
-3.80000000000000	0.985847309077546
-3.78000000000000	0.994989751942973
-3.76000000000000	1.00492320281124
-3.74000000000000	1.01407938820703
-3.72000000000000	1.02101274778259
-3.70000000000000	1.02462865651171
-3.68000000000000	1.02435624191266
-3.66000000000000	1.02023851226080
-3.64000000000000	1.01292556652748
-3.62000000000000	1.00357195804690
-3.60000000000000	0.993654415930949
-3.58000000000000	0.984738702012764
-3.56000000000000	0.978232411481255
-3.54000000000000	0.975162744550995
-3.52000000000000	0.976014334134415
-3.50000000000000	0.980652732961053
-3.48000000000000	0.988345639845321
-3.46000000000000	0.997878513941874
-3.44000000000000	1.00774632403976
-3.42000000000000	1.01639115989798
-3.40000000000000	1.02244819201723
-3.38000000000000	1.02496114820794
-3.36000000000000	1.02353328794248
-3.34000000000000	1.01839003896098
-3.32000000000000	1.01034340718782
-3.30000000000000	1.00066377885060
-3.28000000000000	0.990879354428044
-3.26000000000000	0.982534879396493
-3.24000000000000	0.976947762885064
-3.22000000000000	0.975000087741360
-3.20000000000000	0.976999349045080
-3.18000000000000	0.982629907396137
-3.16000000000000	0.991002821435646
-3.14000000000000	1.00079619214045
-3.12000000000000	1.01046386161296
-3.10000000000000	1.01847951741623
-3.08000000000000	1.02357766374721
-3.06000000000000	1.02495341539832
-3.04000000000000	1.02238957143387
-3.02000000000000	1.01629090644204
-3	1.00762026552756
-2.98000000000000	0.997746552240713
-2.96000000000000	0.988228608806240
-2.94000000000000	0.980569109211844
-2.92000000000000	0.975977320026359
-2.90000000000000	0.975178183797887
-2.88000000000000	0.978297866565489
-2.86000000000000	0.984843839015766
-2.84000000000000	0.993782636031698
-2.82000000000000	1.00370301811079
-2.80000000000000	1.01303877505217
-2.78000000000000	1.02031599610948
-2.76000000000000	1.02438576808933
-2.74000000000000	1.02460556348229
-2.72000000000000	1.02094068142867
-2.70000000000000	1.01396972622128
-2.68000000000000	1.00479325840997
-2.66000000000000	0.994860040489908
-2.64000000000000	0.985738309159025
-2.62000000000000	0.978868185225777
-2.60000000000000	0.975334310198892
-2.58000000000000	0.975694605242240
-2.56000000000000	0.979892187690629
-2.54000000000000	0.987264351571901
-2.52000000000000	0.996647194308348
-2.50000000000000	1.00655937134183
-2.48000000000000	1.01543596786768
-2.46000000000000	1.02187556447301
-2.44000000000000	1.02486149044754
-2.42000000000000	1.02392233373418
-2.40000000000000	1.01920636652742
-2.38000000000000	1.01145813635391
-2.36000000000000	1.00190091838910
-2.34000000000000	0.992043587204297
-2.32000000000000	0.983442398648790
-2.30000000000000	0.977455291270032
-2.28000000000000	0.975027497675010
-2.26000000000000	0.976542313084927
-2.24000000000000	0.981760581447028
-2.22000000000000	0.989858452915856
-2.20000000000000	0.999557451627779
-2.18000000000000	1.00932631892696
-2.16000000000000	1.01762276543533
-2.14000000000000	1.02313696463019
-2.12000000000000	1.02499834564694
-2.10000000000000	1.02291303727014
-2.08000000000000	1.01721026372803
-2.06000000000000	1.00879036741384
-2.04000000000000	0.998982664602473
-2.02000000000000	0.989335575617580
-2	0.981372163279387
-1.98000000000000	0.976349674734387
-1.96000000000000	0.975061049721454
-1.94000000000000	0.977709732750292
-1.92000000000000	0.983877553590795
-1.90000000000000	0.992590747030302
-1.88000000000000	1.00247368882094
-1.86000000000000	1.01196607627876
-1.84000000000000	1.01956926547726
-1.82000000000000	1.02408287378821
-1.80000000000000	1.02479429340458
-1.78000000000000	1.02159119579385
-1.76000000000000	1.01497926505973
-1.74000000000000	1.00600236045106
-1.72000000000000	0.996077712534862
-1.70000000000000	0.986772171850328
-1.68000000000000	0.979554835356548
-1.66000000000000	0.975565105388849
-1.64000000000000	0.975432799354053
-1.62000000000000	0.979178710690683
-1.60000000000000	0.986211320089737
-1.58000000000000	0.995420175905895
-1.56000000000000	1.00535120068537
-1.54000000000000	1.01443624632805
-1.52000000000000	1.02124065564597
-1.50000000000000	1.02468974516341
-1.48000000000000	1.02423845176227
-1.46000000000000	1.01995735883203
-1.44000000000000	1.01252151929116
-1.42000000000000	1.00310383893761
-1.40000000000000	0.993189851211341
-1.38000000000000	0.984343124669408
-1.36000000000000	0.977958337809018
-1.34000000000000	0.975041001705064
-1.32000000000000	0.976048601920068
-1.30000000000000	0.980818232095935
-1.28000000000000	0.988592135034777
-1.26000000000000	0.998137111617249
-1.24000000000000	1.00793894758706
-1.22000000000000	1.01644118499594
-1.20000000000000	1.02229059551508
-1.18000000000000	1.02455068793121
-1.16000000000000	1.02284964029037
-1.14000000000000	1.01743935248212
-1.12000000000000	1.00915620142169
-1.10000000000000	0.999289342032281
-1.08000000000000	0.989376671982214
-1.06000000000000	0.980959752972406
-1.04000000000000	0.975335515292951
-1.02000000000000	0.973343666232705
-1	0.975224303060654
-0.980000000000000	0.980570794886433
-0.960000000000000	0.988389440029062
-0.940000000000000	0.997260969217528
-0.920000000000000	1.00558137984771
-0.900000000000000	1.01184331075688
-0.880000000000000	1.01490746849833
-0.860000000000000	1.01421017076406
-0.840000000000000	1.00986090635815
-0.820000000000000	1.00260378087580
-0.800000000000000	0.993646153644962
-0.780000000000000	0.984390129848639
-0.760000000000000	0.976128719537849
-0.740000000000000	0.969779559660506
-0.720000000000000	0.965720053975586
-0.700000000000000	0.963759967935139
-0.680000000000000	0.963248993632889
-0.660000000000000	0.963279862414619
-0.640000000000000	0.962924227738096
-0.620000000000000	0.961435849808546
-0.600000000000000	0.958373073861610
-0.580000000000000	0.953622583142019
-0.560000000000000	0.947337568774546
-0.540000000000000	0.939825360536663
-0.520000000000000	0.931426532730954
-0.500000000000000	0.922420072591876
-0.480000000000000	0.912972868129759
-0.460000000000000	0.903133984402776
-0.440000000000000	0.892861160991986
-0.420000000000000	0.882061642170617
-0.400000000000000	0.870631305443171
-0.380000000000000	0.858482215589845
-0.360000000000000	0.845555749168073
-0.340000000000000	0.831823719760729
-0.320000000000000	0.817282411189322
-0.300000000000000	0.801944383319590
-0.280000000000000	0.785831392385619
-0.260000000000000	0.768969886992363
-0.240000000000000	0.751389070248232
-0.220000000000000	0.733120747529628
-0.200000000000000	0.714200027302113
-0.180000000000000	0.694666156190015
-0.160000000000000	0.674563095417274
-0.140000000000000	0.653939719907875
-0.120000000000000	0.632849682475603
-0.0999999999999996	0.611351043519838
-0.0800000000000001	0.589505761052923
-0.0599999999999996	0.567379105706898
-0.0400000000000000	0.545039035502175
-0.0199999999999996	0.522555545663910
0	0.500000000000000
0.0199999999999996	0.477444448659683
0.0400000000000000	0.454960938578326
0.0599999999999996	0.432620824987174
0.0800000000000001	0.410494093835665
0.0999999999999996	0.388648705569997
0.120000000000000	0.367149970579674
0.140000000000000	0.346059965997440
0.160000000000000	0.325437002601338
0.180000000000000	0.305335149432962
0.200000000000000	0.285803822474806
0.220000000000000	0.266887442360100
0.240000000000000	0.248625164652244
0.260000000000000	0.231050684760448
0.280000000000000	0.214192118088082
0.300000000000000	0.198071954576032
0.320000000000000	0.182707085438930
0.340000000000000	0.168108898629322
0.360000000000000	0.154283438430625
0.380000000000000	0.141231623597205
0.400000000000000	0.128949517646170
0.420000000000000	0.117428644272503
0.440000000000000	0.106656340413034
0.460000000000000	0.0966161392261192
0.480000000000000	0.0872881751780907
0.500000000000000	0.0786496035251426
0.520000000000000	0.0706750267366744
0.540000000000000	0.0633369208060552
0.560000000000000	0.0566060549173728
0.580000000000000	0.0504518985601440
0.600000000000000	0.0448430108851824
0.620000000000000	0.0397474078504851
0.640000000000000	0.0351329034932110
0.660000000000000	0.0309674224606443
0.680000000000000	0.0272192817192835
0.700000000000000	0.0238574401186756
0.720000000000000	0.0208517151997177
0.740000000000000	0.0181729672928656
0.760000000000000	0.0157932515399384
0.780000000000000	0.0136859389866999
0.800000000000000	0.0118258083276780
0.820000000000000	0.0101891102378840
0.840000000000000	0.00875360649876760
0.860000000000000	0.00749858632054711
0.880000000000000	0.00640486238443494
0.900000000000000	0.00545474918213463
0.920000000000000	0.00463202622331869
0.940000000000000	0.00392188862235314
0.960000000000000	0.00331088747150762
0.980000000000000	0.00278686226758606
1	0.00233886749052363
1.02000000000000	0.00195709524384023
1.04000000000000	0.00163279566521180
1.06000000000000	0.00135819660741970
1.08000000000000	0.00112642388139618
1.10000000000000	0.000931423148990949
1.12000000000000	0.000767884357568739
1.14000000000000	0.000631169424890476
1.16000000000000	0.000517243713387989
1.18000000000000	0.000422611679612454
1.20000000000000	0.000344256948322539
1.22000000000000	0.000279586941775711
1.24000000000000	0.000226382093167040
1.26000000000000	0.000182749588267381
1.28000000000000	0.000147081510245966
1.30000000000000	0.000118017208264675
1.32000000000000	0
1.34000000000000	0
1.36000000000000	0
1.38000000000000	0
1.40000000000000	0
1.42000000000000	0
1.44000000000000	0
1.46000000000000	0
1.48000000000000	0
1.50000000000000	0
1.52000000000000	0
1.54000000000000	0
1.56000000000000	0
1.58000000000000	0
1.60000000000000	0
1.62000000000000	0
1.64000000000000	0
1.66000000000000	0
1.68000000000000	0
1.70000000000000	0
1.72000000000000	0
1.74000000000000	0
1.76000000000000	0
1.78000000000000	0
1.80000000000000	0
1.82000000000000	0
1.84000000000000	0
1.86000000000000	0
1.88000000000000	0
1.90000000000000	0
1.92000000000000	0
1.94000000000000	0
1.96000000000000	0
1.98000000000000	0
2	0
2.02000000000000	0
2.04000000000000	0
2.06000000000000	0
2.08000000000000	0
2.10000000000000	0
2.12000000000000	0
2.14000000000000	0
2.16000000000000	0
2.18000000000000	0
2.20000000000000	0
2.22000000000000	0
2.24000000000000	0
2.26000000000000	0
2.28000000000000	0
2.30000000000000	0
2.32000000000000	0
2.34000000000000	0
2.36000000000000	0
2.38000000000000	0
2.40000000000000	0
2.42000000000000	0
2.44000000000000	0
2.46000000000000	0
2.48000000000000	0
2.50000000000000	0
2.52000000000000	0
2.54000000000000	0
2.56000000000000	0
2.58000000000000	0
2.60000000000000	0
2.62000000000000	0
2.64000000000000	0
2.66000000000000	0
2.68000000000000	0
2.70000000000000	0
2.72000000000000	0
2.74000000000000	0
2.76000000000000	0
2.78000000000000	0
2.80000000000000	0
2.82000000000000	0
2.84000000000000	0
2.86000000000000	0
2.88000000000000	0
2.90000000000000	0
2.92000000000000	0
2.94000000000000	0
2.96000000000000	0
2.98000000000000	0
3	0
3.02000000000000	0
3.04000000000000	0
3.06000000000000	0
3.08000000000000	0
3.10000000000000	0
3.12000000000000	0
3.14000000000000	0
3.16000000000000	0
3.18000000000000	0
3.20000000000000	0
3.22000000000000	0
3.24000000000000	0
3.26000000000000	0
3.28000000000000	0
3.30000000000000	0
3.32000000000000	0
3.34000000000000	0
3.36000000000000	0
3.38000000000000	0
3.40000000000000	0
3.42000000000000	0
3.44000000000000	0
3.46000000000000	0
3.48000000000000	0
3.50000000000000	0
3.52000000000000	0
3.54000000000000	0
3.56000000000000	0
3.58000000000000	0
3.60000000000000	0
3.62000000000000	0
3.64000000000000	0
3.66000000000000	0
3.68000000000000	0
3.70000000000000	0
3.72000000000000	0
3.74000000000000	0
3.76000000000000	0
3.78000000000000	0
3.80000000000000	0
3.82000000000000	0
3.84000000000000	0
3.86000000000000	0
3.88000000000000	0
3.90000000000000	0
3.92000000000000	0
3.94000000000000	0
3.96000000000000	0
3.98000000000000	0
4	0
4.02000000000000	0
4.04000000000000	0
4.06000000000000	0
4.08000000000000	0
4.10000000000000	0
4.12000000000000	0
4.14000000000000	0
4.16000000000000	0
4.18000000000000	0
4.20000000000000	0
4.22000000000000	0
4.24000000000000	0
4.26000000000000	0
4.28000000000000	0
4.30000000000000	0
4.32000000000000	0
4.34000000000000	0
4.36000000000000	0
4.38000000000000	0
4.40000000000000	0
4.42000000000000	0
4.44000000000000	0
4.46000000000000	0
4.48000000000000	0
4.50000000000000	0
4.52000000000000	0
4.54000000000000	0
4.56000000000000	0
4.58000000000000	0
4.60000000000000	0
4.62000000000000	0
4.64000000000000	0
4.66000000000000	0
4.68000000000000	0
4.70000000000000	0
4.72000000000000	0
4.74000000000000	0
4.76000000000000	0
4.78000000000000	0
4.80000000000000	0
4.82000000000000	0
4.84000000000000	0
4.86000000000000	0
4.88000000000000	0
4.90000000000000	0
4.92000000000000	0
4.94000000000000	0
4.96000000000000	0
4.98000000000000	0
5	0

==> Sol3b.txt <==
-5	1.01265914102774
-4.98000000000000	1.02005491066293
-4.96000000000000	1.02428445087193
-4.94000000000000	1.02468001025490
-4.92000000000000	1.02117913868283
-4.90000000000000	1.01433454679976
-4.88000000000000	1.00522684516511
-4.86000000000000	0.995293939606789
-4.84000000000000	0.986104017507673
-4.82000000000000	0.979107965499153
-4.80000000000000	0.975410306364141
-4.78000000000000	0.975594819175906
-4.76000000000000	0.979632373418539
-4.74000000000000	0.986885528054893
-4.72000000000000	0.996209169450295
-4.70000000000000	1.00613129963669
-4.68000000000000	1.01508543242551
-4.66000000000000	1.02165790713291
-4.64000000000000	1.02481107451821
-4.62000000000000	1.02404711878314
-4.60000000000000	1.01948665174040
-4.58000000000000	1.01184967086045
-4.56000000000000	1.00234188750228
-4.54000000000000	0.992464371600929
-4.52000000000000	0.983776565730352
-4.50000000000000	0.977650083409986
-4.48000000000000	0.975052161489089
-4.46000000000000	0.976392954715847
-4.44000000000000	0.981460781321125
-4.42000000000000	0.989455542915350
-4.40000000000000	0.999115042431659
-4.38000000000000	1.00891425728956
-4.36000000000000	1.01730610692817
-4.34000000000000	1.02296570280961
-4.32000000000000	1.02499951918742
-4.30000000000000	1.02308646117510
-4.28000000000000	1.01752855856848
-4.26000000000000	1.00920328198194
-4.24000000000000	0.999425009532273
-4.22000000000000	0.989737515434564
-4.20000000000000	0.981670241998168
-4.18000000000000	0.976496834315436
-4.16000000000000	0.975034059706554
-4.14000000000000	0.977512858118769
-4.12000000000000	0.983541881786624
-4.10000000000000	0.992169280439173
-4.08000000000000	1.00203297752847
-4.06000000000000	1.01157571216714
-4.04000000000000	1.01929089638145
-4.02000000000000	1.02396047222547
-4	1.02484721634808
-3.98000000000000	1.02181113135008
-3.96000000000000	1.01533154829517
-3.94000000000000	1.00643145087463
-3.92000000000000	0.996515968775769
-3.90000000000000	0.987150538600312
-3.88000000000000	0.979813755845834
-3.86000000000000	0.975663937188046
-3.84000000000000	0.975356247746776
-3.82000000000000	0.978939264919324
-3.80000000000000	0.985847309077546
-3.78000000000000	0.994989751942973
-3.76000000000000	1.00492320281124
-3.74000000000000	1.01407938820703
-3.72000000000000	1.02101274778259
-3.70000000000000	1.02462865651171
-3.68000000000000	1.02435624191266
-3.66000000000000	1.02023851226080
-3.64000000000000	1.01292556652748
-3.62000000000000	1.00357195804690
-3.60000000000000	0.993654415930949
-3.58000000000000	0.984738702012764
-3.56000000000000	0.978232411481255
-3.54000000000000	0.975162744550995
-3.52000000000000	0.976014334134415
-3.50000000000000	0.980652732961053
-3.48000000000000	0.988345639845321
-3.46000000000000	0.997878513941874
-3.44000000000000	1.00774632403976
-3.42000000000000	1.01639115989798
-3.40000000000000	1.02244819201723
-3.38000000000000	1.02496114820794
-3.36000000000000	1.02353328794248
-3.34000000000000	1.01839003896098
-3.32000000000000	1.01034340718782
-3.30000000000000	1.00066377885060
-3.28000000000000	0.990879354428044
-3.26000000000000	0.982534879396493
-3.24000000000000	0.976947762885064
-3.22000000000000	0.975000087741360
-3.20000000000000	0.976999349045080
-3.18000000000000	0.982629907396137
-3.16000000000000	0.991002821435646
-3.14000000000000	1.00079619214045
-3.12000000000000	1.01046386161296
-3.10000000000000	1.01847951741623
-3.08000000000000	1.02357766374721
-3.06000000000000	1.02495341539832
-3.04000000000000	1.02238957143387
-3.02000000000000	1.01629090644204
-3	1.00762026552756
-2.98000000000000	0.997746552240713
-2.96000000000000	0.988228608806240
-2.94000000000000	0.980569109211844
-2.92000000000000	0.975977320026359
-2.90000000000000	0.975178183797887
-2.88000000000000	0.978297866565489
-2.86000000000000	0.984843839015766
-2.84000000000000	0.993782636031698
-2.82000000000000	1.00370301811079
-2.80000000000000	1.01303877505217
-2.78000000000000	1.02031599610948
-2.76000000000000	1.02438576808933
-2.74000000000000	1.02460556348229
-2.72000000000000	1.02094068142867
-2.70000000000000	1.01396972622128
-2.68000000000000	1.00479325840997
-2.66000000000000	0.994860040489908
-2.64000000000000	0.985738309159025
-2.62000000000000	0.978868185225777
-2.60000000000000	0.975334310198892
-2.58000000000000	0.975694605242240
-2.56000000000000	0.979892187690629
-2.54000000000000	0.987264351571901
-2.52000000000000	0.996647194308348
-2.50000000000000	1.00655937134183
-2.48000000000000	1.01543596786768
-2.46000000000000	1.02187556447301
-2.44000000000000	1.02486149044754
-2.42000000000000	1.02392233373418
-2.40000000000000	1.01920636652742
-2.38000000000000	1.01145813635391
-2.36000000000000	1.00190091838910
-2.34000000000000	0.992043587204297
-2.32000000000000	0.983442398648790
-2.30000000000000	0.977455291270032
-2.28000000000000	0.975027497675010
-2.26000000000000	0.976542313084927
-2.24000000000000	0.981760581447028
-2.22000000000000	0.989858452915856
-2.20000000000000	0.999557451627779
-2.18000000000000	1.00932631892696
-2.16000000000000	1.01762276543533
-2.14000000000000	1.02313696463019
-2.12000000000000	1.02499834564694
-2.10000000000000	1.02291303727014
-2.08000000000000	1.01721026372803
-2.06000000000000	1.00879036741384
-2.04000000000000	0.998982664602473
-2.02000000000000	0.989335575617580
-2	0.981372163279387
-1.98000000000000	0.976349674734387
-1.96000000000000	0.975061049721454
-1.94000000000000	0.977709732750292
-1.92000000000000	0.983877553590795
-1.90000000000000	0.992590747030302
-1.88000000000000	1.00247368882094
-1.86000000000000	1.01196607627876
-1.84000000000000	1.01956926547726
-1.82000000000000	1.02408287378821
-1.80000000000000	1.02479429340458
-1.78000000000000	1.02159119579385
-1.76000000000000	1.01497926505973
-1.74000000000000	1.00600236045106
-1.72000000000000	0.996077712534862
-1.70000000000000	0.986772171850328
-1.68000000000000	0.979554835356548
-1.66000000000000	0.975565105388849
-1.64000000000000	0.975432799354053
-1.62000000000000	0.979178710690683
-1.60000000000000	0.986211320089737
-1.58000000000000	0.995420175905895
-1.56000000000000	1.00535120068537
-1.54000000000000	1.01443624632805
-1.52000000000000	1.02124065564597
-1.50000000000000	1.02468974516341
-1.48000000000000	1.02423845176227
-1.46000000000000	1.01995735883203
-1.44000000000000	1.01252151929116
-1.42000000000000	1.00310383893761
-1.40000000000000	0.993189851211341
-1.38000000000000	0.984343124669408
-1.36000000000000	0.977958337809018
-1.34000000000000	0.975041001705064
-1.32000000000000	0.976048601920068
-1.30000000000000	0.980818232095935
-1.28000000000000	0.988592135034777
-1.26000000000000	0.998137111617249
-1.24000000000000	1.00793894758706
-1.22000000000000	1.01644118499594
-1.20000000000000	1.02229059551508
-1.18000000000000	1.02455068793121
-1.16000000000000	1.02284964029037
-1.14000000000000	1.01743935248212
-1.12000000000000	1.00915620142169
-1.10000000000000	0.999289342032281
-1.08000000000000	0.989376671982214
-1.06000000000000	0.980959752972406
-1.04000000000000	0.975335515292951
-1.02000000000000	0.973343666232705
-1	0.975224303060654
-0.980000000000000	0.980570794886433
-0.960000000000000	0.988389440029062
-0.940000000000000	0.997260969217528
-0.920000000000000	1.00558137984771
-0.900000000000000	1.01184331075688
-0.880000000000000	1.01490746849833
-0.860000000000000	1.01421017076406
-0.840000000000000	1.00986090635815
-0.820000000000000	1.00260378087580
-0.800000000000000	0.993646153644962
-0.780000000000000	0.984390129848639
-0.760000000000000	0.976128719537849
-0.740000000000000	0.969779559660506
-0.720000000000000	0.965720053975586
-0.700000000000000	0.963759967935139
-0.680000000000000	0.963248993632889
-0.660000000000000	0.963279862414619
-0.640000000000000	0.962924227738096
-0.620000000000000	0.961435849808546
-0.600000000000000	0.958373073861610
-0.580000000000000	0.953622583142019
-0.560000000000000	0.947337568774546
-0.540000000000000	0.939825360536663
-0.520000000000000	0.931426532730954
-0.500000000000000	0.922420072591876
-0.480000000000000	0.912972868129759
-0.460000000000000	0.903133984402776
-0.440000000000000	0.892861160991986
-0.420000000000000	0.882061642170617
-0.400000000000000	0.870631305443171
-0.380000000000000	0.858482215589845
-0.360000000000000	0.845555749168074
-0.340000000000000	0.831823719760730
-0.320000000000000	0.817282411189322
-0.300000000000000	0.801944383319585
-0.280000000000000	0.785831392385586
-0.260000000000000	0.768969886992237
-0.240000000000000	0.751389070247859
-0.220000000000000	0.733120747528706
-0.200000000000000	0.714200027300253
-0.180000000000000	0.694666156187309
-0.160000000000000	0.674563095416404
-0.140000000000000	0.653939719919832
-0.120000000000000	0.632849682532173
-0.0999999999999996	0.611351043695074
-0.0800000000000001	0.589505761487640
-0.0599999999999996	0.567379106604032
-0.0400000000000000	0.545039037001010
-0.0199999999999996	0.522555547396155
0	0.500000000000000
0.0199999999999996	0.477444441251031
0.0400000000000000	0.454960911159992
0.0599999999999996	0.432620754784112
0.0800000000000001	0.410493948289535
0.0999999999999996	0.388648454484596
0.120000000000000	0.367149623578381
0.140000000000000	0.346059651890799
0.160000000000000	0.325437100620821
0.180000000000000	0.305336455058645
0.200000000000000	0.285807672253584
0.220000000000000	0.266895632250749
0.240000000000000	0.248639399553094
0.260000000000000	0.231071256513383
0.280000000000000	0.214215628561817
0.300000000000000	0.198088292471659
0.320000000000000	0.182696582067181
0.340000000000000	0.168041517019372
0.360000000000000	0.154122626029322
0.380000000000000	0.140945462784254
0.400000000000000	0.128530340735510
0.420000000000000	0.116918930715623
0.440000000000000	0.106173841818053
0.460000000000000	0.0963662628550143
0.480000000000000	0.0875492184859405
0.500000000000000	0.0797192796421615
0.520000000000000	0.0727765862043032
0.540000000000000	0.0664992021487734
0.560000000000000	0.0605496786092921
0.580000000000000	0.0545263802623066
0.600000000000000	0.0480590956319752
0.620000000000000	0.0409306655095157
0.640000000000000	0.0331900347245177
0.660000000000000	0.0252147073359070
0.680000000000000	0.0176875570714564
0.700000000000000	0.0114748481724897
0.720000000000000	0.00742348437502086
0.740000000000000	0.00612549424623667
0.760000000000000	0.00771522261772599
0.780000000000000	0.0117620078220389
0.800000000000000	0.0172977703003180
0.820000000000000	0.0229820013515656
0.840000000000000	0.0273681193556899
0.860000000000000	0.0292073434051496
0.880000000000000	0.0277171932672012
0.900000000000000	0.0227528091211507
0.920000000000000	0.0148454322943461
0.940000000000000	0.00510474646223433
0.960000000000000	-0.00498878502792254
0.980000000000000	-0.0138554805783952
1	-0.0200979619582986
1.02000000000000	-0.0227421432796150
1.04000000000000	-0.0213988933766259
1.06000000000000	-0.0163238538127545
1.08000000000000	-0.00837048025499384
1.10000000000000	0.00115218833026235
1.12000000000000	0.0106919701368309
1.14000000000000	0.0187016913318978
1.16000000000000	0.0238841277171432
1.18000000000000	0.0253959112904385
1.20000000000000	0.0229791094117209
1.22000000000000	0.0170003588794866
1.24000000000000	0.00839171177339188
1.26000000000000	-0.00149738920621656
1.28000000000000	-0.0111137019447307
1.30000000000000	-0.0189457334875358
1.32000000000000	-0.0237625787412005
1.34000000000000	-0.0248084070069415
1.36000000000000	-0.0219219236775077
1.38000000000000	-0.0155619576827816
1.40000000000000	-0.00673513559399337
1.42000000000000	0.00316294125215134
1.44000000000000	0.0125679436630021
1.46000000000000	0.0199937135627552
1.48000000000000	0.0242668340792811
1.50000000000000	0.0247118356604116
1.52000000000000	0.0212577965056250
1.54000000000000	0.0144495058529928
1.56000000000000	0.00536142632303396
1.58000000000000	-0.00457196235268601
1.60000000000000	-0.0137826541491111
1.62000000000000	-0.0208166849544590
1.64000000000000	-0.0245636932215239
1.66000000000000	-0.0244322310081850
1.68000000000000	-0.0204431480827833
1.70000000000000	-0.0132263061563090
1.72000000000000	-0.00392114228727951
1.74000000000000	0.00600321944663002
1.76000000000000	0.0149799074009796
1.78000000000000	0.0215916746407996
1.80000000000000	0.0247946492675743
1.82000000000000	0.0240831374354803
1.84000000000000	0.0195694602002749
1.86000000000000	0.0119662196506644
1.88000000000000	0.00247379405657677
1.90000000000000	-0.00740917596577091
1.92000000000000	-0.0161223902380384
1.94000000000000	-0.0222902264023635
1.96000000000000	-0.0249389206668445
1.98000000000000	-0.0236503038657325
2	-0.0186278213033548
2.02000000000000	-0.0106644133098082
2.04000000000000	-0.00101732746996617
2.06000000000000	0.00879037307199902
2.08000000000000	0.0172102677538583
2.10000000000000	0.0229130401256379
2.12000000000000	0.0249983476660042
2.14000000000000	0.0231369660533805
2.16000000000000	0.0176227664353801
2.18000000000000	0.00932631962747488
2.20000000000000	-0.000442547883049826
2.22000000000000	-0.0101415467436233
2.24000000000000	-0.0182394183166706
2.26000000000000	-0.0234576867516051
2.28000000000000	-0.0249725022122611
2.30000000000000	-0.0225447086524722
2.32000000000000	-0.0165576012981019
2.34000000000000	-0.00795641275942150
2.36000000000000	0.00190091841381285
2.38000000000000	0.0114581363706811
2.40000000000000	0.0192063665387677
2.42000000000000	0.0239223337418415
2.44000000000000	0.0248614904526882
2.46000000000000	0.0218755644764627
2.48000000000000	0.0154359678699904
2.50000000000000	0.00655937134336695
2.52000000000000	-0.00335280569063089
2.54000000000000	-0.0127356484274227
2.56000000000000	-0.0201078123089248
2.58000000000000	-0.0243053947574667
2.60000000000000	-0.0246656898009159
2.62000000000000	-0.0211318147740977
2.64000000000000	-0.0142616908408933
2.66000000000000	-0.00513995951003839
2.68000000000000	0.00479325841000140
2.70000000000000	0.0139697262213015
2.72000000000000	0.0209406814286830
2.74000000000000	0.0246055634823018
2.76000000000000	0.0243857680893388
2.78000000000000	0.0203159961094797
2.80000000000000	0.0130387750521740
2.82000000000000	0.00370301811079166
2.84000000000000	-0.00621736396830080
2.86000000000000	-0.0151561609842332
2.88000000000000	-0.0217021334345103
2.90000000000000	-0.0248218162021133
2.92000000000000	-0.0240226799736404
2.94000000000000	-0.0194308907881556
2.96000000000000	-0.0117713911937596
2.98000000000000	-0.00225344775928662
3	0.00762026552755543
3.02000000000000	0.0162909064420389
3.04000000000000	0.0223895714338693
3.06000000000000	0.0249534153983176
3.08000000000000	0.0235776637472133
3.10000000000000	0.0184795174162306
3.12000000000000	0.0104638616129605
3.14000000000000	0.000796192140453751
3.16000000000000	-0.00899717856435357
3.18000000000000	-0.0173700926038634
3.20000000000000	-0.0230006509549198
3.22000000000000	-0.0249999122586402
3.24000000000000	-0.0230522371149362
3.26000000000000	-0.0174651206035069
3.28000000000000	-0.00912064557195573
3.30000000000000	0.000663778850599170
3.32000000000000	0.0103434071878180
3.34000000000000	0.0183900389609770
3.36000000000000	0.0235332879424807
3.38000000000000	0.0249611482079378
3.40000000000000	0.0224481920172323
3.42000000000000	0.0163911598979813
3.44000000000000	0.00774632403975777
3.46000000000000	-0.00212148605812615
3.48000000000000	-0.0116543601546793
3.50000000000000	-0.0193472670389472
3.52000000000000	-0.0239856658655846
3.54000000000000	-0.0248372554490055
3.56000000000000	-0.0217675885187446
3.58000000000000	-0.0152612979872361
3.60000000000000	-0.00634558406905091
3.62000000000000	0.00357195804689830
3.64000000000000	0.0129255665274761
3.66000000000000	0.0202385122607971
3.68000000000000	0.0243562419126624
3.70000000000000	0.0246286565117062
3.72000000000000	0.0210127477825931
3.74000000000000	0.0140793882070276
3.76000000000000	0.00492320281124244
3.78000000000000	-0.00501024805702706
3.80000000000000	-0.0141526909224545
3.82000000000000	-0.0210607350806763
3.84000000000000	-0.0246437522532237
3.86000000000000	-0.0243360628119539
3.88000000000000	-0.0201862441541662
3.90000000000000	-0.0128494613996884
3.92000000000000	-0.00348403122423114
3.94000000000000	0.00643145087463320
3.96000000000000	0.0153315482951722
3.98000000000000	0.0218111313500757
4	0.0248472163480844
4.02000000000000	0.0239604722254670
4.04000000000000	0.0192908963814498
4.06000000000000	0.0115757121671423
4.08000000000000	0.00203297752846976
4.10000000000000	-0.00783071956082713
4.12000000000000	-0.0164581182133763
4.14000000000000	-0.0224871418812313
4.16000000000000	-0.0249659402934455
4.18000000000000	-0.0235031656845639
4.20000000000000	-0.0183297580018323
4.22000000000000	-0.0102624845654363
4.24000000000000	-0.000574990467727119
4.26000000000000	0.00920328198194148
4.28000000000000	0.0175285585684798
4.30000000000000	0.0230864611751015
4.32000000000000	0.0249995191874164
4.34000000000000	0.0229657028096104
4.36000000000000	0.0173061069281727
4.38000000000000	0.00891425728955582
4.40000000000000	-0.000884957568341517
4.42000000000000	-0.0105444570846498
4.44000000000000	-0.0185392186788747
4.46000000000000	-0.0236070452841531
4.48000000000000	-0.0249478385109114
4.50000000000000	-0.0223499165900140
4.52000000000000	-0.0162234342696484
4.54000000000000	-0.00753562839907144
4.56000000000000	0.00234188750227785
4.58000000000000	0.0118496708604537
4.60000000000000	0.0194866517403951
4.62000000000000	0.0240471187831390
4.64000000000000	0.0248110745182117
4.66000000000000	0.0216579071329084
4.68000000000000	0.0150854324255061
4.70000000000000	0.00613129963669136
4.72000000000000	-0.00379083054970484
4.74000000000000	-0.0131144719451073
4.76000000000000	-0.0203676265814612
4.78000000000000	-0.0244051808240939
4.80000000000000	-0.0245896936358586
4.82000000000000	-0.0208920345008468
4.84000000000000	-0.0138959824923266
4.86000000000000	-0.00470606039321107
4.88000000000000	0.00522684516510913
4.90000000000000	0.0143345467997606
4.92000000000000	0.0211791386828275
4.94000000000000	0.0246800102548994
4.96000000000000	0.0242844508719306
4.98000000000000	0.0200549106629298
5	0.0126591410277440

==> WavelengthComp.txt <==
0.0845959595959596	1.29225711951470
0.0865151515151515	1.30683335095575
0.0884343434343434	1.32124878482593
0.0903535353535354	1.33550862806565
0.0922727272727273	1.34961781252011
0.0941919191919192	1.36358101486687
0.0961111111111111	1.37740267472484
0.0980303030303030	1.39108701114377
0.0999494949494950	1.40463803764767
0.101868686868687	1.41805957598420
0.103787878787879	1.43135526871363
0.105707070707071	1.44452859075480
0.107626262626263	1.45758285999178
0.109545454545455	1.47052124703304
0.111464646464646	1.48334678420435
0.113383838383838	1.49606237384782
0.115303030303030	1.50867079599128
0.117222222222222	1.52117471544551
0.119141414141414	1.53357668838063
0.121060606060606	1.54587916842756
0.122979797979798	1.55808451234587
0.124898989898990	1.57019498529509
0.126818181818182	1.58221276574285
0.128737373737374	1.59413995003997
0.130656565656566	1.60597855668972
0.132575757575758	1.61773053033594
0.134494949494950	1.62939774549211
0.136414141414141	1.64098201003197
0.138333333333333	1.65248506845972
0.140252525252525	1.66390860497688
0.142171717171717	1.67525424636080
0.144090909090909	1.68652356466896
0.146010101010101	1.69771807978164
0.147929292929293	1.70883926179475
0.149848484848485	1.71988853327331
0.151767676767677	1.73086727137548
0.153686868686869	1.74177680985613
0.155606060606061	1.75261844095809
0.157525252525253	1.76339341719883
0.159444444444444	1.77410295305936
0.161363636363636	1.78474822658203
0.163282828282828	1.79533038088300
0.165202020202020	1.80585052558491
0.167121212121212	1.81630973817492
0.169040404040404	1.82670906529279
0.170959595959596	1.83704952395319
0.172878787878788	1.84733210270661
0.174797979797980	1.85755776274230
0.176717171717172	1.86772743893695
0.178636363636364	1.87784204085215
0.180555555555556	1.88790245368386
0.182474747474747	1.89790953916653
0.184393939393939	1.90786413643454
0.186313131313131	1.91776706284337
0.188232323232323	1.92761911475288
0.190151515151515	1.93742106827464
0.192070707070707	1.94717367998549
0.193989898989899	1.95687768760902
0.195909090909091	1.96653381066683
0.197828282828283	1.97614275110114
0.199747474747475	1.98570519387027
0.201666666666667	1.99522180751844
0.203585858585859	2.00469324472123
0.205505050505051	2.01412014280795
0.207424242424242	2.02350312426210
0.209343434343434	2.03284279720107
0.211262626262626	2.04213975583603
0.213181818181818	2.05139458091315
0.215101010101010	2.06060784013689
0.217020202020202	2.06978008857642
0.218939393939394	2.07891186905582
0.220858585858586	2.08800371252902
0.222777777777778	2.09705613843997
0.224696969696970	2.10606965506902
0.226616161616162	2.11504475986592
0.228535353535354	2.12398193977022
0.230454545454545	2.13288167151951
0.232373737373737	2.14174442194620
0.234292929292929	2.15057064826325
0.236212121212121	2.15936079833946
0.238131313131313	2.16811531096457
0.240050505050505	2.17683461610495
0.241969696969697	2.18551913514994
0.243888888888889	2.19416928114955
0.245808080808081	2.20278545904365
0.247727272727273	2.21136806588318
0.249646464646465	2.21991749104368
0.251565656565657	2.22843411643142
0.253484848484849	2.23691831668241
0.255404040404040	2.24537045935477
0.257323232323232	2.25379090511449
0.259242424242424	2.26218000791506
0.261161616161616	2.27053811517102
0.263080808080808	2.27886556792588
0.265000000000000	2.28716270101450

==> asympdiff.txt <==
-1.12493873660830	-2.87788680743459
-1.12293186997054	-2.86933138698211
-1.12092500333278	-2.86088570695580
-1.11891813669502	-2.85254824793874
-1.11691127005726	-2.84431921203701
-1.11490440341950	-2.83619864180617
-1.11289753678174	-2.82818688299366
-1.11089067014398	-2.82028072563799
-1.10888380350622	-2.81247983173415
-1.10687693686846	-2.80478925816910
-1.10487007023070	-2.79720332779536
-1.10286320359294	-2.78972431269124
-1.10085633695518	-2.78235172157330
-1.09884947031742	-2.77508610965930
-1.09684260367966	-2.76792659014390
-1.09483573704190	-2.76087328784042
-1.09282887040414	-2.75392689608782
-1.09082200376638	-2.74708695570293
-1.08881513712862	-2.74035296235929
-1.08680827049086	-2.73372627576998
-1.08480140385310	-2.72720658130388
-1.08279453721534	-2.72079413720838
-1.08078767057758	-2.71448899507707
-1.07878080393982	-2.70829155342821
-1.07677393730206	-2.70220246323639
-1.07476707066430	-2.69622151081070
-1.07276020402654	-2.69034946556367
-1.07075333738878	-2.68458716269286
-1.06874647075102	-2.67893466173152
-1.06673960411326	-2.67339252049836
-1.06473273747550	-2.66796154075774
-1.06272587083774	-2.66264272021977
-1.06071900419998	-2.65743616568142
-1.05871213756222	-2.65234280203635
-1.05670527092446	-2.64736363274489
-1.05469840428670	-2.64249945061805
-1.05269153764894	-2.63775091468804
-1.05068467101118	-2.63311940658647
-1.04867780437342	-2.62860598296484
-1.04667093773566	-2.62421099262576
-1.04466407109791	-2.61993687682029
-1.04265720446015	-2.61578379721991
-1.04065033782239	-2.61175385529259
-1.03864347118463	-2.60784762465039
-1.03663660454687	-2.60406759167978
-1.03462973790911	-2.60041452912872
-1.03262287127135	-2.59689031271607
-1.03061600463359	-2.59349694926329
-1.02860913799583	-2.59023544656492
-1.02660227135807	-2.58710966852218
-1.02459540472031	-2.58412478658269
-1.02258853808255	-2.58126814233256
-1.02058167144479	-2.57855491545883
-1.01857480480703	-2.57598735605081
-1.01656793816927	-2.57356457712899
-1.01456107153151	-2.57129048164618
-1.01255420489375	-2.56916735018369
-1.01054733825599	-2.56719823362177
-1.00854047161823	-2.56538694825278
-1.00653360498047	-2.56373537378838
-1.00452673834271	-2.56224749885528
-1.00251987170495	-2.56092743456570
-1.00051300506719	-2.55977852278407
-0.998506138429428	-2.55880533096847
-0.996499271791668	-2.55801284336387
-0.994492405153908	-2.55741005085084
-0.992485538516148	-2.55698433184640
-0.990478671878388	-2.55675803936109
-0.988471805240629	-2.55673276078760
-0.986464938602869	-2.55691328496248
-0.984458071965109	-2.55730565885753
-0.982451205327349	-2.55791644318628
-0.980444338689589	-2.55875265139676
-0.978437472051829	-2.55982162413594
-0.976430605414069	-2.56113171822436
-0.974423738776309	-2.56269267826408
-0.972416872138549	-2.56451245966207
-0.970410005500790	-2.56659702838208
-0.968403138863030	-2.56896196714639
-0.966396272225270	-2.57161783010054
-0.964389405587510	-2.57457593912666
-0.962382538949750	-2.57784957980401
-0.960375672311990	-2.58145335744730
-0.958368805674230	-2.58540407212298
-0.956361939036471	-2.58971149214196
-0.954355072398711	-2.59439990702098
-0.952348205760951	-2.59948837112054
-0.950341339123191	-2.60499814286664
-0.948334472485431	-2.61095120546007
-0.946327605847671	-2.61737467833689
-0.944320739209911	-2.62429922085656
-0.942313872572151	-2.63174810498226
-0.940307005934391	-2.63976239705517
-0.938300139296632	-2.64838013205351
-0.936293272658872	-2.65764346397923
-0.934286406021112	-2.66760020272496
-0.932279539383352	-2.67830497445619
-0.930272672745592	-2.68982198014148
-0.928265806107832	-2.70220735270592
-0.926258939470072	-2.71555398514893
-0.924252072832313	-2.72994872108136
-0.922245206194553	-2.74549528404624
-0.920238339556793	-2.76231710177305
-0.918231472919033	-2.78055812673774
-0.916224606281273	-2.80038742962849
-0.914217739643513	-2.82200998545161
-0.912210873005753	-2.84567274980511
-0.910204006367993	-2.87167861523550
-0.908197139730234	-2.90040517782883
-0.906190273092474	-2.93233062944444
-0.904183406454714	-2.96807651614060
-0.902176539816954	-3.00846339176167
-0.900169673179194	-3.05461418953082
-0.898162806541434	-3.10811958782450
-0.896155939903674	-3.17133965638755
-0.894149073265914	-3.24800322751714
-0.892142206628155	-3.34451662305279
-0.890135339990395	-3.47337435573474
-0.888128473352635	-3.66458284004089
-0.886121606714875	-4.03120314296046
-0.884114740077115	-4.46768077378884
-0.882107873439355	-3.78258720636540
-0.880101006801595	-3.52329965246444
-0.878094140163835	-3.35820090118349
-0.876087273526075	-3.23591121952129
-0.874080406888316	-3.13820880312631
-0.872073540250556	-3.05649568688026
-0.870066673612796	-2.98602012100166
-0.868059806975036	-2.92388398578707
-0.866052940337276	-2.86818443655025
-0.864046073699516	-2.81760468035090
-0.862039207061756	-2.77119669946934
-0.860032340423997	-2.72825637536249
-0.858025473786237	-2.68824547246042
-0.856018607148477	-2.65073544512786
-0.854011740510717	-2.61539786149453
-0.852004873872957	-2.58195848979787
-0.849998007235197	-2.55019539083826
-0.847991140597437	-2.51991980300560
-0.845984273959677	-2.49097927942223
-0.843977407321918	-2.46324068757400
-0.841970540684158	-2.43658911067602
-0.839963674046398	-2.41092994757607
-0.837956807408638	-2.38617765080758
-0.835949940770878	-2.36225607245798
-0.833943074133118	-2.33910333246883
-0.831936207495358	-2.31666020571267
-0.829929340857598	-2.29487620369775
-0.827922474219839	-2.27370580883942
-0.825915607582079	-2.25310818387296
-0.823908740944319	-2.23304653782854
-0.821901874306559	-2.21348804207948
-0.819895007668799	-2.19440238937006
-0.817888141031039	-2.17576216778763
-0.815881274393279	-2.15754327123918
-0.813874407755519	-2.13972225032608
-0.811867541117760	-2.12227834829228
-0.809860674480000	-2.10519304272659
-0.807853807842240	-2.08844814587432
-0.805846941204480	-2.07202759114829
-0.803840074566720	-2.05591643942753
-0.801833207928960	-2.04010070310236
-0.799826341291200	-2.02456736912509
-0.797819474653440	-2.00930480311533
-0.795812608015681	-1.99430144496291
-0.793805741377921	-1.97954579477861
-0.791798874740161	-1.96503007949305
-0.789792008102401	-1.95074436320458
-0.787785141464641	-1.93667833456945
-0.785778274826881	-1.92282643849126
-0.783771408189121	-1.90918088170387
-0.781764541551361	-1.89573155630380
-0.779757674913602	-1.88247485976551
-0.777750808275842	-1.86940373297225
-0.775743941638082	-1.85651126325548
-0.773737075000322	-1.84379700536198
-0.771730208362562	-1.83124220142339
-0.769723341724802	-1.81885477798198
-0.767716475087042	-1.80662544728658
-0.765709608449283	-1.79454958667749
-0.763702741811523	-1.78262420770535
-0.761695875173763	-1.77084187150829
-0.759689008536003	-1.75920123950027
-0.757682141898243	-1.74769843344993
-0.755675275260483	-1.73632909625225
-0.753668408622723	-1.72509006495729
-0.751661541984963	-1.71397844763181
-0.749654675347203	-1.70299123089186
-0.747647808709444	-1.69212287297813
-0.745640942071684	-1.68137532223729
-0.743634075433924	-1.67073995243847
-0.741627208796164	-1.66021837453659
-0.739620342158404	-1.64980660831687
-0.737613475520644	-1.63950283200899
-0.735606608882884	-1.62930511690219
-0.733599742245124	-1.61920875750839
-0.731592875607365	-1.60921407630383
-0.729586008969605	-1.59931858692635
-0.727579142331845	-1.58952002674025
-0.725572275694085	-1.57981530528161
-0.723565409056325	-1.57020885727916
-0.721558542418565	-1.56068431207204
-0.719551675780805	-1.55125467482405
-0.717544809143045	-1.54191137166093
-0.715537942505286	-1.53265475404987
-0.713531075867526	-1.52348350496862
-0.711524209229766	-1.51439572880951
-0.709517342592006	-1.50538814687155
-0.707510475954246	-1.49646595679067
-0.705503609316486	-1.48761448028457
-0.703496742678726	-1.47884559937116
-0.701489876040967	-1.47015147844311
-0.699483009403207	-1.46153293535893
-0.697476142765447	-1.45298907342760
-0.695469276127687	-1.44451781651960
-0.693462409489927	-1.43611806319368
-0.691455542852167	-1.42778892719285
-0.689448676214407	-1.41952910412824
-0.687441809576647	-1.41133822000404
-0.685434942938888	-1.40321540063467
-0.683428076301128	-1.39515777354503
-0.681421209663368	-1.38716864314386
-0.679414343025608	-1.37924000380134
-0.677407476387848	-1.37137792770934
-0.675400609750088	-1.36357740295693
-0.673393743112328	-1.35583964298032
-0.671386876474568	-1.34816334331102
-0.669380009836809	-1.34054796456890
-0.667373143199049	-1.33299188946224
-0.665366276561289	-1.32549458716773
-0.663359409923529	-1.31805549087563
-0.661352543285769	-1.31067432389015
-0.659345676648009	-1.30335013772028
-0.657338810010249	-1.29608193727730
-0.655331943372489	-1.28886899875632
-0.653325076734729	-1.28171084105093
-0.651318210096970	-1.27460728852600
-0.649311343459210	-1.26755751668623
-0.647304476821450	-1.26056057196890
-0.645297610183690	-1.25361580028813
-0.643290743545930	-1.24672272363269
-0.641283876908170	-1.23988143996178
-0.639277010270410	-1.23309071739036
-0.637270143632650	-1.22635082847315
-0.635263276994891	-1.21965937752433
-0.633256410357131	-1.21301785614796
-0.631249543719371	-1.20642901693033
-0.629242677081611	-1.19988031438085
-0.627235810443851	-1.19338415129935
-0.625228943806091	-1.18693445698358
-0.623222077168331	-1.18053105721340
-0.621215210530572	-1.17417445799005
-0.619208343892812	-1.16786379515874
-0.617201477255052	-1.16159894554168
-0.615194610617292	-1.15537929375198
-0.613187743979532	-1.14920466342482
-0.611180877341772	-1.14307360151676
-0.609174010704012	-1.13698585068899
-0.607167144066252	-1.13094465304136
-0.605160277428492	-1.12494188444852
-0.603153410790733	-1.11898452821399
-0.601146544152973	-1.11306940296476
-0.599139677515213	-1.10719643090585
-0.597132810877453	-1.10136506980540
-0.595125944239693	-1.09557464318297
-0.593119077601933	-1.08982854655351
-0.591112210964173	-1.08411738668473
-0.589105344326413	-1.07844973687022
-0.587098477688654	-1.07282203811701
-0.585091611050894	-1.06723455646197
-0.583084744413134	-1.06168609415359
-0.581077877775374	-1.05617620704812
-0.579071011137614	-1.05070621636533
-0.577064144499854	-1.04527385269602
-0.575057277862094	-1.03988057428696
-0.573050411224334	-1.03452523003178
-0.571043544586575	-1.02920821914650
-0.569036677948815	-1.02392827483739
-0.567029811311055	-1.01868496747003
-0.565022944673295	-1.01347930541931
-0.563016078035535	-1.00831010045610
-0.561009211397775	-1.00317882852761
-0.559002344760015	-0.998081433740578
-0.556995478122256	-0.993021518057713
-0.554988611484496	-0.987997304705503
-0.552981744846736	-0.983009222919140
-0.550974878208976	-0.978055563408844
-0.548968011571216	-0.973137680684756
-0.546961144933456	-0.968254607447411
-0.544954278295696	-0.963405624013041
-0.542947411657936	-0.958591848181253
-0.540940545020176	-0.953812051244541
-0.538933678382417	-0.949068789786009
-0.536926811744657	-0.944355053364954
-0.534919945106897	-0.939677495488137
-0.532913078469137	-0.935033189314807
-0.530906211831377	-0.930422507523023
-0.528899345193617	-0.925844807745363
-0.526892478555857	-0.921300391317894
-0.524885611918097	-0.916788778883409
-0.522878745280338	-0.912309204115153

==> chi1_imag.txt <==
-5. -11.2054
-4.99693 -11.2011
-4.99387 -11.1967
-4.98773 -11.188
-4.97546 -11.1707
-4.95093 -11.136
-4.90186 -11.0665
-4.80371 -10.9276
-4.59092 -10.6263
-4.39222 -10.3449
-4.19742 -10.0688
-3.98612 -9.76901
-3.78891 -9.48892
-3.57519 -9.18485
-3.36537 -8.88557
-3.16965 -8.60547
-2.95743 -8.30031
-2.7593 -8.01359
-2.56507 -7.73014
-2.35433 -7.41898
-2.15769 -7.12408
-1.94454 -6.79777
-1.73529 -6.46856
-1.54015 -6.15141
-1.32849 -5.79372
-1.13093 -5.44458
-0.916859 -5.04742
-0.706688 -4.63736
-0.510619 -4.23753
-0.298039 -3.7882
-0.0995611 -3.35872
0.0950193 -2.93436
0.30611 -2.47768
0.5031 -2.06129
0.716599 -1.62604
0.926202 -1.21801
1.1217 -0.855301
1.33371 -0.480436
1.53162 -0.145883
1.72563 0.169926
1.93616 0.501571
2.13258 0.802846
2.34551 1.12267
2.54434 1.41653
2.73927 1.70129
2.95071 2.00744
3.14805 2.2913
3.3619 2.59743
3.57186 2.89691
3.76771 3.1756
3.98007 3.47725
4.17833 3.75852
4.3727 4.03401
4.58357 4.33272
4.78034 4.61132
4.78377 4.61617
4.78721 4.62103
4.79407 4.63075
4.8078 4.65018
4.83526 4.68905
4.89017 4.76678
4.8936 4.77163
4.89704 4.77649
4.9039 4.78621
4.91763 4.80564
4.94509 4.8445
4.94852 4.84935
4.95195 4.85421
4.95881 4.86393
4.97254 4.88335
4.97597 4.88821
4.97941 4.89307
4.98627 4.90278
4.9897 4.90764
4.99314 4.9125
4.99657 4.91735
5. 4.92221

==> chi2_imag.txt <==
-5. 11.2054
-4.99693 11.2011
-4.99387 11.1967
-4.98773 11.188
-4.97546 11.1707
-4.95093 11.136
-4.90186 11.0665
-4.80371 10.9276
-4.59092 10.6263
-4.39222 10.3449
-4.19742 10.0688
-3.98612 9.76901
-3.78891 9.48892
-3.57519 9.18485
-3.36537 8.88557
-3.16965 8.60547
-2.95743 8.30031
-2.7593 8.01359
-2.56507 7.73014
-2.35433 7.41898
-2.15769 7.12408
-1.94454 6.79777
-1.73529 6.46856
-1.54015 6.15141
-1.32849 5.79372
-1.13093 5.44458
-0.916859 5.04742
-0.706688 4.63736
-0.510619 4.23753
-0.298039 3.7882
-0.0995611 3.35872
0.0950193 2.93436
0.30611 2.47768
0.5031 2.06129
0.716599 1.62604
0.926202 1.21801
1.1217 0.855301
1.33371 0.480436
1.53162 0.145883
1.72563 -0.169926
1.93616 -0.501571
2.13258 -0.802846
2.34551 -1.12267
2.54434 -1.41653
2.73927 -1.70129
2.95071 -2.00744
3.14805 -2.2913
3.3619 -2.59743
3.57186 -2.89691
3.76771 -3.1756
3.98007 -3.47725
4.17833 -3.75852
4.3727 -4.03401
4.58357 -4.33272
4.78034 -4.61132
4.78377 -4.61617
4.78721 -4.62103
4.79407 -4.63075
4.8078 -4.65018
4.83526 -4.68905
4.89017 -4.76678
4.8936 -4.77163
4.89704 -4.77649
4.9039 -4.78621
4.91763 -4.80564
4.94509 -4.8445
4.94852 -4.84935
4.95195 -4.85421
4.95881 -4.86393
4.97254 -4.88335
4.97597 -4.88821
4.97941 -4.89307
4.98627 -4.90278
4.9897 -4.90764
4.99314 -4.9125
4.99657 -4.91735
5. -4.92221

==> chi3_imag.txt <==
5. 11.2054
4.99693 11.2011
4.99387 11.1967
4.98773 11.188
4.97546 11.1707
4.95093 11.136
4.90186 11.0665
4.80371 10.9276
4.59092 10.6263
4.39222 10.3449
4.19742 10.0688
3.98612 9.76901
3.78891 9.48892
3.57519 9.18485
3.36537 8.88557
3.16965 8.60547
2.95743 8.30031
2.7593 8.01359
2.56507 7.73014
2.35433 7.41898
2.15769 7.12408
1.94454 6.79777
1.73529 6.46856
1.54015 6.15141
1.32849 5.79372
1.13093 5.44458
0.916859 5.04742
0.706688 4.63736
0.510619 4.23753
0.298039 3.7882
0.0995611 3.35872
-0.0950193 2.93436
-0.30611 2.47768
-0.5031 2.06129
-0.716599 1.62604
-0.926202 1.21801
-1.1217 0.855301
-1.33371 0.480436
-1.53162 0.145883
-1.72563 -0.169926
-1.93616 -0.501571
-2.13258 -0.802846
-2.34551 -1.12267
-2.54434 -1.41653
-2.73927 -1.70129
-2.95071 -2.00744
-3.14805 -2.2913
-3.3619 -2.59743
-3.57186 -2.89691
-3.76771 -3.1756
-3.98007 -3.47725
-4.17833 -3.75852
-4.3727 -4.03401
-4.58357 -4.33272
-4.78034 -4.61132
-4.78377 -4.61617
-4.78721 -4.62103
-4.79407 -4.63075
-4.8078 -4.65018
-4.83526 -4.68905
-4.89017 -4.76678
-4.8936 -4.77163
-4.89704 -4.77649
-4.9039 -4.78621
-4.91763 -4.80564
-4.94509 -4.8445
-4.94852 -4.84935
-4.95195 -4.85421
-4.95881 -4.86393
-4.97254 -4.88335
-4.97597 -4.88821
-4.97941 -4.89307
-4.98627 -4.90278
-4.9897 -4.90764
-4.99314 -4.9125
-4.99657 -4.91735
-5. -4.92221

==> chi4_imag.txt <==
5. -11.2054
4.99693 -11.2011
4.99387 -11.1967
4.98773 -11.188
4.97546 -11.1707
4.95093 -11.136
4.90186 -11.0665
4.80371 -10.9276
4.59092 -10.6263
4.39222 -10.3449
4.19742 -10.0688
3.98612 -9.76901
3.78891 -9.48892
3.57519 -9.18485
3.36537 -8.88557
3.16965 -8.60547
2.95743 -8.30031
2.7593 -8.01359
2.56507 -7.73014
2.35433 -7.41898
2.15769 -7.12408
1.94454 -6.79777
1.73529 -6.46856
1.54015 -6.15141
1.32849 -5.79372
1.13093 -5.44458
0.916859 -5.04742
0.706688 -4.63736
0.510619 -4.23753
0.298039 -3.7882
0.0995611 -3.35872
-0.0950193 -2.93436
-0.30611 -2.47768
-0.5031 -2.06129
-0.716599 -1.62604
-0.926202 -1.21801
-1.1217 -0.855301
-1.33371 -0.480436
-1.53162 -0.145883
-1.72563 0.169926
-1.93616 0.501571
-2.13258 0.802846
-2.34551 1.12267
-2.54434 1.41653
-2.73927 1.70129
-2.95071 2.00744
-3.14805 2.2913
-3.3619 2.59743
-3.57186 2.89691
-3.76771 3.1756
-3.98007 3.47725
-4.17833 3.75852
-4.3727 4.03401
-4.58357 4.33272
-4.78034 4.61132
-4.78377 4.61617
-4.78721 4.62103
-4.79407 4.63075
-4.8078 4.65018
-4.83526 4.68905
-4.89017 4.76678
-4.8936 4.77163
-4.89704 4.77649
-4.9039 4.78621
-4.91763 4.80564
-4.94509 4.8445
-4.94852 4.84935
-4.95195 4.85421
-4.95881 4.86393
-4.97254 4.88335
-4.97597 4.88821
-4.97941 4.89307
-4.98627 4.90278
-4.9897 4.90764
-4.99314 4.9125
-4.99657 4.91735
-5. 4.92221

==> combwaveamp.txt <==
-1.12493873660830	-2.87788680743459
-1.12293186997054	-2.86933138698211
-1.12092500333278	-2.86088570695580
-1.11891813669502	-2.85254824793874
-1.11691127005726	-2.84431921203701
-1.11490440341950	-2.83619864180617
-1.11289753678174	-2.82818688299366
-1.11089067014398	-2.82028072563799
-1.10888380350622	-2.81247983173415
-1.10687693686846	-2.80478925816910
-1.10487007023070	-2.79720332779536
-1.10286320359294	-2.78972431269124
-1.10085633695518	-2.78235172157330
-1.09884947031742	-2.77508610965930
-1.09684260367966	-2.76792659014390
-1.09483573704190	-2.76087328784042
-1.09282887040414	-2.75392689608782
-1.09082200376638	-2.74708695570293
-1.08881513712862	-2.74035296235929
-1.08680827049086	-2.73372627576998
-1.08480140385310	-2.72720658130388
-1.08279453721534	-2.72079413720838
-1.08078767057758	-2.71448899507707
-1.07878080393982	-2.70829155342821
-1.07677393730206	-2.70220246323639
-1.07476707066430	-2.69622151081070
-1.07276020402654	-2.69034946556367
-1.07075333738878	-2.68458716269286
-1.06874647075102	-2.67893466173152
-1.06673960411326	-2.67339252049836
-1.06473273747550	-2.66796154075774
-1.06272587083774	-2.66264272021977
-1.06071900419998	-2.65743616568142
-1.05871213756222	-2.65234280203635
-1.05670527092446	-2.64736363274489
-1.05469840428670	-2.64249945061805
-1.05269153764894	-2.63775091468804
-1.05068467101118	-2.63311940658647
-1.04867780437342	-2.62860598296484
-1.04667093773566	-2.62421099262576
-1.04466407109791	-2.61993687682029
-1.04265720446015	-2.61578379721991
-1.04065033782239	-2.61175385529259
-1.03864347118463	-2.60784762465039
-1.03663660454687	-2.60406759167978
-1.03462973790911	-2.60041452912872
-1.03262287127135	-2.59689031271607
-1.03061600463359	-2.59349694926329
-1.02860913799583	-2.59023544656492
-1.02660227135807	-2.58710966852218
-1.02459540472031	-2.58412478658269
-1.02258853808255	-2.58126814233256
-1.02058167144479	-2.57855491545883
-1.01857480480703	-2.57598735605081
-1.01656793816927	-2.57356457712899
-1.01456107153151	-2.57129048164618
-1.01255420489375	-2.56916735018369
-1.01054733825599	-2.56719823362177
-1.00854047161823	-2.56538694825278
-1.00653360498047	-2.56373537378838
-1.00452673834271	-2.56224749885528
-1.00251987170495	-2.56092743456570
-1.00051300506719	-2.55977852278407
-0.998506138429428	-2.55880533096847
-0.996499271791668	-2.55801284336387
-0.994492405153908	-2.55741005085084
-0.992485538516148	-2.55698433184640
-0.990478671878388	-2.55675803936109
-0.988471805240629	-2.55673276078760
-0.986464938602869	-2.55691328496248
-0.984458071965109	-2.55730565885753
-0.982451205327349	-2.55791644318628
-0.980444338689589	-2.55875265139676
-0.978437472051829	-2.55982162413594
-0.976430605414069	-2.56113171822436
-0.974423738776309	-2.56269267826408
-0.972416872138549	-2.56451245966207
-0.970410005500790	-2.56659702838208
-0.968403138863030	-2.56896196714639
-0.966396272225270	-2.57161783010054
-0.964389405587510	-2.57457593912666
-0.962382538949750	-2.57784957980401
-0.960375672311990	-2.58145335744730
-0.958368805674230	-2.58540407212298
-0.956361939036471	-2.58971149214196
-0.954355072398711	-2.59439990702098
-0.952348205760951	-2.59948837112054
-0.950341339123191	-2.60499814286664
-0.948334472485431	-2.61095120546007
-0.946327605847671	-2.61737467833689
-0.944320739209911	-2.62429922085656
-0.942313872572151	-2.63174810498226
-0.940307005934391	-2.63976239705517
-0.938300139296632	-2.64838013205351
-0.936293272658872	-2.65764346397923
-0.934286406021112	-2.66760020272496
-0.932279539383352	-2.67830497445619
-0.930272672745592	-2.68982198014148
-0.928265806107832	-2.70220735270592
-0.926258939470072	-2.71555398514893
-0.924252072832313	-2.72994872108136
-0.922245206194553	-2.74549528404624
-0.920238339556793	-2.76231710177305
-0.918231472919033	-2.78055812673774
-0.916224606281273	-2.80038742962849
-0.914217739643513	-2.82200998545161
-0.912210873005753	-2.84567274980511
-0.910204006367993	-2.87167861523550
-0.908197139730234	-2.90040517782883
-0.906190273092474	-2.93233062944444
-0.904183406454714	-2.96807651614060
-0.902176539816954	-3.00846339176167
-0.900169673179194	-3.05461418953082
-0.898162806541434	-3.10811958782450
-0.896155939903674	-3.17133965638755
-0.894149073265914	-3.24800322751714
-0.892142206628155	-3.34451662305279
-0.890135339990395	-3.47337435573474
-0.888128473352635	-3.66458284004089
-0.886121606714875	-4.03120314296046
-0.884114740077115	-4.46768077378884
-0.882107873439355	-3.78258720636540
-0.880101006801595	-3.52329965246444
-0.878094140163835	-3.35820090118349
-0.876087273526075	-3.23591121952129
-0.874080406888316	-3.13820880312631
-0.872073540250556	-3.05649568688026
-0.870066673612796	-2.98602012100166
-0.868059806975036	-2.92388398578707
-0.866052940337276	-2.86818443655025
-0.864046073699516	-2.81760468035090
-0.862039207061756	-2.77119669946934
-0.860032340423997	-2.72825637536249
-0.858025473786237	-2.68824547246042
-0.856018607148477	-2.65073544512786
-0.854011740510717	-2.61539786149453
-0.852004873872957	-2.58195848979787
-0.849998007235197	-2.55019539083826
-0.847991140597437	-2.51991980300560
-0.845984273959677	-2.49097927942223
-0.843977407321918	-2.46324068757400
-0.841970540684158	-2.43658911067602
-0.839963674046398	-2.41092994757607
-0.837956807408638	-2.38617765080758
-0.835949940770878	-2.36225607245798
-0.833943074133118	-2.33910333246883
-0.831936207495358	-2.31666020571267
-0.829929340857598	-2.29487620369775
-0.827922474219839	-2.27370580883942
-0.825915607582079	-2.25310818387296
-0.823908740944319	-2.23304653782854
-0.821901874306559	-2.21348804207948
-0.819895007668799	-2.19440238937006
-0.817888141031039	-2.17576216778763
-0.815881274393279	-2.15754327123918
-0.813874407755519	-2.13972225032608
-0.811867541117760	-2.12227834829228
-0.809860674480000	-2.10519304272659
-0.807853807842240	-2.08844814587432
-0.805846941204480	-2.07202759114829
-0.803840074566720	-2.05591643942753
-0.801833207928960	-2.04010070310236
-0.799826341291200	-2.02456736912509
-0.797819474653440	-2.00930480311533
-0.795812608015681	-1.99430144496291
-0.793805741377921	-1.97954579477861
-0.791798874740161	-1.96503007949305
-0.789792008102401	-1.95074436320458
-0.787785141464641	-1.93667833456945
-0.785778274826881	-1.92282643849126
-0.783771408189121	-1.90918088170387
-0.781764541551361	-1.89573155630380
-0.779757674913602	-1.88247485976551
-0.777750808275842	-1.86940373297225
-0.775743941638082	-1.85651126325548
-0.773737075000322	-1.84379700536198
-0.771730208362562	-1.83124220142339
-0.769723341724802	-1.81885477798198
-0.767716475087042	-1.80662544728658
-0.765709608449283	-1.79454958667749
-0.763702741811523	-1.78262420770535
-0.761695875173763	-1.77084187150829
-0.759689008536003	-1.75920123950027
-0.757682141898243	-1.74769843344993
-0.755675275260483	-1.73632909625225
-0.753668408622723	-1.72509006495729
-0.751661541984963	-1.71397844763181
-0.749654675347203	-1.70299123089186
-0.747647808709444	-1.69212287297813
-0.745640942071684	-1.68137532223729
-0.743634075433924	-1.67073995243847
-0.741627208796164	-1.66021837453659
-0.739620342158404	-1.64980660831687
-0.737613475520644	-1.63950283200899
-0.735606608882884	-1.62930511690219
-0.733599742245124	-1.61920875750839
-0.731592875607365	-1.60921407630383
-0.729586008969605	-1.59931858692635
-0.727579142331845	-1.58952002674025
-0.725572275694085	-1.57981530528161
-0.723565409056325	-1.57020885727916
-0.721558542418565	-1.56068431207204
-0.719551675780805	-1.55125467482405
-0.717544809143045	-1.54191137166093
-0.715537942505286	-1.53265475404987
-0.713531075867526	-1.52348350496862
-0.711524209229766	-1.51439572880951
-0.709517342592006	-1.50538814687155
-0.707510475954246	-1.49646595679067
-0.705503609316486	-1.48761448028457
-0.703496742678726	-1.47884559937116
-0.701489876040967	-1.47015147844311
-0.699483009403207	-1.46153293535893
-0.697476142765447	-1.45298907342760
-0.695469276127687	-1.44451781651960
-0.693462409489927	-1.43611806319368
-0.691455542852167	-1.42778892719285
-0.689448676214407	-1.41952910412824
-0.687441809576647	-1.41133822000404
-0.685434942938888	-1.40321540063467
-0.683428076301128	-1.39515777354503
-0.681421209663368	-1.38716864314386
-0.679414343025608	-1.37924000380134
-0.677407476387848	-1.37137792770934
-0.675400609750088	-1.36357740295693
-0.673393743112328	-1.35583964298032
-0.671386876474568	-1.34816334331102
-0.669380009836809	-1.34054796456890
-0.667373143199049	-1.33299188946224
-0.665366276561289	-1.32549458716773
-0.663359409923529	-1.31805549087563
-0.661352543285769	-1.31067432389015
-0.659345676648009	-1.30335013772028
-0.657338810010249	-1.29608193727730
-0.655331943372489	-1.28886899875632
-0.653325076734729	-1.28171084105093
-0.651318210096970	-1.27460728852600
-0.649311343459210	-1.26755751668623
-0.647304476821450	-1.26056057196890
-0.645297610183690	-1.25361580028813
-0.643290743545930	-1.24672272363269
-0.641283876908170	-1.23988143996178
-0.639277010270410	-1.23309071739036
-0.637270143632650	-1.22635082847315
-0.635263276994891	-1.21965937752433
-0.633256410357131	-1.21301785614796
-0.631249543719371	-1.20642901693033
-0.629242677081611	-1.19988031438085
-0.627235810443851	-1.19338415129935
-0.625228943806091	-1.18693445698358
-0.623222077168331	-1.18053105721340
-0.621215210530572	-1.17417445799005
-0.619208343892812	-1.16786379515874
-0.617201477255052	-1.16159894554168
-0.615194610617292	-1.15537929375198
-0.613187743979532	-1.14920466342482
-0.611180877341772	-1.14307360151676
-0.609174010704012	-1.13698585068899
-0.607167144066252	-1.13094465304136
-0.605160277428492	-1.12494188444852
-0.603153410790733	-1.11898452821399
-0.601146544152973	-1.11306940296476
-0.599139677515213	-1.10719643090585
-0.597132810877453	-1.10136506980540
-0.595125944239693	-1.09557464318297
-0.593119077601933	-1.08982854655351
-0.591112210964173	-1.08411738668473
-0.589105344326413	-1.07844973687022
-0.587098477688654	-1.07282203811701
-0.585091611050894	-1.06723455646197
-0.583084744413134	-1.06168609415359
-0.581077877775374	-1.05617620704812
-0.579071011137614	-1.05070621636533
-0.577064144499854	-1.04527385269602
-0.575057277862094	-1.03988057428696
-0.573050411224334	-1.03452523003178
-0.571043544586575	-1.02920821914650
-0.569036677948815	-1.02392827483739
-0.567029811311055	-1.01868496747003
-0.565022944673295	-1.01347930541931
-0.563016078035535	-1.00831010045610
-0.561009211397775	-1.00317882852761
-0.559002344760015	-0.998081433740578
-0.556995478122256	-0.993021518057713
-0.554988611484496	-0.987997304705503
-0.552981744846736	-0.983009222919140
-0.550974878208976	-0.978055563408844
-0.548968011571216	-0.973137680684756
-0.546961144933456	-0.968254607447411
-0.544954278295696	-0.963405624013041
-0.542947411657936	-0.958591848181253
-0.540940545020176	-0.953812051244541
-0.538933678382417	-0.949068789786009
-0.536926811744657	-0.944355053364954
-0.534919945106897	-0.939677495488137
-0.532913078469137	-0.935033189314807
-0.530906211831377	-0.930422507523023
-0.528899345193617	-0.925844807745363
-0.526892478555857	-0.921300391317894
-0.524885611918097	-0.916788778883409
-0.522878745280338	-0.912309204115153

==> xi1_exp.txt <==
-19.9000000000000	-110
-19.8000000000000	-110
-19.7000000000000	-110
-19.6000000000000	-110
-19.5000000000000	-110
-19.4000000000000	-110
-19.3000000000000	-110
-19.2000000000000	-110
-19.1000000000000	-110
-19	-110
-18.9000000000000	-110
-18.8000000000000	-110
-18.7000000000000	-110
-18.6000000000000	-110
-18.5000000000000	-110
-18.4000000000000	-110
-18.3000000000000	-110
-18.2000000000000	-110
-18.1000000000000	-110
-18	-110
-17.9000000000000	-110
-17.8000000000000	-110
-17.7000000000000	-110
-17.6000000000000	-110
-17.5000000000000	-110
-17.4000000000000	-110
-17.3000000000000	-110
-17.2000000000000	-110
-17.1000000000000	-110
-17	-110
-16.9000000000000	-110
-16.8000000000000	-110
-16.7000000000000	-110
-16.6000000000000	-110
-16.5000000000000	-110
-16.4000000000000	-110
-16.3000000000000	-110
-16.2000000000000	-110
-16.1000000000000	-110
-16	-110
-15.9000000000000	-110
-15.8000000000000	-110
-15.7000000000000	-110
-15.6000000000000	-110
-15.5000000000000	-110
-15.4000000000000	-110
-15.3000000000000	-110
-15.2000000000000	-110
-15.1000000000000	-110
-15	-110
-14.9000000000000	-110
-14.8000000000000	-110
-14.7000000000000	-110
-14.6000000000000	-110
-14.5000000000000	-110
-14.4000000000000	-110
-14.3000000000000	-110
-14.2000000000000	-110
-14.1000000000000	-110
-14	-110
-13.9000000000000	-110
-13.8000000000000	-110
-13.7000000000000	-110
-13.6000000000000	-110
-13.5000000000000	-110
-13.4000000000000	-110
-13.3000000000000	-110
-13.2000000000000	-110
-13.1000000000000	-110
-13	-110
-12.9000000000000	-110
-12.8000000000000	-110
-12.7000000000000	-110
-12.6000000000000	-110
-12.5000000000000	-110
-12.4000000000000	-110
-12.3000000000000	-110
-12.2000000000000	-110
-12.1000000000000	-110
-12	-110
-11.9000000000000	-110
-11.8000000000000	-110
-11.7000000000000	-110
-11.6000000000000	-110
-11.5000000000000	-110
-11.4000000000000	-110
-11.3000000000000	-110
-11.2000000000000	-110
-11.1000000000000	-110
-11	-110
-10.9000000000000	-110
-10.8000000000000	-110
-10.7000000000000	-110
-10.6000000000000	-110
-10.5000000000000	-110
-10.4000000000000	-110
-10.3000000000000	-110
-10.2000000000000	-110
-10.1000000000000	-110
-10	-110
-9.90000000000000	-110
-9.80000000000000	-110
-9.70000000000000	-110
-9.60000000000000	-110
-9.50000000000000	-110
-9.40000000000000	-110
-9.30000000000000	-110
-9.20000000000000	-110
-9.10000000000000	-110
-9	-110
-8.90000000000000	-110
-8.80000000000000	-110
-8.70000000000000	-110
-8.60000000000000	-110
-8.50000000000000	-110
-8.40000000000000	-110
-8.30000000000000	-110
-8.20000000000000	-110
-8.10000000000000	-110
-8	-110
-7.90000000000000	-110
-7.80000000000000	-110
-7.70000000000000	-110
-7.60000000000000	-110
-7.50000000000000	-110
-7.40000000000000	-110
-7.30000000000000	-110
-7.20000000000000	-110
-7.10000000000000	-110
-7	-110
-6.90000000000000	-110
-6.80000000000000	-110
-6.70000000000000	-110
-6.60000000000000	-110
-6.50000000000000	-110
-6.40000000000000	-110
-6.30000000000000	-110
-6.20000000000000	-110
-6.10000000000000	-110
-6	-110
-5.90000000000000	-110
-5.80000000000000	-110
-5.70000000000000	-110
-5.60000000000000	-110
-5.50000000000000	-110
-5.40000000000000	-110
-5.30000000000000	-110
-5.20000000000000	-110
-5.10000000000000	-110
-5	-110
-4.90000000000000	-110
-4.80000000000000	-110
-4.70000000000000	-110
-4.60000000000000	-110
-4.50000000000000	-110
-4.40000000000000	-110
-4.30000000000000	-110
-4.20000000000000	-110
-4.10000000000000	-110
-4	-110
-3.90000000000000	-110
-3.80000000000000	-110
-3.70000000000000	-110
-3.60000000000000	-110
-3.50000000000000	-109.999999999999
-3.40000000000000	-109.999999999873
-3.30000000000000	-109.999999993953
-3.20000000000000	-109.999999819479
-3.10000000000000	-109.999996512910
-3	-109.999957394628
-2.90000000000000	-109.999710112878
-2.80000000000000	-109.999673075535
-2.70000000000000	-110.013130711739
-2.60000000000000	-110.133915036569
-2.50000000000000	-110.693856137705
-2.40000000000000	-112.237609267327
-2.30000000000000	-114.693879964530
-2.20000000000000	-116.285576433308
-2.10000000000000	-114.520741832206
-2	-109.018055339267
-1.90000000000000	-102.048665752730
-1.80000000000000	-96.2565224627550
-1.70000000000000	-93.1932013644811
-1.60000000000000	-93.4801613460516
-1.50000000000000	-97.0845739223056
-1.40000000000000	-103.328982449332
-1.30000000000000	-110.957778273742
-1.20000000000000	-118.370157921259
-1.10000000000000	-123.967291924422
-1	-126.523116269071
-0.899999999999999	-125.478412384460
-0.800000000000001	-121.074723758864
-0.699999999999999	-114.290119663254
-0.600000000000001	-106.597846543104
-0.500000000000000	-99.6191386489039
-0.399999999999999	-94.7651673302605
-0.300000000000001	-92.9494684564365
-0.199999999999999	-94.3818200198881
-0.100000000000001	-98.3769223922958
0	-103.418737737101
0.100000000000001	-108.255527284893
0.199999999999999	-113.374854652347
0.300000000000001	-120.121942736966
0.399999999999999	-128.051489307459
0.500000000000000	-134.702001660334
0.600000000000001	-137.774767124411
0.699999999999999	-136.384887351035
0.800000000000001	-130.809712259619
0.899999999999999	-122.011532606370
1	-111.380513997195
1.10000000000000	-100.535126752708
1.20000000000000	-91.0945351146658
1.30000000000000	-84.4477313151808
1.40000000000000	-81.5586713600585
1.50000000000000	-82.8330822742944
1.60000000000000	-88.0703119821332
1.70000000000000	-96.4962475586374
1.80000000000000	-106.881118209655
1.90000000000000	-117.718624437075
2	-127.443293023642
2.10000000000000	-134.655550614345
2.20000000000000	-138.319412275601
2.30000000000000	-137.912127587750
2.40000000000000	-133.495316731795
2.50000000000000	-125.705690591315
2.60000000000000	-115.662636770221
2.70000000000000	-104.807253999784
2.80000000000000	-94.6960931278093
2.90000000000000	-86.7772195396973
3	-82.1849420646049
3.10000000000000	-81.5761287534828
3.20000000000000	-85.0373299700135
3.30000000000000	-92.0724289946058
3.40000000000000	-101.673945781755
3.50000000000000	-112.467286822787
3.60000000000000	-122.907558210819
3.70000000000000	-131.500596888176
3.80000000000000	-137.016752692053
3.90000000000000	-138.666775196942
4	-136.214688295655
4.10000000000000	-130.011462374316
4.20000000000000	-120.944809867224
4.30000000000000	-110.312094793609
4.40000000000000	-99.6347135104446
4.50000000000000	-90.4404044798112
4.60000000000000	-84.0446833480128
4.70000000000000	-81.3628216876379
4.80000000000000	-82.7780462678609
4.90000000000000	-88.0880673530757
5	-96.5333603220506
5.10000000000000	-106.905362046388
5.20000000000000	-117.720126132751
5.30000000000000	-127.430335612089
5.40000000000000	-134.646707876232
5.50000000000000	-138.336774951869
5.60000000000000	-137.972117479107
5.70000000000000	-133.606341716445
5.80000000000000	-125.862448207389
5.90000000000000	-115.849174832237
6	-104.999030700798
6.10000000000000	-94.8643922726940
6.20000000000000	-86.8952572914864
6.30000000000000	-82.2317965580768
6.40000000000000	-81.5412263616543
6.50000000000000	-84.9223507325034
6.60000000000000	-91.8913460200161
6.70000000000000	-101.451270134789
6.80000000000000	-112.234289657770
6.90000000000000	-122.697583408443
7	-131.344305150932
7.10000000000000	-136.937138289346
7.20000000000000	-138.678699626957
7.30000000000000	-136.304164616614
7.40000000000000	-130.183598411942
7.50000000000000	-121.167404489810
7.60000000000000	-110.553449546594
7.70000000000000	-99.8603064471024
7.80000000000000	-90.6178807877462
7.90000000000000	-84.1485171671780
8	-81.3778078662537
8.10000000000000	-82.7021670992779
8.20000000000000	-87.9321145304560
8.30000000000000	-96.3193848417411
8.40000000000000	-106.663984450533
8.50000000000000	-117.485878430139
8.60000000000000	-127.236743836800
8.70000000000000	-134.521493218665
8.80000000000000	-138.297874231173
8.90000000000000	-138.025588004976
9	-133.743591425921
9.10000000000000	-126.064502992571
9.20000000000000	-116.087032475077
9.30000000000000	-105.238673336253
9.40000000000000	-95.0715371415246
9.50000000000000	-87.0402323661998
9.60000000000000	-82.2938927509148
9.70000000000000	-81.5115338971951
9.80000000000000	-84.8051099367288
9.90000000000000	-91.7033988363549
10	-101.219440798372
10.1000000000000	-111.991745684404
10.2000000000000	-122.479085708091
10.3000000000000	-131.181003790421
10.4000000000000	-136.852488744638
10.5000000000000	-138.682103023258
10.6000000000000	-136.408048281073
10.7000000000000	-130.355743083446
10.8000000000000	-121.391066925956
10.9000000000000	-110.796634167657
11	-100.088224249876
11.1000000000000	-90.7979234751299
11.2000000000000	-84.2549247880320
11.3000000000000	-81.3955521945938
11.4000000000000	-82.6284495615245
11.5000000000000	-87.7776157108654
11.6000000000000	-96.1061973957763
11.7000000000000	-106.422617199127
11.8000000000000	-117.250927722301
11.9000000000000	-127.041673024134
12	-134.394351203009
12.1000000000000	-138.256854905742
12.2000000000000	-138.076558367592
12.3000000000000	-133.879258959498
12.4000000000000	-126.265477683020
12.5000000000000	-116.324542525712
12.6000000000000	-105.478734829012
12.7000000000000	-95.2797989527982
12.8000000000000	-87.1869292493326
12.9000000000000	-82.3579984604034
13	-81.4838912579365
13.1000000000000	-84.6896822796332
13.2000000000000	-91.5169905356859
13.3000000000000	-100.988311195277
13.4000000000000	-111.749006961636
13.5000000000000	-122.259602834873
13.6000000000000	-131.016178342190
13.7000000000000	-136.765902255568
13.8000000000000	-138.686143184536
13.9000000000000	-136.502166081695
14	-130.526439470935
14.1000000000000	-121.613929586394
14.2000000000000	-111.039777631205
14.3000000000000	-100.316861260042
14.4000000000000	-90.9852212364055
14.5000000000000	-84.3664940343252
14.6000000000000	-81.4149137528942
14.7000000000000	-82.5564514364405
14.8000000000000	-87.6244246323284
14.9000000000000	-95.8935953108960
15	-106.181122421133
15.1000000000000	-117.015071592186
15.2000000000000	-126.845148741238
15.3000000000000	-134.265488532775
15.4000000000000	-138.213835454906
15.5000000000000	-138.125538518616
15.6000000000000	-134.013231750339
15.7000000000000	-126.465275655074
15.8000000000000	-116.561580533593
15.9000000000000	-105.719099733953
16	-95.4891016029422
16.1000000000000	-87.3352245682914
16.2000000000000	-82.4240697204051
16.3000000000000	-81.4582914816057
16.4000000000000	-84.5760666130670
16.5000000000000	-91.3313248480152
16.6000000000000	-100.757569615349
16.7000000000000	-111.506157815980
16.8000000000000	-122.039254519552
16.9000000000000	-130.849874318064
17	-136.677407180138
17.1000000000000	-138.688136692623
17.2000000000000	-136.594363179847
17.3000000000000	-130.695649570053
17.4000000000000	-121.835943670332
17.5000000000000	-111.282582020877
17.6000000000000	-100.546044989459
17.7000000000000	-91.1619768270401
17.8000000000000	-84.4731523988704
17.9000000000000	-81.4364918807331
18	-82.4865248603270
18.1000000000000	-87.4729945847903
18.2000000000000	-95.6824708416058
18.3000000000000	-105.940398152869
18.4000000000000	-116.779143067268
18.5000000000000	-126.647972997079
18.6000000000000	-134.134924284965
18.7000000000000	-138.168816157411
18.8000000000000	-138.172507810757
18.9000000000000	-134.145471670653
19	-126.663868817934
19.1000000000000	-116.798115792790
19.2000000000000	-105.959736751559
19.3000000000000	-95.6994123130405
19.4000000000000	-87.4851188713958
19.5000000000000	-82.4921006709721
19.6000000000000	-81.4347239884151
19.7000000000000	-84.4642705643468
19.8000000000000	-91.1472932938253
19.9000000000000	-100.527630892070
20	-111.263208902238

==> xi1_toda.txt <==
-20	-35.2071324920225
-19.9000000000000	-35.0369488779409
-19.8000000000000	-34.8667652642555
-19.7000000000000	-34.6965811900376
-19.6000000000000	-34.5263975640984
-19.5000000000000	-34.3562139383005
-19.4000000000000	-34.1860303126482
-19.3000000000000	-34.0158466871453
-19.2000000000000	-33.8456630617953
-19.1000000000000	-33.6754794366016
-19	-33.5052958115674
-18.9000000000000	-33.3351121866954
-18.8000000000000	-33.1649288993505
-18.7000000000000	-32.9947452536144
-18.6000000000000	-32.8245616085855
-18.5000000000000	-32.6543779642787
-18.4000000000000	-32.4841943207074
-18.3000000000000	-32.3140106778831
-18.2000000000000	-32.1438270358158
-18.1000000000000	-31.9736433945138
-18	-31.8034597539838
-17.9000000000000	-31.6332761142310
-17.8000000000000	-31.4630924752589
-17.7000000000000	-31.2929088370696
-17.6000000000000	-31.1227251996637
-17.5000000000000	-30.9525415630404
-17.4000000000000	-30.7823579271975
-17.3000000000000	-30.6121742921315
-17.2000000000000	-30.4419906578376
-17.1000000000000	-30.2718022318198
-17	-30.1016186653706
-16.9000000000000	-29.9314350745649
-16.8000000000000	-29.7612561036193
-16.7000000000000	-29.5910724824355
-16.6000000000000	-29.4208888614056
-16.5000000000000	-29.2507052405281
-16.4000000000000	-29.0805216198019
-16.3000000000000	-28.9103379992261
-16.2000000000000	-28.7401543788003
-16.1000000000000	-28.5699707585243
-16	-28.3997871383984
-15.9000000000000	-28.2296035184236
-15.8000000000000	-28.0594198986013
-15.7000000000000	-27.8892362789335
-15.6000000000000	-27.7190526594230
-15.5000000000000	-27.5488690400733
-15.4000000000000	-27.3786854208884
-15.3000000000000	-27.2085018018735
-15.2000000000000	-27.0383251998858
-15.1000000000000	-26.8681346563205
-15	-26.6979510337245
-14.9000000000000	-26.5277674951111
-14.8000000000000	-26.3575838695835
-14.7000000000000	-26.1874002444144
-14.6000000000000	-26.0172166196220
-14.5000000000000	-25.8470329952247
-14.4000000000000	-25.6768493712420
-14.3000000000000	-25.5066657476941
-14.2000000000000	-25.3364821246018
-14.1000000000000	-25.1662985019869
-14	-24.9961148798717
-13.9000000000000	-24.8259312247578
-13.8000000000000	-24.6557476068888
-13.7000000000000	-24.4855672119545
-13.6000000000000	-24.3153835101807
-13.5000000000000	-24.1451998071787
-13.4000000000000	-23.9750161033595
-13.3000000000000	-23.8048323991085
-13.2000000000000	-23.6346459083985
-13.1000000000000	-23.4644622937867
-13	-23.2942786797923
-12.9000000000000	-23.1240950664545
-12.8000000000000	-22.9539114538129
-12.7000000000000	-22.7837278419071
-12.6000000000000	-22.6135441866663
-12.5000000000000	-22.4433601032717
-12.4000000000000	-22.2731764975407
-12.3000000000000	-22.1029928945775
-12.2000000000000	-21.9328092944302
-12.1000000000000	-21.7626256971327
-12	-21.5924421027037
-11.9000000000000	-21.4222585111456
-11.8000000000000	-21.2520749224436
-11.7000000000000	-21.0818913365657
-11.6000000000000	-20.9117077534617
-11.5000000000000	-20.7415241730631
-11.4000000000000	-20.5713409492860
-11.3000000000000	-20.4011572088812
-11.2000000000000	-20.2309736117526
-11.1000000000000	-20.0607900160384
-11	-19.8906058272422
-10.9000000000000	-19.7204222011050
-10.8000000000000	-19.5502385750174
-10.7000000000000	-19.3800549489740
-10.6000000000000	-19.2098713229649
-10.5000000000000	-19.0396876969735
-10.4000000000000	-18.8695040709755
-10.3000000000000	-18.6993204449367
-10.2000000000000	-18.5291368188104
-10.1000000000000	-18.3589531925343
-10	-18.1887695660269
-9.90000000000000	-18.0185859391832
-9.80000000000000	-17.8484023118688
-9.70000000000000	-17.6782186839138
-9.60000000000000	-17.5080350551046
-9.50000000000000	-17.3378514251740
-9.40000000000000	-17.1676681311521
-9.30000000000000	-16.9974844560488
-9.20000000000000	-16.8273007807761
-9.10000000000000	-16.6571171047972
-9	-16.4869334274095
-8.90000000000000	-16.3167497477132
-8.80000000000000	-16.1465642672569
-8.70000000000000	-15.9763806298317
-8.60000000000000	-15.8061969992808
-8.50000000000000	-15.6360149785721
-8.40000000000000	-15.4658312391211
-8.30000000000000	-15.2956475277662
-8.20000000000000	-15.1254637955217
-8.10000000000000	-14.9552800376224
-8	-14.7850962482466
-7.90000000000000	-14.6149124202816
-7.80000000000000	-14.4447285450389
-7.70000000000000	-14.2745446119051
-7.60000000000000	-14.1043676247668
-7.50000000000000	-13.9341766050471
-7.40000000000000	-13.7639924805166
-7.30000000000000	-13.5938081396270
-7.20000000000000	-13.4236236408244
-7.10000000000000	-13.2534389489044
-7	-13.0832540208527
-6.90000000000000	-12.9130682114424
-6.80000000000000	-12.7428857592718
-6.70000000000000	-12.5726995655340
-6.60000000000000	-12.4025100564571
-6.50000000000000	-12.2323228695241
-6.40000000000000	-12.0621348980321
-6.30000000000000	-11.8919459235174
-6.20000000000000	-11.7217558250379
-6.10000000000000	-11.5515642942749
-6	-11.3813710132837
-5.90000000000000	-11.2111757242762
-5.80000000000000	-11.0409776695020
-5.70000000000000	-10.8707764224973
-5.60000000000000	-10.7005712769860
-5.50000000000000	-10.5303613705320
-5.40000000000000	-10.3601456500755
-5.30000000000000	-10.1899228298957
-5.20000000000000	-10.0196913403527
-5.10000000000000	-9.84944926541030
-5	-9.67919444359036
-4.90000000000000	-9.50892363292911
-4.80000000000000	-9.33863356557029
-4.70000000000000	-9.16831713272265
-4.60000000000000	-8.99797774280066
-4.50000000000000	-8.82760049680863
-4.40000000000000	-8.65718056611112
-4.30000000000000	-8.48670858521270
-4.20000000000000	-8.31617321077746
-4.10000000000000	-8.14556047102143
-4	-7.97485660562734
-3.90000000000000	-7.80403214758051
-3.80000000000000	-7.63307149215136
-3.70000000000000	-7.46194149222678
-3.60000000000000	-7.29060615213462
-3.50000000000000	-7.11902201042231
-3.40000000000000	-6.94713912216654
-3.30000000000000	-6.77488770383292
-3.20000000000000	-6.60220285811141
-3.10000000000000	-6.42899210449460
-3	-6.25515333422314
-2.90000000000000	-6.08056658848193
-2.80000000000000	-5.90509351268684
-2.70000000000000	-5.72857644915185
-2.60000000000000	-5.55083854976846
-2.50000000000000	-5.37168395688522
-2.40000000000000	-5.19090202287627
-2.30000000000000	-5.00827092598211
-2.20000000000000	-4.82356514347163
-2.10000000000000	-4.63656514868057
-2	-4.44706990141604
-1.90000000000000	-4.25491166393345
-1.80000000000000	-4.05997176306671
-1.70000000000000	-3.86219826407301
-1.60000000000000	-3.66162100056082
-1.50000000000000	-3.45836459224215
-1.40000000000000	-3.25265646936812
-1.30000000000000	-3.04482831893089
-1.20000000000000	-2.83530965571220
-1.10000000000000	-2.62461305476438
-1	-2.41331150799973
-0.899999999999999	-2.20200995411832
-0.800000000000001	-1.99131332424004
-0.699999999999999	-1.78179465493093
-0.600000000000001	-1.57396650196334
-0.500000000000000	-1.36825838213442
-0.399999999999999	-1.16500198531840
-0.300000000000001	-0.964424744966543
-0.199999999999999	-0.766651283420079
-0.100000000000001	-0.571711435580042
0	-0.379553077074835
0.100000000000001	-0.190057830922209
0.199999999999999	-0.00305783734635579
0.300000000000001	0.181647937234760
0.399999999999999	0.364278985290167
0.500000000000000	0.545060851510548
0.600000000000001	0.724215358100990
0.699999999999999	0.901953463826396
0.800000000000001	1.07847052661430
0.899999999999999	1.25394360070420
1	1.42853034250673
1.10000000000000	1.60236910472936
1.20000000000000	1.77557984371883
1.30000000000000	1.94826553040233
1.40000000000000	2.12051382553637
1.50000000000000	2.29239884543647
1.60000000000000	2.46398289988481
1.70000000000000	2.63531812783420
1.80000000000000	2.80644798930527
1.90000000000000	2.97740859505910
2	3.14823059600747
2.10000000000000	3.31893746384461
2.20000000000000	3.48955018955941
2.30000000000000	3.66008560682779
2.40000000000000	3.83055757349539
2.50000000000000	4.00097748640362
2.60000000000000	4.17135471086694
2.70000000000000	4.34169693770505
2.80000000000000	4.51201047921363
2.90000000000000	4.68230051395459
3	4.85257128883919
3.10000000000000	5.02282628570136
3.20000000000000	5.19306835843137
3.30000000000000	5.36329984575855
3.40000000000000	5.53352274395200
3.50000000000000	5.70373846459985
3.60000000000000	5.87394837030577
3.70000000000000	6.04415351415483
3.80000000000000	6.21435475861475
3.90000000000000	6.38455279412758
4	6.55474822935511
4.10000000000000	6.72494152358606
4.20000000000000	6.89513306468544
4.30000000000000	7.06532317025316
4.40000000000000	7.23551210034954
4.50000000000000	7.40570006791842
4.60000000000000	7.57588724732353
4.70000000000000	7.74607378133941
4.80000000000000	7.91625978687626
4.90000000000000	8.08644535966774
5	8.25663057810957
5.10000000000000	8.42681550640253
5.20000000000000	8.59700019712587
5.30000000000000	8.76718469334435
5.40000000000000	8.93736903033324
5.50000000000000	9.10755323699064
5.60000000000000	9.27773733699370
5.70000000000000	9.44792134974514
5.80000000000000	9.61810544193324
5.90000000000000	9.78828933208687
6	9.95847317420618
6.10000000000000	10.1286569769795
6.20000000000000	10.2988407475210
6.30000000000000	10.4690244916559
6.40000000000000	10.6392082141543
6.50000000000000	10.8093919189219
6.60000000000000	10.9795756091569
6.70000000000000	11.1497592874783
6.80000000000000	11.3199429560302
6.90000000000000	11.4901266165684
7	11.6603102705303
7.10000000000000	11.8304939190928
7.20000000000000	12.0005264461646
7.30000000000000	12.1708612036977
7.40000000000000	12.3410448411736
7.50000000000000	12.5112284761743
7.60000000000000	12.6814121091312
7.70000000000000	12.8515957252743
7.80000000000000	13.0217793543924
7.90000000000000	13.1919629823482
8	13.3621466093382
8.10000000000000	13.5323302355238
8.20000000000000	13.7025138610377
8.30000000000000	13.8726974859888
8.40000000000000	14.0428811104668
8.50000000000000	14.2130647345457
8.60000000000000	14.3832483582866
8.70000000000000	14.5534319817400
8.80000000000000	14.7236156049480
8.90000000000000	14.8937992279456
9	15.0639828507623
9.10000000000000	15.2341664734228
9.20000000000000	15.4043500959481
9.30000000000000	15.5745337183563
9.40000000000000	15.7447173406631
9.50000000000000	15.9149009628822
9.60000000000000	16.0850845850258
9.70000000000000	16.2552682071048
9.80000000000000	16.4254518291293
9.90000000000000	16.5956354511085
10	16.7658190730514
10.1000000000000	16.9360026949661
10.2000000000000	17.1061863168608
10.3000000000000	17.2763699387434
10.4000000000000	17.4465535606216
10.5000000000000	17.6167371825031
10.6000000000000	17.7869208043958
10.7000000000000	17.9571044263072
10.8000000000000	18.1272880482453
10.9000000000000	18.2974716702179
11	18.4676552922330
11.1000000000000	18.6378389142988
11.2000000000000	18.8080225364234
11.3000000000000	18.9782061586152
11.4000000000000	19.1483897808826
11.5000000000000	19.3185735503582
11.6000000000000	19.4887571764638
11.7000000000000	19.6589408025874
11.8000000000000	19.8291244287278
11.9000000000000	19.9993080548837
12	20.1694916810540
12.1000000000000	20.3396753072373
12.2000000000000	20.5098589334323
12.3000000000000	20.6800425596378
12.4000000000000	20.8502261858523
12.5000000000000	21.0204098120747
12.6000000000000	21.1905934383035
12.7000000000000	21.3607770645376
12.8000000000000	21.5309606907754
12.9000000000000	21.7011443170159
13	21.8713279432576
13.1000000000000	22.0415115694992
13.2000000000000	22.2116951957395
13.3000000000000	22.3818788219773
13.4000000000000	22.5520624482111
13.5000000000000	22.7222460744398
13.6000000000000	22.8924297006622
13.7000000000000	23.0626133268769
13.8000000000000	23.2327969530827
13.9000000000000	23.4029805792784
14	23.5731642054629
14.1000000000000	23.7433478316348
14.2000000000000	23.9135314577931
14.3000000000000	24.0837150839364
14.4000000000000	24.2537485137588
14.5000000000000	24.4240832353057
14.6000000000000	24.5942668400169
14.7000000000000	24.7644504449572
14.8000000000000	24.9346340501361
14.9000000000000	25.1048176555623
15	25.2750012612434
15.1000000000000	25.4451848671864
15.2000000000000	25.6153684733974
15.3000000000000	25.7855520798819
15.4000000000000	25.9557356715222
15.5000000000000	26.1259192781945
15.6000000000000	26.2961028851534
15.7000000000000	26.4662864924020
15.8000000000000	26.6364700999431
15.9000000000000	26.8066537077790
16	26.9768373159113
16.1000000000000	27.1470209243411
16.2000000000000	27.3172045330692
16.3000000000000	27.4873881420958
16.4000000000000	27.6575717514208
16.5000000000000	27.8277553610435
16.6000000000000	27.9979389709632
16.7000000000000	28.1681225811784
16.8000000000000	28.3383061916876
16.9000000000000	28.5084898024889
17	28.6786734135801
17.1000000000000	28.8488570249588
17.2000000000000	29.0190406366222
17.3000000000000	29.1892242485674
17.4000000000000	29.3594078607914
17.5000000000000	29.5295951979109
17.6000000000000	29.6997786642775
17.7000000000000	29.8699621361565
17.8000000000000	30.0401456133857
17.9000000000000	30.2103290958056
18	30.3805125832601
18.1000000000000	30.5506960755958
18.2000000000000	30.7208795726625
18.3000000000000	30.8910630743132
18.4000000000000	31.0612465804040
18.5000000000000	31.2314300907944
18.6000000000000	31.4016136053468
18.7000000000000	31.5717971239271
18.8000000000000	31.7419806464043
18.9000000000000	31.9121641726506
19	32.0823477025414
19.1000000000000	32.2525312359554
19.2000000000000	32.4227147727743
19.3000000000000	32.5928983128832
19.4000000000000	32.7630818561700
19.5000000000000	32.9332654025260
19.6000000000000	33.1034489518453
19.7000000000000	33.2736325040251
19.8000000000000	33.4438160589657
19.9000000000000	33.6139996165699
20	33.7841831767440

==> xi3_toda.txt <==
-20	-30.3805125832601
-19.9000000000000	-30.2103290958056
-19.8000000000000	-30.0401456133857
-19.7000000000000	-29.8699621361565
-19.6000000000000	-29.6997786642775
-19.5000000000000	-29.5295951979109
-19.4000000000000	-29.3594078607914
-19.3000000000000	-29.1892242485674
-19.2000000000000	-29.0190406366222
-19.1000000000000	-28.8488570249588
-19	-28.6786734135801
-18.9000000000000	-28.5084898024889
-18.8000000000000	-28.3383061916876
-18.7000000000000	-28.1681225811784
-18.6000000000000	-27.9979389709632
-18.5000000000000	-27.8277553610435
-18.4000000000000	-27.6575717514208
-18.3000000000000	-27.4873881420958
-18.2000000000000	-27.3172045330692
-18.1000000000000	-27.1470209243411
-18	-26.9768373159113
-17.9000000000000	-26.8066537077790
-17.8000000000000	-26.6364700999431
-17.7000000000000	-26.4662864924020
-17.6000000000000	-26.2961028851534
-17.5000000000000	-26.1259192781945
-17.4000000000000	-25.9557356715222
-17.3000000000000	-25.7855520798819
-17.2000000000000	-25.6153684733974
-17.1000000000000	-25.4451848671864
-17	-25.2750012612434
-16.9000000000000	-25.1048176555623
-16.8000000000000	-24.9346340501361
-16.7000000000000	-24.7644504449572
-16.6000000000000	-24.5942668400169
-16.5000000000000	-24.4240832353057
-16.4000000000000	-24.2537485137588
-16.3000000000000	-24.0837150839364
-16.2000000000000	-23.9135314577930
-16.1000000000000	-23.7433478316348
-16	-23.5731642054629
-15.9000000000000	-23.4029805792785
-15.8000000000000	-23.2327969530827
-15.7000000000000	-23.0626133268769
-15.6000000000000	-22.8924297006622
-15.5000000000000	-22.7222460744398
-15.4000000000000	-22.5520624482111
-15.3000000000000	-22.3818788219773
-15.2000000000000	-22.2116951957395
-15.1000000000000	-22.0415115694992
-15	-21.8713279432576
-14.9000000000000	-21.7011443170159
-14.8000000000000	-21.5309606907754
-14.7000000000000	-21.3607770645376
-14.6000000000000	-21.1905934383035
-14.5000000000000	-21.0204098120747
-14.4000000000000	-20.8502261858523
-14.3000000000000	-20.6800425596378
-14.2000000000000	-20.5098589334323
-14.1000000000000	-20.3396753072373
-14	-20.1694916810540
-13.9000000000000	-19.9993080548837
-13.8000000000000	-19.8291244287278
-13.7000000000000	-19.6589408025874
-13.6000000000000	-19.4887571764638
-13.5000000000000	-19.3185735503582
-13.4000000000000	-19.1483897808826
-13.3000000000000	-18.9782061586152
-13.2000000000000	-18.8080225364234
-13.1000000000000	-18.6378389142988
-13	-18.4676552922330
-12.9000000000000	-18.2974716702179
-12.8000000000000	-18.1272880482453
-12.7000000000000	-17.9571044263072
-12.6000000000000	-17.7869208043958
-12.5000000000000	-17.6167371825031
-12.4000000000000	-17.4465535606216
-12.3000000000000	-17.2763699387434
-12.2000000000000	-17.1061863168608
-12.1000000000000	-16.9360026949661
-12	-16.7658190730514
-11.9000000000000	-16.5956354511086
-11.8000000000000	-16.4254518291293
-11.7000000000000	-16.2552682071048
-11.6000000000000	-16.0850845850258
-11.5000000000000	-15.9149009628822
-11.4000000000000	-15.7447173406631
-11.3000000000000	-15.5745337183563
-11.2000000000000	-15.4043500959481
-11.1000000000000	-15.2341664734227
-11	-15.0639828507623
-10.9000000000000	-14.8937992279456
-10.8000000000000	-14.7236156049480
-10.7000000000000	-14.5534319817400
-10.6000000000000	-14.3832483582866
-10.5000000000000	-14.2130647345457
-10.4000000000000	-14.0428811104668
-10.3000000000000	-13.8726974859888
-10.2000000000000	-13.7025138610377
-10.1000000000000	-13.5323302355238
-10	-13.3621466093382
-9.90000000000000	-13.1919629823482
-9.80000000000000	-13.0217793543924
-9.70000000000000	-12.8515957252743
-9.60000000000000	-12.6814121091312
-9.50000000000000	-12.5112284761743
-9.40000000000000	-12.3410448411736
-9.30000000000000	-12.1708612036977
-9.20000000000000	-12.0005264461646
-9.10000000000000	-11.8304939190928
-9	-11.6603102705303
-8.90000000000000	-11.4901266165684
-8.80000000000000	-11.3199429560302
-8.70000000000000	-11.1497592874783
-8.60000000000000	-10.9795756091569
-8.50000000000000	-10.8093919189219
-8.40000000000000	-10.6392082141543
-8.30000000000000	-10.4690244916559
-8.20000000000000	-10.2988407475209
-8.10000000000000	-10.1286569769795
-8	-9.95847317420618
-7.90000000000000	-9.78828933208687
-7.80000000000000	-9.61810544193324
-7.70000000000000	-9.44792134974514
-7.60000000000000	-9.27773733699370
-7.50000000000000	-9.10755323699064
-7.40000000000000	-8.93736903033324
-7.30000000000000	-8.76718469334435
-7.20000000000000	-8.59700019712587
-7.10000000000000	-8.42681550640253
-7	-8.25663057810957
-6.90000000000000	-8.08644535966774
-6.80000000000000	-7.91625978687626
-6.70000000000000	-7.74607378133941
-6.60000000000000	-7.57588724732352
-6.50000000000000	-7.40570006791842
-6.40000000000000	-7.23551210034955
-6.30000000000000	-7.06532317025316
-6.20000000000000	-6.89513306468544
-6.10000000000000	-6.72494152358605
-6	-6.55474822935511
-5.90000000000000	-6.38455279412758
-5.80000000000000	-6.21435475861475
-5.70000000000000	-6.04415351415483
-5.60000000000000	-5.87394837030576
-5.50000000000000	-5.70373846459985
-5.40000000000000	-5.53352274395201
-5.30000000000000	-5.36329984575855
-5.20000000000000	-5.19306835843137
-5.10000000000000	-5.02282628570136
-5	-4.85257128883919
-4.90000000000000	-4.68230051395460
-4.80000000000000	-4.51201047921363
-4.70000000000000	-4.34169693770505
-4.60000000000000	-4.17135471086693
-4.50000000000000	-4.00097748640362
-4.40000000000000	-3.83055757349539
-4.30000000000000	-3.66008560682779
-4.20000000000000	-3.48955018955941
-4.10000000000000	-3.31893746384460
-4	-3.14823059600747
-3.90000000000000	-2.97740859505910
-3.80000000000000	-2.80644798930527
-3.70000000000000	-2.63531812783421
-3.60000000000000	-2.46398289988481
-3.50000000000000	-2.29239884543647
-3.40000000000000	-2.12051382553637
-3.30000000000000	-1.94826553040233
-3.20000000000000	-1.77557984371883
-3.10000000000000	-1.60236910472936
-3	-1.42853034250673
-2.90000000000000	-1.25394360070420
-2.80000000000000	-1.07847052661430
-2.70000000000000	-0.901953463826396
-2.60000000000000	-0.724215358100990
-2.50000000000000	-0.545060851510548
-2.40000000000000	-0.364278985290167
-2.30000000000000	-0.181647937234760
-2.20000000000000	0.00305783734635573
-2.10000000000000	0.190057830922209
-2	0.379553077074835
-1.90000000000000	0.571711435580041
-1.80000000000000	0.766651283420079
-1.70000000000000	0.964424744966543
-1.60000000000000	1.16500198531840
-1.50000000000000	1.36825838213442
-1.40000000000000	1.57396650196334
-1.30000000000000	1.78179465493093
-1.20000000000000	1.99131332424004
-1.10000000000000	2.20200995411832
-1	2.41331150799973
-0.899999999999999	2.62461305476438
-0.800000000000001	2.83530965571220
-0.699999999999999	3.04482831893089
-0.600000000000001	3.25265646936812
-0.500000000000000	3.45836459224215
-0.399999999999999	3.66162100056082
-0.300000000000001	3.86219826407301
-0.199999999999999	4.05997176306671
-0.100000000000001	4.25491166393345
0	4.44706990141604
0.100000000000001	4.63656514868057
0.199999999999999	4.82356514347163
0.300000000000001	5.00827092598211
0.399999999999999	5.19090202287626
0.500000000000000	5.37168395688522
0.600000000000001	5.55083854976846
0.699999999999999	5.72857644915185
0.800000000000001	5.90509351268684
0.899999999999999	6.08056658848193
1	6.25515333422314
1.10000000000000	6.42899210449460
1.20000000000000	6.60220285811141
1.30000000000000	6.77488770383292
1.40000000000000	6.94713912216654
1.50000000000000	7.11902201042231
1.60000000000000	7.29060615213462
1.70000000000000	7.46194149222678
1.80000000000000	7.63307149215136
1.90000000000000	7.80403214758051
2	7.97485660562734
2.10000000000000	8.14556047102143
2.20000000000000	8.31617321077746
2.30000000000000	8.48670858521270
2.40000000000000	8.65718056611112
2.50000000000000	8.82760049680863
2.60000000000000	8.99797774280066
2.70000000000000	9.16831713272264
2.80000000000000	9.33863356557029
2.90000000000000	9.50892363292911
3	9.67919444359036
3.10000000000000	9.84944926541030
3.20000000000000	10.0196913403527
3.30000000000000	10.1899228298957
3.40000000000000	10.3601456500755
3.50000000000000	10.5303613705320
3.60000000000000	10.7005712769860
3.70000000000000	10.8707764224973
3.80000000000000	11.0409776695020
3.90000000000000	11.2111757242762
4	11.3813710132837
4.10000000000000	11.5515642942749
4.20000000000000	11.7217558250379
4.30000000000000	11.8919459235174
4.40000000000000	12.0621348980321
4.50000000000000	12.2323228695241
4.60000000000000	12.4025100564571
4.70000000000000	12.5726995655340
4.80000000000000	12.7428857592718
4.90000000000000	12.9130682114424
5	13.0832540208527
5.10000000000000	13.2534389489044
5.20000000000000	13.4236236408244
5.30000000000000	13.5938081396270
5.40000000000000	13.7639924805166
5.50000000000000	13.9341766050472
5.60000000000000	14.1043676247669
5.70000000000000	14.2745446119051
5.80000000000000	14.4447285450389
5.90000000000000	14.6149124202816
6	14.7850962482466
6.10000000000000	14.9552800376224
6.20000000000000	15.1254637955217
6.30000000000000	15.2956475277662
6.40000000000000	15.4658312391211
6.50000000000000	15.6360149785721
6.60000000000000	15.8061969992808
6.70000000000000	15.9763806298317
6.80000000000000	16.1465642672569
6.90000000000000	16.3167497477132
7	16.4869334274095
7.10000000000000	16.6571171047972
7.20000000000000	16.8273007807761
7.30000000000000	16.9974844560488
7.40000000000000	17.1676681311521
7.50000000000000	17.3378514251740
7.60000000000000	17.5080350551046
7.70000000000000	17.6782186839138
7.80000000000000	17.8484023118688
7.90000000000000	18.0185859391832
8	18.1887695660269
8.10000000000000	18.3589531925343
8.20000000000000	18.5291368188104
8.30000000000000	18.6993204449367
8.40000000000000	18.8695040709755
8.50000000000000	19.0396876969735
8.60000000000000	19.2098713229649
8.70000000000000	19.3800549489740
8.80000000000000	19.5502385750174
8.90000000000000	19.7204222011050
9	19.8906058272422
9.10000000000000	20.0607900160384
9.20000000000000	20.2309736117526
9.30000000000000	20.4011572088812
9.40000000000000	20.5713409492860
9.50000000000000	20.7415241730632
9.60000000000000	20.9117077534617
9.70000000000000	21.0818913365657
9.80000000000000	21.2520749224436
9.90000000000000	21.4222585111456
10	21.5924421027037
10.1000000000000	21.7626256971327
10.2000000000000	21.9328092944302
10.3000000000000	22.1029928945775
10.4000000000000	22.2731764975407
10.5000000000000	22.4433601032717
10.6000000000000	22.6135441866663
10.7000000000000	22.7837278419071
10.8000000000000	22.9539114538129
10.9000000000000	23.1240950664545
11	23.2942786797923
11.1000000000000	23.4644622937867
11.2000000000000	23.6346459083985
11.3000000000000	23.8048323991085
11.4000000000000	23.9750161033595
11.5000000000000	24.1451998071787
11.6000000000000	24.3153835101807
11.7000000000000	24.4855672119545
11.8000000000000	24.6557476068888
11.9000000000000	24.8259312247578
12	24.9961148798717
12.1000000000000	25.1662985019869
12.2000000000000	25.3364821246018
12.3000000000000	25.5066657476941
12.4000000000000	25.6768493712420
12.5000000000000	25.8470329952247
12.6000000000000	26.0172166196220
12.7000000000000	26.1874002444144
12.8000000000000	26.3575838695835
12.9000000000000	26.5277674951111
13	26.6979510337245
13.1000000000000	26.8681346563205
13.2000000000000	27.0383251998858
13.3000000000000	27.2085018018735
13.4000000000000	27.3786854208884
13.5000000000000	27.5488690400733
13.6000000000000	27.7190526594230
13.7000000000000	27.8892362789335
13.8000000000000	28.0594198986013
13.9000000000000	28.2296035184236
14	28.3997871383984
14.1000000000000	28.5699707585243
14.2000000000000	28.7401543788003
14.3000000000000	28.9103379992261
14.4000000000000	29.0805216198019
14.5000000000000	29.2507052405281
14.6000000000000	29.4208888614056
14.7000000000000	29.5910724824355
14.8000000000000	29.7612561036193
14.9000000000000	29.9314350745648
15	30.1016186653706
15.1000000000000	30.2718022318198
15.2000000000000	30.4419906578376
15.3000000000000	30.6121742921315
15.4000000000000	30.7823579271975
15.5000000000000	30.9525415630404
15.6000000000000	31.1227251996637
15.7000000000000	31.2929088370696
15.8000000000000	31.4630924752589
15.9000000000000	31.6332761142310
16	31.8034597539838
16.1000000000000	31.9736433945138
16.2000000000000	32.1438270358158
16.3000000000000	32.3140106778831
16.4000000000000	32.4841943207074
16.5000000000000	32.6543779642787
16.6000000000000	32.8245616085855
16.7000000000000	32.9947452536144
16.8000000000000	33.1649288993505
16.9000000000000	33.3351121866954
17	33.5052958115674
17.1000000000000	33.6754794366016
17.2000000000000	33.8456630617953
17.3000000000000	34.0158466871453
17.4000000000000	34.1860303126482
17.5000000000000	34.3562139383005
17.6000000000000	34.5263975640984
17.7000000000000	34.6965811900376
17.8000000000000	34.8667652642555
17.9000000000000	35.0369488779409
18	35.2071324920225
18.1000000000000	35.3773161064940
18.2000000000000	35.5474997213486
18.3000000000000	35.7176833365792
18.4000000000000	35.8878669521785
18.5000000000000	36.0580505681388
18.6000000000000	36.2282341844521
18.7000000000000	36.3984178011104
18.8000000000000	36.5686014181052
18.9000000000000	36.7387850354283
19	36.9089686530709
19.1000000000000	37.0791522710244
19.2000000000000	37.2493358892802
19.3000000000000	37.4195195078294
19.4000000000000	37.5897031266634
19.5000000000000	37.7598867457734
19.6000000000000	37.9300703651506
19.7000000000000	38.1002539847865
19.8000000000000	38.2704376046724
19.9000000000000	38.4406212247999
20	38.6108048451605
